Comparing local and global optimization reveals untapped hybrid potentials for machine learning-based inverse planning

Machine learning (ML) models for normal tissue complication probability (NTCP) can be embedded directly into inverse treatment planning, but the resulting optimization problems are generally nonconvex, and the choice between global and local optimization involves a trade-off between optimality guarantees and computational cost. Two open-source frameworks for ML-based inverse planning were compared: OptiCL (global mixed-integer optimization via constraint learning) and pyanno4rt (local nonlinear optimization via end-to-end differentiation). Logistic regression, linear support vector machine, and feed-forward neural network NTCP models for grade 2+ xerostomia and grade 2+ radiation pneumonitis were embedded. Plan optimization was performed for eight head-and-neck (HN) photon cases and seven lung proton cases. The plans were compared by target coverage, OAR dose metrics, spatial dose agreement, post-hoc predicted NTCP, and runtime. A projection-based gradient approximation was introduced to embed decision trees. In addition to that, warm-starting, constraint strengthening, and pruning were investigated as hybrid strategies for combining local and global optimization. Comparing OptiCL and pyanno4rt across the HN and lung treatment plans revealed broadly consistent dose distributions. Mean differences (OptiCL$-$pyanno4rt [95% CI]) were small: for HN cases, -0.16 Gy [-0.37, 0.06] (parotid) and -0.00 Gy [-0.01, 0.00] (PTV); for lung cases, -0.52 Gy [-1.10, 0.06] (total lung) and -0.04 Gy [-0.07, -0.01] (PTV). Mean NTCP differences amounted to -0.08 p.p. [-0.49, 0.33] (HN) and -1.73 p.p. [-2.68, -0.77] (lung). OptiCL tended toward lower OAR doses and predicted NTCP, but required higher wall-clock runtime. Hybridization of the decision tree-based HN plan eliminated 80% of binary decision variables without compromising plan quality.

==> figures/hn/hn_bad_comparison/dvh/dvh_PAROTID_LT.csv <==
dose_gy,vol_conv_pct,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000002558e+02,1.000000000000001705e+02,1.000000000000001990e+02
3.975804330350873328e-01,1.000000000000002558e+02,1.000000000000001705e+02,1.000000000000001990e+02
7.951608660701746656e-01,1.000000000000002558e+02,1.000000000000001705e+02,1.000000000000001990e+02
1.192741299105261943e+00,1.000000000000002558e+02,1.000000000000001705e+02,1.000000000000001990e+02
1.590321732140349331e+00,1.000000000000002558e+02,1.000000000000001705e+02,1.000000000000001990e+02
1.987902165175436497e+00,1.000000000000002558e+02,1.000000000000001705e+02,1.000000000000001990e+02
2.385482598210523886e+00,1.000000000000002558e+02,1.000000000000001705e+02,1.000000000000001990e+02
2.783063031245611274e+00,1.000000000000002558e+02,1.000000000000001705e+02,1.000000000000001990e+02
3.180643464280698662e+00,1.000000000000002558e+02,1.000000000000001705e+02,1.000000000000001990e+02
3.578223897315786051e+00,1.000000000000002558e+02,1.000000000000001705e+02,1.000000000000001990e+02
3.975804330350872995e+00,1.000000000000002558e+02,1.000000000000001705e+02,1.000000000000001990e+02
4.373384763385960383e+00,1.000000000000002558e+02,1.000000000000001705e+02,1.000000000000001990e+02
4.770965196421047771e+00,1.000000000000002558e+02,1.000000000000001705e+02,1.000000000000001990e+02
5.168545629456135160e+00,1.000000000000002558e+02,1.000000000000001705e+02,1.000000000000001990e+02
5.566126062491222548e+00,1.000000000000002558e+02,1.000000000000001705e+02,1.000000000000001990e+02
5.963706495526309936e+00,1.000000000000002558e+02,1.000000000000001705e+02,1.000000000000001990e+02
6.361286928561397325e+00,1.000000000000002558e+02,1.000000000000001705e+02,1.000000000000001990e+02
6.758867361596484713e+00,9.977477477477502532e+01,1.000000000000001705e+02,1.000000000000001990e+02
7.156447794631572101e+00,9.954954954954979485e+01,1.000000000000001705e+02,1.000000000000001990e+02
7.554028227666659490e+00,9.932432432432456437e+01,1.000000000000001705e+02,1.000000000000001990e+02
7.951608660701745990e+00,9.797297297297320995e+01,1.000000000000001705e+02,1.000000000000001990e+02
8.349189093736834266e+00,9.662162162162186974e+01,1.000000000000001705e+02,1.000000000000001990e+02
8.746769526771920766e+00,9.572072072072096205e+01,1.000000000000001705e+02,1.000000000000001990e+02
9.144349959807009043e+00,9.414414414414437715e+01,1.000000000000001705e+02,1.000000000000001990e+02
9.541930392842095543e+00,9.279279279279302273e+01,1.000000000000001705e+02,1.000000000000001990e+02
9.939510825877183819e+00,9.166666666666688457e+01,1.000000000000001705e+02,1.000000000000001990e+02
1.033709125891227032e+01,9.054054054054074641e+01,1.000000000000001705e+02,1.000000000000001990e+02
1.073467169194735682e+01,8.828828828828848430e+01,1.000000000000001705e+02,1.000000000000001990e+02
1.113225212498244510e+01,8.693693693693712987e+01,1.000000000000001705e+02,1.000000000000001990e+02
1.152983255801753160e+01,8.513513513513531450e+01,1.000000000000001705e+02,1.000000000000001990e+02
1.192741299105261987e+01,8.310810810810828286e+01,1.000000000000001705e+02,1.000000000000001990e+02
1.232499342408770637e+01,8.130630630630648170e+01,1.000000000000001705e+02,1.000000000000001990e+02
1.272257385712279465e+01,8.018018018018034354e+01,1.000000000000001705e+02,1.000000000000001990e+02
1.312015429015788115e+01,7.927927927927942164e+01,1.000000000000001705e+02,1.000000000000001990e+02
1.351773472319296943e+01,7.792792792792806722e+01,1.000000000000001705e+02,1.000000000000001990e+02
1.391531515622805593e+01,7.612612612612625185e+01,1.000000000000001705e+02,1.000000000000001990e+02
1.431289558926314420e+01,7.454954954954966695e+01,1.000000000000001705e+02,1.000000000000001990e+02
1.471047602229823070e+01,7.297297297297308205e+01,1.000000000000001705e+02,1.000000000000001990e+02
1.510805645533331898e+01,7.184684684684694389e+01,1.000000000000001705e+02,1.000000000000001990e+02
1.550563688836840548e+01,7.049549549549557526e+01,1.000000000000001705e+02,1.000000000000001990e+02
1.590321732140349198e+01,6.824324324324331315e+01,9.954954954954970958e+01,1.000000000000001990e+02
1.630079775443858026e+01,6.554054054054059009e+01,9.954954954954970958e+01,1.000000000000001990e+02
1.669837818747366853e+01,6.373873873873878182e+01,9.932432432432447911e+01,9.977477477477496848e+01
1.709595862050875326e+01,6.238738738738743450e+01,9.887387387387401816e+01,9.954954954954973800e+01
1.749353905354384153e+01,5.968468468468472565e+01,9.887387387387401816e+01,9.932432432432450753e+01
1.789111948657892981e+01,5.765765765765770112e+01,9.887387387387401816e+01,9.887387387387404658e+01
1.828869991961401809e+01,5.563063063063066949e+01,9.887387387387401816e+01,9.887387387387404658e+01
1.868628035264910281e+01,5.247747747747752101e+01,9.887387387387401816e+01,9.887387387387404658e+01
1.908386078568419109e+01,5.112612612612616658e+01,9.887387387387401816e+01,9.887387387387404658e+01
1.948144121871927936e+01,4.909909909909912784e+01,9.887387387387401816e+01,9.887387387387404658e+01
1.987902165175436764e+01,4.774774774774777342e+01,9.864864864864878768e+01,9.887387387387404658e+01
2.027660208478945236e+01,4.707207207207210331e+01,9.842342342342355721e+01,9.864864864864881611e+01
2.067418251782454064e+01,4.459459459459462494e+01,9.797297297297309626e+01,9.819819819819835516e+01
2.107176295085962892e+01,4.211711711711715367e+01,9.797297297297309626e+01,9.819819819819835516e+01
2.146934338389471364e+01,4.099099099099102972e+01,9.774774774774786579e+01,9.752252252252266373e+01
2.186692381692980192e+01,3.851351351351355135e+01,9.572072072072081994e+01,9.752252252252266373e+01
2.226450424996489019e+01,3.693693693693698066e+01,9.527027027027035899e+01,9.617117117117129510e+01
2.266208468299997847e+01,3.603603603603608008e+01,9.481981981981989804e+01,9.527027027027038741e+01
2.305966511603506319e+01,3.445945945945950228e+01,9.189189189189195872e+01,9.459459459459471020e+01
2.345724554907015147e+01,3.153153153153157007e+01,8.986486486486492709e+01,9.121621621621630993e+01
2.385482598210523975e+01,2.927927927927931506e+01,8.626126126126132476e+01,8.896396396396404782e+01
2.425240641514032802e+01,2.792792792792796064e+01,8.175675675675681475e+01,8.513513513513521502e+01
2.464998684817541275e+01,2.770270270270273372e+01,7.747747747747752101e+01,7.950450450450458106e+01
2.504756728121050102e+01,2.612612612612615592e+01,7.162162162162165657e+01,7.567567567567573406e+01
2.544514771424558930e+01,2.500000000000002842e+01,6.351351351351355135e+01,6.846846846846851520e+01
2.584272814728067402e+01,2.409909909909912784e+01,5.585585585585589286e+01,6.058558558558562623e+01
2.624030858031576230e+01,2.252252252252255005e+01,4.932432432432435832e+01,5.270270270270274438e+01
2.663788901335085058e+01,2.072072072072074178e+01,4.256756756756760751e+01,4.549549549549553973e+01
2.703546944638593885e+01,1.959459459459461073e+01,3.828828828828831377e+01,4.076576576576580635e+01
2.743304987942102358e+01,1.936936936936938380e+01,3.130630630630632893e+01,3.490990990990994902e+01
2.783063031245611185e+01,1.869369369369370304e+01,2.837837837837839317e+01,3.063063063063066593e+01
2.822821074549120013e+01,1.711711711711712169e+01,2.612612612612613816e+01,2.635135135135138285e+01
2.862579117852628841e+01,1.644144144144144093e+01,2.364864864864865979e+01,2.432432432432435121e+01
2.902337161156137313e+01,1.576576576576576194e+01,2.162162162162163170e+01,2.229729729729731957e+01
2.942095204459646141e+01,1.531531531531531165e+01,1.959459459459460007e+01,2.072072072072073823e+01
2.981853247763154968e+01,1.463963963963963621e+01,1.869369369369369949e+01,1.959459459459460717e+01
3.021611291066663796e+01,1.418918918918918592e+01,1.689189189189189477e+01,1.756756756756757198e+01
3.061369334370172268e+01,1.261261261261260991e+01,1.621621621621621401e+01,1.666666666666666785e+01
3.101127377673681096e+01,1.216216216216215962e+01,1.531531531531531165e+01,1.576576576576576194e+01
3.140885420977189924e+01,1.193693693693693447e+01,1.418918918918918592e+01,1.509009009009008651e+01
3.180643464280698396e+01,1.148648648648648418e+01,1.351351351351351049e+01,1.373873873873873563e+01
3.220401507584207224e+01,1.103603603603603389e+01,1.351351351351351049e+01,1.351351351351351049e+01
3.260159550887716051e+01,1.036036036036035846e+01,1.328828828828828534e+01,1.328828828828828534e+01
3.299917594191224879e+01,1.036036036036035846e+01,1.238738738738738476e+01,1.238738738738738476e+01
3.339675637494733706e+01,9.459459459459457875e+00,1.171171171171170933e+01,1.216216216216215962e+01
3.379433680798242534e+01,8.783783783783782440e+00,1.126126126126125904e+01,1.148648648648648418e+01
3.419191724101750651e+01,7.657657657657655825e+00,1.081081081081080875e+01,1.126126126126125904e+01
3.458949767405259479e+01,7.207207207207205535e+00,1.036036036036035846e+01,1.081081081081080875e+01
3.498707810708768307e+01,6.756756756756755244e+00,9.909909909909908166e+00,9.909909909909908166e+00
3.538465854012277134e+01,6.306306306306304954e+00,8.783783783783782440e+00,9.459459459459457875e+00
3.578223897315785962e+01,6.081081081081079809e+00,7.657657657657655825e+00,8.333333333333332149e+00
3.617981940619294789e+01,5.855855855855854664e+00,6.531531531531530099e+00,6.981981981981980390e+00
3.657739983922803617e+01,5.180180180180179228e+00,6.531531531531530099e+00,6.531531531531530099e+00
3.697498027226311734e+01,4.729729729729728938e+00,6.081081081081079809e+00,6.306306306306304954e+00
3.737256070529820562e+01,4.504504504504503792e+00,5.405405405405404373e+00,5.630630630630629518e+00
3.777014113833329390e+01,4.504504504504503792e+00,5.180180180180179228e+00,5.180180180180179228e+00
3.816772157136838217e+01,4.279279279279278647e+00,4.954954954954954083e+00,4.954954954954954083e+00
3.856530200440347045e+01,3.378378378378377622e+00,4.729729729729728938e+00,4.954954954954954083e+00
3.896288243743855872e+01,3.378378378378377622e+00,3.828828828828827913e+00,4.279279279279278647e+00
3.936046287047364700e+01,3.153153153153152477e+00,3.828828828828827913e+00,4.054054054054053502e+00
3.975804330350873528e+01,2.927927927927927332e+00,3.378378378378377622e+00,3.378378378378377622e+00
4.015562373654381645e+01,2.927927927927927332e+00,3.378378378378377622e+00,3.378378378378377622e+00
4.055320416957890473e+01,2.702702702702702187e+00,3.153153153153152477e+00,3.378378378378377622e+00
4.095078460261399300e+01,2.252252252252251896e+00,2.927927927927927332e+00,2.927927927927927332e+00
4.134836503564908128e+01,1.801801801801801606e+00,2.477477477477477041e+00,2.702702702702702187e+00
4.174594546868416955e+01,1.801801801801801606e+00,2.477477477477477041e+00,2.477477477477477041e+00
4.214352590171925783e+01,1.801801801801801606e+00,2.027027027027026751e+00,2.252252252252251896e+00
4.254110633475434611e+01,1.576576576576576461e+00,1.801801801801801606e+00,1.576576576576576461e+00
4.293868676778942728e+01,1.351351351351351315e+00,1.576576576576576461e+00,1.576576576576576461e+00
4.333626720082451556e+01,1.126126126126126170e+00,1.576576576576576461e+00,1.576576576576576461e+00
4.373384763385960383e+01,9.009009009009009139e-01,1.351351351351351315e+00,1.351351351351351315e+00
4.413142806689469211e+01,9.009009009009009139e-01,1.351351351351351315e+00,1.351351351351351315e+00
4.452900849992978038e+01,9.009009009009009139e-01,1.126126126126126170e+00,1.126126126126126170e+00
4.492658893296486866e+01,9.009009009009009139e-01,9.009009009009009139e-01,9.009009009009009139e-01
4.532416936599995694e+01,9.009009009009009139e-01,9.009009009009009139e-01,9.009009009009009139e-01
4.572174979903504521e+01,9.009009009009009139e-01,9.009009009009009139e-01,9.009009009009009139e-01
4.611933023207012639e+01,9.009009009009009139e-01,9.009009009009009139e-01,9.009009009009009139e-01
4.651691066510521466e+01,9.009009009009009139e-01,9.009009009009009139e-01,9.009009009009009139e-01
4.691449109814030294e+01,9.009009009009009139e-01,9.009009009009009139e-01,9.009009009009009139e-01
4.731207153117539121e+01,9.009009009009009139e-01,9.009009009009009139e-01,9.009009009009009139e-01
4.770965196421047949e+01,4.504504504504504570e-01,9.009009009009009139e-01,6.756756756756756577e-01
4.810723239724556777e+01,2.252252252252252285e-01,6.756756756756756577e-01,6.756756756756756577e-01
4.850481283028065604e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.504504504504504570e-01
4.890239326331573722e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.929997369635082549e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.969755412938591377e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.009513456242100204e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.049271499545609032e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.089029542849117860e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.128787586152626687e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.168545629456134805e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.208303672759643632e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.248061716063152460e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.287819759366661287e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.327577802670170115e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.367335845973678943e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.407093889277187770e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.446851932580696598e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.486609975884204715e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.526368019187713543e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.566126062491222370e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.605884105794731198e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.645642149098240026e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.685400192401748853e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.725158235705257681e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.764916279008765798e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.804674322312274626e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.844432365615783453e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.884190408919292281e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.923948452222801109e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.963706495526309936e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.003464538829818764e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.043222582133327592e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.082980625436835709e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.122738668740344536e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.162496712043853364e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.202254755347362192e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.242012798650871019e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.281770841954379847e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.321528885257888675e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.361286928561396792e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.401044971864905619e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.440803015168414447e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.480561058471923275e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.520319101775432102e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.560077145078940930e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.599835188382449758e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.639593231685958585e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.679351274989467413e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.719109318292976241e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.758867361596485068e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.798625404899992475e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.838383448203501302e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.878141491507010130e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.917899534810518958e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.957657578114027785e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.997415621417536613e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.037173664721045441e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.076931708024554268e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.116689751328063096e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.156447794631571924e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.196205837935080751e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.235963881238589579e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.275721924542098407e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.315479967845607234e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.355238011149116062e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.394996054452623468e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.434754097756132296e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.474512141059641124e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.514270184363149951e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.554028227666658779e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.593786270970167607e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.633544314273676434e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.673302357577185262e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.713060400880694090e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.752818444184202917e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.792576487487711745e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.832334530791220573e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.872092574094729400e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.911850617398238228e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.943657052041044153e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/hn/hn_bad_comparison/dvh/dvh_PAROTID_RT.csv <==
dose_gy,vol_conv_pct,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000002700e+02,1.000000000000001421e+02,1.000000000000001847e+02
3.975804330350873328e-01,1.000000000000002700e+02,1.000000000000001421e+02,1.000000000000001847e+02
7.951608660701746656e-01,1.000000000000002700e+02,1.000000000000001421e+02,1.000000000000001847e+02
1.192741299105261943e+00,1.000000000000002700e+02,1.000000000000001421e+02,1.000000000000001847e+02
1.590321732140349331e+00,1.000000000000002700e+02,1.000000000000001421e+02,1.000000000000001847e+02
1.987902165175436497e+00,1.000000000000002700e+02,1.000000000000001421e+02,1.000000000000001847e+02
2.385482598210523886e+00,1.000000000000002700e+02,1.000000000000001421e+02,1.000000000000001847e+02
2.783063031245611274e+00,1.000000000000002700e+02,1.000000000000001421e+02,1.000000000000001847e+02
3.180643464280698662e+00,1.000000000000002700e+02,1.000000000000001421e+02,1.000000000000001847e+02
3.578223897315786051e+00,1.000000000000002700e+02,9.968602825745696805e+01,9.937205651491383662e+01
3.975804330350872995e+00,1.000000000000002700e+02,9.780219780219792369e+01,9.764521193092637930e+01
4.373384763385960383e+00,1.000000000000002700e+02,9.529042386185253122e+01,9.481946624803782697e+01
4.770965196421047771e+00,1.000000000000002700e+02,9.199372056514923202e+01,9.167974882260612901e+01
5.168545629456135160e+00,1.000000000000002700e+02,8.838304552590277297e+01,8.838304552590282981e+01
5.566126062491222548e+00,1.000000000000002700e+02,8.508634222919947376e+01,8.445839874411319670e+01
5.963706495526309936e+00,1.000000000000002700e+02,8.210361067503936283e+01,8.116169544740989750e+01
6.361286928561397325e+00,1.000000000000002700e+02,7.912087912087923769e+01,7.755102040816342424e+01
6.758867361596484713e+00,1.000000000000002700e+02,7.441130298273168364e+01,7.425431711146012503e+01
7.156447794631572101e+00,1.000000000000002700e+02,7.268445839874422632e+01,7.221350078492949365e+01
7.554028227666659490e+00,1.000000000000002700e+02,7.032967032967042087e+01,6.875981161695459321e+01
7.951608660701745990e+00,1.000000000000002700e+02,6.718995290423872291e+01,6.624803767660921494e+01
8.349189093736834266e+00,1.000000000000002700e+02,6.609105180533761370e+01,6.452119309262177183e+01
8.746769526771920766e+00,9.984301412872868298e+01,6.420722135007858355e+01,6.263736263736274168e+01
9.144349959807009043e+00,9.921507064364233486e+01,6.216640502354796638e+01,6.106750392464687849e+01
9.541930392842095543e+00,9.858712715855598674e+01,5.981161695447418936e+01,5.871271585557309436e+01
9.939510825877183819e+00,9.733124018838329050e+01,5.902668759811625421e+01,5.745682888540040523e+01
1.033709125891227032e+01,9.591836734693900723e+01,5.667189952904247008e+01,5.494505494505503407e+01
1.073467169194735682e+01,9.497645211930948506e+01,5.463108320251186001e+01,5.274725274725282986e+01
1.113225212498244510e+01,9.340659340659361476e+01,5.306122448979600392e+01,5.133437990580854660e+01
1.152983255801753160e+01,9.230769230769250555e+01,5.149136577708014073e+01,4.897959183673475536e+01
1.192741299105261987e+01,9.167974882260615743e+01,4.897959183673476957e+01,4.725274725274730514e+01
1.232499342408770637e+01,9.042386185243346119e+01,4.693877551020415240e+01,4.568288854003144905e+01
1.272257385712279465e+01,8.822605965463124278e+01,4.583987441130305029e+01,4.427001569858717289e+01
1.312015429015788115e+01,8.414442700157002264e+01,4.427001569858719421e+01,4.270015698587130970e+01
1.351773472319296943e+01,8.210361067503940546e+01,4.301412872841450508e+01,4.128728414442704064e+01
1.391531515622805593e+01,8.021978021978036111e+01,4.144427001569864899e+01,3.971742543171118456e+01
1.431289558926314420e+01,7.770800627943498284e+01,3.940345368916803181e+01,3.830455259026690840e+01
1.471047602229823070e+01,7.551020408163276443e+01,3.877551020408168370e+01,3.736263736263738622e+01
1.510805645533331898e+01,7.346938775510213304e+01,3.736263736263741464e+01,3.657770800627945107e+01
1.550563688836840548e+01,7.158555729984308869e+01,3.563579277864997152e+01,3.579277864992151592e+01
1.590321732140349198e+01,6.844583987441136230e+01,3.406593406593410833e+01,3.453689167974883389e+01
1.630079775443858026e+01,6.593406593406598404e+01,3.343799058084776021e+01,3.328100470957614476e+01
1.669837818747366853e+01,6.310832025117744593e+01,3.265306122448983217e+01,3.202511773940345563e+01
1.709595862050875326e+01,6.106750392464683586e+01,3.171114599686030999e+01,3.124018838304553114e+01
1.749353905354384153e+01,5.949764521193097977e+01,3.139717425431713949e+01,3.061224489795919013e+01
1.789111948657892981e+01,5.745682888540036970e+01,2.982731554160128340e+01,2.951334379905808802e+01
1.828869991961401809e+01,5.525902668759816549e+01,2.872841444270018130e+01,2.872841444270015998e+01
1.868628035264910281e+01,5.290423861852438137e+01,2.825745682888542376e+01,2.825745682888540244e+01
1.908386078568419109e+01,5.070643642072218427e+01,2.668759811616956767e+01,2.684458398744113339e+01
1.948144121871927936e+01,4.897959183673474115e+01,2.590266875981163608e+01,2.574568288854003484e+01
1.987902165175436764e+01,4.725274725274730514e+01,2.511773940345370804e+01,2.480376766091051977e+01
2.027660208478945236e+01,4.599686028257461601e+01,2.417582417582419296e+01,2.401883830455258817e+01
2.067418251782454064e+01,4.332810047095766492e+01,2.339089481946626137e+01,2.307692307692307310e+01
2.107176295085962892e+01,4.238618524332814275e+01,2.291993720565150383e+01,2.213500784929355802e+01
2.146934338389471364e+01,4.050235478806911260e+01,2.213500784929357579e+01,2.182103610675038396e+01
2.186692381692980192e+01,3.940345368916800339e+01,2.119309262166406427e+01,2.119309262166404295e+01
2.226450424996489019e+01,3.783359497645214020e+01,2.040816326530613267e+01,2.056514913657769839e+01
2.266208468299997847e+01,3.563579277864993600e+01,1.930926216640503057e+01,1.993720565149135382e+01
2.305966511603506319e+01,3.343799058084773890e+01,1.899529042386185651e+01,1.883830455259025527e+01
2.345724554907015147e+01,3.171114599686028868e+01,1.821036106750392491e+01,1.742543171114598621e+01
2.385482598210523975e+01,3.092621664050236063e+01,1.726844583987440629e+01,1.679748822605963809e+01
2.425240641514032802e+01,2.951334379905808802e+01,1.664050235478805817e+01,1.648351648351646404e+01
2.464998684817541275e+01,2.747252747252747440e+01,1.616954474097329708e+01,1.585557299843012125e+01
2.504756728121050102e+01,2.668759811616954281e+01,1.554160125588695607e+01,1.554160125588695074e+01
2.544514771424558930e+01,2.386185243328100469e+01,1.491365777080061505e+01,1.475667189952902447e+01
2.584272814728067402e+01,2.166405023547880404e+01,1.397174254317110353e+01,1.365777080062792770e+01
2.624030858031576230e+01,2.087912087912087244e+01,1.350078492935634777e+01,1.318681318681317194e+01
2.663788901335085058e+01,1.962323390894818687e+01,1.318681318681317727e+01,1.318681318681317194e+01
2.703546944638593885e+01,1.726844583987440274e+01,1.302982731554159201e+01,1.302982731554158669e+01
2.743304987942102358e+01,1.664050235478805817e+01,1.255886970172683625e+01,1.255886970172683093e+01
2.783063031245611185e+01,1.569858712715853954e+01,1.255886970172683625e+01,1.255886970172683093e+01
2.822821074549120013e+01,1.507064364207219853e+01,1.240188383045525100e+01,1.240188383045524567e+01
2.862579117852628841e+01,1.459968602825744277e+01,1.193092621664049524e+01,1.145996860282573238e+01
2.902337161156137313e+01,1.381475667189951650e+01,1.130298273155415423e+01,1.067503924646780611e+01
2.942095204459646141e+01,1.350078492935634600e+01,1.051805337519622796e+01,1.004709576138146510e+01
2.981853247763154968e+01,1.287284144427000498e+01,9.733124018838301694e+00,9.576138147566709335e+00
3.021611291066663796e+01,1.255886970172683448e+01,9.105180533751960681e+00,9.105180533751953575e+00
3.061369334370172268e+01,1.208791208791207872e+01,9.105180533751960681e+00,8.948194662480368322e+00
3.101127377673681096e+01,1.098901098901098194e+01,8.948194662480375428e+00,8.791208791208783069e+00
3.140885420977189924e+01,1.083202511773939669e+01,8.477237048665619668e+00,8.006279434850856802e+00
3.180643464280698396e+01,1.051805337519622618e+01,7.535321821036106371e+00,7.378335949764514901e+00
3.220401507584207224e+01,9.733124018838299918e+00,7.221350078492934976e+00,7.221350078492929647e+00
3.260159550887716051e+01,9.419152276295129411e+00,7.064364207221349723e+00,6.907378335949759141e+00
3.299917594191224879e+01,9.262166405023544158e+00,6.436420722135007821e+00,6.593406593406588634e+00
3.339675637494733706e+01,8.791208791208788398e+00,6.279434850863422568e+00,6.122448979591832874e+00
3.379433680798242534e+01,8.163265306122447384e+00,5.965463108320251173e+00,6.122448979591832874e+00
3.419191724101750651e+01,7.692307692307690736e+00,5.965463108320251173e+00,5.808477237048662367e+00
3.458949767405259479e+01,6.750392464678177440e+00,5.180533751962323130e+00,5.494505494505491860e+00
3.498707810708768307e+01,6.436420722135006933e+00,5.023547880690737877e+00,5.023547880690736100e+00
3.538465854012277134e+01,5.965463108320251173e+00,4.709576138147567370e+00,4.552590266875980340e+00
3.578223897315785962e+01,5.180533751962324018e+00,4.238618524332810722e+00,4.395604395604395087e+00
3.617981940619294789e+01,5.180533751962324018e+00,4.081632653061225469e+00,4.238618524332809834e+00
3.657739983922803617e+01,4.552590266875982117e+00,3.296703296703297426e+00,3.296703296703296981e+00
3.697498027226311734e+01,3.924646781789639771e+00,2.825745682888540333e+00,2.825745682888540333e+00
3.737256070529820562e+01,3.453689167974882679e+00,2.825745682888540333e+00,2.668759811616954636e+00
3.777014113833329390e+01,3.296703296703296981e+00,2.668759811616954636e+00,2.511773940345368938e+00
3.816772157136838217e+01,2.825745682888540333e+00,2.511773940345368938e+00,2.354788069073783241e+00
3.856530200440347045e+01,2.825745682888540333e+00,2.354788069073783241e+00,2.354788069073783241e+00
3.896288243743855872e+01,2.354788069073783241e+00,1.883830455259026371e+00,1.726844583987440895e+00
3.936046287047364700e+01,2.197802197802197544e+00,1.569858712715855420e+00,1.569858712715855420e+00
3.975804330350873528e+01,1.569858712715855642e+00,1.412872841444269945e+00,1.569858712715855420e+00
4.015562373654381645e+01,1.569858712715855642e+00,1.255886970172684469e+00,1.255886970172684469e+00
4.055320416957890473e+01,1.412872841444270167e+00,1.255886970172684469e+00,1.255886970172684469e+00
4.095078460261399300e+01,1.412872841444270167e+00,1.098901098901098994e+00,1.255886970172684469e+00
4.134836503564908128e+01,1.412872841444270167e+00,7.849293563579278210e-01,9.419152276295134074e-01
4.174594546868416955e+01,1.098901098901098994e+00,6.279434850863422346e-01,6.279434850863422346e-01
4.214352590171925783e+01,7.849293563579278210e-01,6.279434850863422346e-01,6.279434850863422346e-01
4.254110633475434611e+01,4.709576138147566482e-01,4.709576138147566482e-01,4.709576138147566482e-01
4.293868676778942728e+01,4.709576138147566482e-01,3.139717425431711173e-01,3.139717425431711173e-01
4.333626720082451556e+01,4.709576138147566482e-01,3.139717425431711173e-01,3.139717425431711173e-01
4.373384763385960383e+01,4.709576138147566482e-01,3.139717425431711173e-01,3.139717425431711173e-01
4.413142806689469211e+01,3.139717425431711173e-01,3.139717425431711173e-01,3.139717425431711173e-01
4.452900849992978038e+01,3.139717425431711173e-01,3.139717425431711173e-01,3.139717425431711173e-01
4.492658893296486866e+01,3.139717425431711173e-01,3.139717425431711173e-01,3.139717425431711173e-01
4.532416936599995694e+01,1.569858712715855587e-01,3.139717425431711173e-01,3.139717425431711173e-01
4.572174979903504521e+01,1.569858712715855587e-01,1.569858712715855587e-01,3.139717425431711173e-01
4.611933023207012639e+01,1.569858712715855587e-01,1.569858712715855587e-01,1.569858712715855587e-01
4.651691066510521466e+01,1.569858712715855587e-01,0.000000000000000000e+00,1.569858712715855587e-01
4.691449109814030294e+01,1.569858712715855587e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.731207153117539121e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.770965196421047949e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.810723239724556777e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.850481283028065604e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.890239326331573722e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.929997369635082549e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.969755412938591377e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.009513456242100204e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.049271499545609032e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.089029542849117860e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.128787586152626687e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.168545629456134805e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.208303672759643632e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.248061716063152460e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.287819759366661287e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.327577802670170115e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.367335845973678943e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.407093889277187770e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.446851932580696598e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.486609975884204715e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.526368019187713543e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.566126062491222370e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.605884105794731198e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.645642149098240026e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.685400192401748853e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.725158235705257681e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.764916279008765798e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.804674322312274626e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.844432365615783453e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.884190408919292281e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.923948452222801109e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.963706495526309936e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.003464538829818764e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.043222582133327592e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.082980625436835709e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.122738668740344536e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.162496712043853364e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.202254755347362192e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.242012798650871019e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.281770841954379847e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.321528885257888675e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.361286928561396792e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.401044971864905619e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.440803015168414447e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.480561058471923275e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.520319101775432102e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.560077145078940930e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.599835188382449758e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.639593231685958585e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.679351274989467413e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.719109318292976241e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.758867361596485068e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.798625404899992475e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.838383448203501302e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.878141491507010130e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.917899534810518958e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.957657578114027785e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.997415621417536613e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.037173664721045441e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.076931708024554268e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.116689751328063096e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.156447794631571924e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.196205837935080751e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.235963881238589579e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.275721924542098407e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.315479967845607234e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.355238011149116062e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.394996054452623468e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.434754097756132296e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.474512141059641124e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.514270184363149951e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.554028227666658779e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.593786270970167607e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.633544314273676434e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.673302357577185262e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.713060400880694090e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.752818444184202917e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.792576487487711745e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.832334530791220573e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.872092574094729400e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.911850617398238228e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.943657052041044153e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/hn/hn_bad_comparison/dvh/dvh_PTV63.csv <==
dose_gy,vol_conv_pct,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
3.975804330350873328e-01,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
7.951608660701746656e-01,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
1.192741299105261943e+00,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
1.590321732140349331e+00,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
1.987902165175436497e+00,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
2.385482598210523886e+00,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
2.783063031245611274e+00,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
3.180643464280698662e+00,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
3.578223897315786051e+00,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
3.975804330350872995e+00,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
4.373384763385960383e+00,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
4.770965196421047771e+00,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
5.168545629456135160e+00,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
5.566126062491222548e+00,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
5.963706495526309936e+00,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
6.361286928561397325e+00,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
6.758867361596484713e+00,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
7.156447794631572101e+00,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
7.554028227666659490e+00,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
7.951608660701745990e+00,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
8.349189093736834266e+00,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
8.746769526771920766e+00,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
9.144349959807009043e+00,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
9.541930392842095543e+00,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
9.939510825877183819e+00,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
1.033709125891227032e+01,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
1.073467169194735682e+01,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
1.113225212498244510e+01,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
1.152983255801753160e+01,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
1.192741299105261987e+01,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
1.232499342408770637e+01,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
1.272257385712279465e+01,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
1.312015429015788115e+01,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
1.351773472319296943e+01,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
1.391531515622805593e+01,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
1.431289558926314420e+01,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
1.471047602229823070e+01,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
1.510805645533331898e+01,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
1.550563688836840548e+01,1.000000000000007532e+02,1.000000000000007674e+02,1.000000000000007674e+02
1.590321732140349198e+01,1.000000000000007532e+02,1.000000000000007674e+02,9.999567399204090634e+01
1.630079775443858026e+01,1.000000000000007532e+02,9.999567399204090634e+01,9.999567399204090634e+01
1.669837818747366853e+01,1.000000000000007532e+02,9.999567399204090634e+01,9.999567399204090634e+01
1.709595862050875326e+01,1.000000000000007532e+02,9.999567399204090634e+01,9.999567399204090634e+01
1.749353905354384153e+01,1.000000000000007532e+02,9.999567399204090634e+01,9.999567399204090634e+01
1.789111948657892981e+01,1.000000000000007532e+02,9.999567399204090634e+01,9.999567399204090634e+01
1.828869991961401809e+01,1.000000000000007532e+02,9.999567399204090634e+01,9.999567399204090634e+01
1.868628035264910281e+01,1.000000000000007532e+02,9.999567399204090634e+01,9.999567399204090634e+01
1.908386078568419109e+01,1.000000000000007532e+02,9.999567399204090634e+01,9.999134798408104530e+01
1.948144121871927936e+01,1.000000000000007532e+02,9.999134798408104530e+01,9.998702197612118425e+01
1.987902165175436764e+01,1.000000000000007532e+02,9.998702197612118425e+01,9.998702197612118425e+01
2.027660208478945236e+01,1.000000000000007532e+02,9.998702197612118425e+01,9.998702197612118425e+01
2.067418251782454064e+01,9.999134798408103109e+01,9.998702197612118425e+01,9.998269596816132321e+01
2.107176295085962892e+01,9.999134798408103109e+01,9.998269596816132321e+01,9.998269596816132321e+01
2.146934338389471364e+01,9.998269596816130900e+01,9.998269596816132321e+01,9.998269596816132321e+01
2.186692381692980192e+01,9.998269596816130900e+01,9.997836996020146216e+01,9.997836996020146216e+01
2.226450424996489019e+01,9.997836996020144795e+01,9.997836996020146216e+01,9.997836996020146216e+01
2.266208468299997847e+01,9.997836996020144795e+01,9.997404395224160112e+01,9.997836996020146216e+01
2.305966511603506319e+01,9.997836996020144795e+01,9.996971794428174007e+01,9.996971794428174007e+01
2.345724554907015147e+01,9.996539193632187903e+01,9.995673992040217115e+01,9.994808790448244906e+01
2.385482598210523975e+01,9.995673992040215694e+01,9.994376189652260223e+01,9.993943588856272697e+01
2.425240641514032802e+01,9.995241391244229590e+01,9.993510988060288014e+01,9.993510988060286593e+01
2.464998684817541275e+01,9.995241391244229590e+01,9.993078387264301909e+01,9.992645786468315805e+01
2.504756728121050102e+01,9.993510988060288014e+01,9.991780584876343596e+01,9.991780584876343596e+01
2.544514771424558930e+01,9.992213185672331122e+01,9.991347984080357492e+01,9.990915383284371387e+01
2.584272814728067402e+01,9.989617580896417337e+01,9.989617580896414495e+01,9.989617580896414495e+01
2.624030858031576230e+01,9.987887177712472919e+01,9.988752379304443707e+01,9.988319778508457603e+01
2.663788901335085058e+01,9.986156774528529922e+01,9.987454576916485394e+01,9.987887177712471498e+01
2.703546944638593885e+01,9.983561169752616138e+01,9.986156774528528501e+01,9.986589375324513185e+01
2.743304987942102358e+01,9.983561169752616138e+01,9.984426371344585505e+01,9.985724173732542397e+01
2.783063031245611185e+01,9.981830766568671720e+01,9.983561169752613296e+01,9.984858972140570188e+01
2.822821074549120013e+01,9.979667762588744040e+01,9.982263367364654982e+01,9.982263367364656403e+01
2.862579117852628841e+01,9.978802560996771831e+01,9.980965564976696669e+01,9.980965564976698090e+01
2.902337161156137313e+01,9.977504758608813518e+01,9.979235161792753672e+01,9.978802560996768989e+01
2.942095204459646141e+01,9.976639557016842730e+01,9.977504758608810675e+01,9.977072157812825992e+01
2.981853247763154968e+01,9.975774355424870521e+01,9.974909153832896891e+01,9.975341754628882995e+01
3.021611291066663796e+01,9.974909153832898312e+01,9.972746149852967790e+01,9.974043952240924682e+01
3.061369334370172268e+01,9.971448347465013740e+01,9.971880948260995581e+01,9.972746149852967790e+01
3.101127377673681096e+01,9.969285343485084638e+01,9.971015746669023372e+01,9.970583145873037267e+01
3.140885420977189924e+01,9.968852742689098534e+01,9.969285343485080375e+01,9.968852742689092850e+01
3.180643464280698396e+01,9.967554940301140221e+01,9.966257137913181907e+01,9.966257137913177644e+01
3.220401507584207224e+01,9.964959335525226436e+01,9.965391936321211119e+01,9.965391936321205435e+01
3.260159550887716051e+01,9.963228932341283439e+01,9.964526734729240331e+01,9.964526734729233226e+01
3.299917594191224879e+01,9.963228932341283439e+01,9.961931129953325126e+01,9.962363730749304125e+01
3.339675637494733706e+01,9.961065928361354338e+01,9.960200726769380708e+01,9.960633327565359707e+01
3.379433680798242534e+01,9.959768125973396025e+01,9.958470323585437711e+01,9.959335525177401394e+01
3.419191724101750651e+01,9.957172521197482240e+01,9.957605121993465502e+01,9.958470323585429185e+01
3.458949767405259479e+01,9.954576916421568455e+01,9.955442118013537822e+01,9.956307319605500084e+01
3.498707810708768307e+01,9.952846513237625459e+01,9.955009517217551718e+01,9.954144315625570982e+01
3.538465854012277134e+01,9.950683509257697779e+01,9.952413912441637933e+01,9.952413912441629407e+01
3.578223897315785962e+01,9.948953106073754782e+01,9.949818307665725570e+01,9.950250908461701727e+01
3.617981940619294789e+01,9.947655303685797890e+01,9.947222702889810364e+01,9.947655303685787942e+01
3.657739983922803617e+01,9.945492299705868788e+01,9.945492299705867367e+01,9.945492299705860262e+01
3.697498027226311734e+01,9.942464094133968899e+01,9.943329295725938266e+01,9.943761896521917265e+01
3.737256070529820562e+01,9.941166291746010586e+01,9.942031493337979953e+01,9.942031493337974268e+01
3.777014113833329390e+01,9.941166291746010586e+01,9.941166291746007744e+01,9.940301090154032693e+01
3.816772157136838217e+01,9.939435888562067589e+01,9.939868489358050851e+01,9.939435888562061905e+01
3.856530200440347045e+01,9.937272884582139909e+01,9.938570686970093959e+01,9.939003287766075800e+01
3.896288243743855872e+01,9.935975082194181596e+01,9.935109880602209387e+01,9.935109880602203702e+01
3.936046287047364700e+01,9.934677279806223282e+01,9.932946876622280286e+01,9.934244679010231494e+01
3.975804330350873528e+01,9.931216473438338710e+01,9.931649074234323393e+01,9.932514275826289918e+01
4.015562373654381645e+01,9.930783872642352605e+01,9.931216473438337289e+01,9.931216473438331604e+01
4.055320416957890473e+01,9.929918671050380397e+01,9.929918671050380397e+01,9.929486070254388608e+01
4.095078460261399300e+01,9.928620868662423504e+01,9.927755667070452716e+01,9.927323066274459507e+01
4.134836503564908128e+01,9.926890465478481929e+01,9.924294860702568144e+01,9.924727461498544301e+01
4.174594546868416955e+01,9.924727461498554248e+01,9.922131856722639043e+01,9.921699255926645833e+01
4.214352590171925783e+01,9.922997058314611252e+01,9.920834054334680729e+01,9.920834054334673624e+01
4.254110633475434611e+01,9.919103651150740575e+01,9.918238449558766945e+01,9.917805848762775156e+01
4.293868676778942728e+01,9.918238449558768366e+01,9.916508046374823948e+01,9.916508046374818264e+01
4.333626720082451556e+01,9.917373247966796157e+01,9.914777643190880951e+01,9.915642844782846055e+01
4.373384763385960383e+01,9.915210243986868477e+01,9.912182038414967167e+01,9.911749437618976799e+01
4.413142806689469211e+01,9.913047240006940797e+01,9.909153832843065857e+01,9.909153832843063014e+01
4.452900849992978038e+01,9.909586433639056224e+01,9.906558228067152072e+01,9.906125627271164547e+01
4.492658893296486866e+01,9.904827824883214760e+01,9.902664820903282816e+01,9.902232220107293870e+01
4.532416936599995694e+01,9.900501816923359399e+01,9.899636615331382927e+01,9.900069216127366190e+01
4.572174979903504521e+01,9.899204014535401086e+01,9.897041010555469143e+01,9.897906212147437088e+01
4.611933023207012639e+01,9.898338812943430298e+01,9.894012804983570675e+01,9.894878006575535778e+01
4.651691066510521466e+01,9.894445405779559621e+01,9.892282401799627678e+01,9.892715002595606677e+01
4.691449109814030294e+01,9.891417200207659732e+01,9.888388994635758422e+01,9.888388994635751317e+01
4.731207153117539121e+01,9.887956393839773739e+01,9.885793389859843217e+01,9.884062986675895957e+01
4.770965196421047949e+01,9.883630385879918379e+01,9.881034781104001752e+01,9.880602180308011384e+01
4.810723239724556777e+01,9.880169579512032385e+01,9.877141373940131075e+01,9.878871777124068387e+01
4.850481283028065604e+01,9.871950164388307769e+01,9.868921958816406459e+01,9.872815365980270030e+01
4.890239326331573722e+01,9.866326354040495517e+01,9.863298148468595627e+01,9.862865547672605260e+01
4.929997369635082549e+01,9.859404741304727793e+01,9.855078733344872433e+01,9.854213531752894539e+01
4.969755412938591377e+01,9.852915729364943331e+01,9.847291919017133921e+01,9.845994116629171344e+01
5.009513456242100204e+01,9.845561515833189503e+01,9.840802907077352302e+01,9.836044298321505153e+01
5.049271499545609032e+01,9.838207302301435675e+01,9.831285689565673636e+01,9.826094480013838961e+01
5.089029542849117860e+01,9.824796677625887753e+01,9.822633673645962915e+01,9.817442464094129662e+01
5.128787586152626687e+01,9.814846859318222982e+01,9.811386052950341252e+01,9.807060044990478787e+01
5.168545629456134805e+01,9.807060044990484471e+01,9.800571033050705694e+01,9.794947222702886336e+01
5.208303672759643632e+01,9.791919017130993552e+01,9.789756013151068714e+01,9.783699602007264673e+01
5.248061716063152460e+01,9.777210590067487317e+01,9.768558574147782281e+01,9.766395570167847495e+01
5.287819759366661287e+01,9.759041356636097930e+01,9.750389340716391473e+01,9.749524139124416422e+01
5.327577802670170115e+01,9.734383111264926924e+01,9.728326700121132831e+01,9.723135490569303840e+01
5.367335845973678943e+01,9.704966257137914454e+01,9.701938051566020249e+01,9.699775047586089727e+01
5.407093889277187770e+01,9.675982003806886667e+01,9.676414604602877034e+01,9.664301782315281741e+01
5.446851932580696598e+01,9.643536944107978570e+01,9.637480532964184476e+01,9.629693718636444544e+01
5.486609975884204715e+01,9.603305070081331962e+01,9.598113860529507235e+01,9.586433639037898047e+01
5.526368019187713543e+01,9.561775393666727041e+01,9.555718982522931526e+01,9.541443156255408553e+01
5.566126062491222370e+01,9.510295898944457349e+01,9.500778681432778683e+01,9.499048278248834265e+01
5.605884105794731198e+01,9.457086001038244660e+01,9.448433985118539624e+01,9.446270981138606260e+01
5.645642149098240026e+01,9.393493684028381097e+01,9.384841668108674639e+01,9.380083059352830333e+01
5.685400192401748853e+01,9.320816750302822129e+01,9.316490742342972453e+01,9.304377920055374318e+01
5.725158235705257681e+01,9.233863990309743031e+01,9.231700986329821035e+01,9.216992559266310536e+01
5.764916279008765798e+01,9.148641633500606929e+01,9.137826613600974213e+01,9.110572763453885159e+01
5.804674322312274626e+01,9.048278248831978487e+01,9.032272019380519623e+01,9.014102785949127394e+01
5.844432365615783453e+01,8.917200207648382104e+01,8.912441598892544903e+01,8.898165772625021930e+01
5.884190408919292281e+01,8.800397992732307273e+01,8.789582972832673136e+01,8.782228759300917886e+01
5.923948452222801109e+01,8.647689911749439773e+01,8.642066101401628941e+01,8.626059871950164393e+01
5.963706495526309936e+01,8.496279633154527744e+01,8.485897214050875448e+01,8.467295379823499957e+01
6.003464538829818764e+01,8.304637480532967686e+01,8.293389859837344602e+01,8.277383630385881474e+01
6.043222582133327592e+01,8.103910711195710803e+01,8.096123896867972292e+01,8.082280671396436844e+01
6.082980625436835709e+01,7.862952067831805891e+01,7.865115071811733571e+01,7.846080636788374818e+01
6.122738668740344536e+01,7.594306973524831506e+01,7.591711368748919142e+01,7.583924554421183473e+01
6.162496712043853364e+01,7.265530368575878128e+01,7.273749783699602744e+01,7.250389340716390052e+01
6.202254755347362192e+01,6.890032877660495103e+01,6.899550095172175190e+01,6.874891849801005606e+01
6.242012798650871019e+01,6.452673472919190090e+01,6.465218896002768645e+01,6.425852223568094246e+01
6.281770841954379847e+01,5.929659110572763581e+01,5.937445924900502803e+01,5.912787679529332507e+01
6.321528885257888675e+01,5.365547672607718255e+01,5.352137047932168912e+01,5.340456826440563276e+01
6.361286928561396792e+01,4.852050527772972544e+01,4.832583491953626265e+01,4.840802907077352302e+01
6.401044971864905619e+01,4.385274268904655770e+01,4.376189652188961077e+01,4.382678664128745538e+01
6.440803015168414447e+01,3.975601315106420941e+01,3.965218896002769355e+01,3.971707907942553817e+01
6.480561058471923275e+01,3.626925073542135891e+01,3.632116283093961329e+01,3.634279287073891140e+01
6.520319101775432102e+01,3.328430524312165772e+01,3.324537117148295806e+01,3.336217338639904995e+01
6.560077145078940930e+01,3.079685066620523415e+01,3.088769683336217753e+01,3.096123896867972292e+01
6.599835188382449758e+01,2.875930091711369485e+01,2.879823498875238741e+01,2.878525696487283270e+01
6.639593231685958585e+01,2.667416508046375512e+01,2.676501124762070205e+01,2.677366326354042059e+01
6.679351274989467413e+01,2.480532964180654432e+01,2.485291572936494831e+01,2.495673992040146771e+01
6.719109318292976241e+01,2.314846859318221561e+01,2.320903270462018142e+01,2.324796677625888108e+01
6.758867361596485068e+01,2.173386399030974303e+01,2.174251600622945446e+01,2.175982003806888088e+01
6.798625404899992475e+01,2.008998096556497615e+01,2.002941685412701389e+01,2.003374286208687494e+01
6.838383448203501302e+01,1.819518947914864171e+01,1.823844955874718821e+01,1.823412355078733782e+01
6.878141491507010130e+01,1.629174597681259584e+01,1.631337601661186909e+01,1.621387783353521428e+01
6.917899534810518958e+01,1.399463575012978112e+01,1.405519986156774337e+01,1.394272365461152496e+01
6.957657578114027785e+01,1.138605295033742770e+01,1.139470496625713558e+01,1.119138259214397024e+01
6.997415621417536613e+01,8.206437099844261951e+00,8.184807060044988702e+00,8.145872988406299697e+00
7.037173664721045441e+01,5.515660148814673036e+00,5.437792005537289697e+00,5.398857933898598027e+00
7.076931708024554268e+01,3.395916248485896904e+00,3.331026129088077603e+00,3.227201938051565300e+00
7.116689751328063096e+01,2.072157812770375251e+00,2.050527772971102447e+00,2.028897733171828754e+00
7.156447794631571924e+01,1.306454403876103010e+00,1.284824364076829983e+00,1.211282228759300805e+00
7.196205837935080751e+01,8.262675203322373818e-01,8.132894964526734549e-01,7.916594566534002064e-01
7.235963881238589579e+01,5.494030109015399788e-01,5.450770029416853735e-01,5.320989790621214466e-01
7.275721924542098407e+01,3.287766049489529996e-01,3.417546288285170375e-01,3.157985810693891282e-01
7.315479967845607234e+01,2.163003979927322906e-01,2.033223741131683360e-01,1.773663263540404822e-01
7.355238011149116062e+01,1.341062467554940407e-01,1.254542308357847191e-01,1.038241910365115123e-01
7.394996054452623468e+01,6.921612735767433688e-02,6.056411143796504998e-02,6.056411143796504998e-02
7.434754097756132296e+01,3.460806367883716844e-02,3.460806367883716844e-02,3.460806367883716844e-02
7.474512141059641124e+01,1.297802387956393730e-02,1.297802387956393730e-02,8.652015919709292111e-03
7.514270184363149951e+01,8.652015919709292111e-03,4.326007959854646055e-03,4.326007959854646055e-03
7.554028227666658779e+01,4.326007959854646055e-03,4.326007959854646055e-03,0.000000000000000000e+00
7.593786270970167607e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.633544314273676434e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.673302357577185262e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.713060400880694090e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.752818444184202917e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.792576487487711745e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.832334530791220573e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.872092574094729400e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.911850617398238228e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.943657052041044153e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/hn/hn_bad_comparison/dvh/dvh_PTV70.csv <==
dose_gy,vol_conv_pct,vol_a_pct,vol_b_pct
0.000000000000000000e+00,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
3.975804330350873328e-01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
7.951608660701746656e-01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
1.192741299105261943e+00,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
1.590321732140349331e+00,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
1.987902165175436497e+00,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
2.385482598210523886e+00,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
2.783063031245611274e+00,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
3.180643464280698662e+00,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
3.578223897315786051e+00,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
3.975804330350872995e+00,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
4.373384763385960383e+00,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
4.770965196421047771e+00,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
5.168545629456135160e+00,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
5.566126062491222548e+00,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
5.963706495526309936e+00,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
6.361286928561397325e+00,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
6.758867361596484713e+00,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
7.156447794631572101e+00,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
7.554028227666659490e+00,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
7.951608660701745990e+00,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
8.349189093736834266e+00,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
8.746769526771920766e+00,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
9.144349959807009043e+00,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
9.541930392842095543e+00,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
9.939510825877183819e+00,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
1.033709125891227032e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
1.073467169194735682e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
1.113225212498244510e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
1.152983255801753160e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
1.192741299105261987e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
1.232499342408770637e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
1.272257385712279465e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
1.312015429015788115e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
1.351773472319296943e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
1.391531515622805593e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
1.431289558926314420e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
1.471047602229823070e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
1.510805645533331898e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
1.550563688836840548e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
1.590321732140349198e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
1.630079775443858026e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
1.669837818747366853e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
1.709595862050875326e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
1.749353905354384153e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
1.789111948657892981e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
1.828869991961401809e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
1.868628035264910281e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
1.908386078568419109e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
1.948144121871927936e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
1.987902165175436764e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
2.027660208478945236e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
2.067418251782454064e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
2.107176295085962892e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
2.146934338389471364e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
2.186692381692980192e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
2.226450424996489019e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
2.266208468299997847e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
2.305966511603506319e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
2.345724554907015147e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
2.385482598210523975e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
2.425240641514032802e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
2.464998684817541275e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
2.504756728121050102e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
2.544514771424558930e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
2.584272814728067402e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
2.624030858031576230e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
2.663788901335085058e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
2.703546944638593885e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
2.743304987942102358e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
2.783063031245611185e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
2.822821074549120013e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
2.862579117852628841e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
2.902337161156137313e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
2.942095204459646141e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
2.981853247763154968e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
3.021611291066663796e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
3.061369334370172268e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
3.101127377673681096e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
3.140885420977189924e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
3.180643464280698396e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
3.220401507584207224e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
3.260159550887716051e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
3.299917594191224879e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
3.339675637494733706e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
3.379433680798242534e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
3.419191724101750651e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
3.458949767405259479e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
3.498707810708768307e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
3.538465854012277134e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
3.578223897315785962e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
3.617981940619294789e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
3.657739983922803617e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
3.697498027226311734e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
3.737256070529820562e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
3.777014113833329390e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
3.816772157136838217e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
3.856530200440347045e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
3.896288243743855872e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
3.936046287047364700e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
3.975804330350873528e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
4.015562373654381645e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
4.055320416957890473e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
4.095078460261399300e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
4.134836503564908128e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
4.174594546868416955e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
4.214352590171925783e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
4.254110633475434611e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
4.293868676778942728e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
4.333626720082451556e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
4.373384763385960383e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
4.413142806689469211e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
4.452900849992978038e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
4.492658893296486866e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
4.532416936599995694e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
4.572174979903504521e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
4.611933023207012639e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
4.651691066510521466e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
4.691449109814030294e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
4.731207153117539121e+01,9.999999999999968736e+01,9.999999999999968736e+01,9.999999999999964473e+01
4.770965196421047949e+01,9.996705649810544969e+01,9.999999999999968736e+01,9.998352824905252589e+01
4.810723239724556777e+01,9.996705649810544969e+01,9.998352824905256853e+01,9.998352824905252589e+01
4.850481283028065604e+01,9.996705649810544969e+01,9.996705649810544969e+01,9.998352824905252589e+01
4.890239326331573722e+01,9.996705649810544969e+01,9.996705649810544969e+01,9.996705649810540706e+01
4.929997369635082549e+01,9.996705649810544969e+01,9.996705649810544969e+01,9.996705649810540706e+01
4.969755412938591377e+01,9.996705649810544969e+01,9.996705649810544969e+01,9.996705649810540706e+01
5.009513456242100204e+01,9.996705649810544969e+01,9.996705649810544969e+01,9.996705649810540706e+01
5.049271499545609032e+01,9.996705649810544969e+01,9.996705649810544969e+01,9.996705649810540706e+01
5.089029542849117860e+01,9.996705649810544969e+01,9.996705649810544969e+01,9.996705649810540706e+01
5.128787586152626687e+01,9.996705649810544969e+01,9.996705649810544969e+01,9.996705649810540706e+01
5.168545629456134805e+01,9.996705649810544969e+01,9.996705649810544969e+01,9.996705649810540706e+01
5.208303672759643632e+01,9.993411299621121202e+01,9.995058474715833086e+01,9.995058474715828822e+01
5.248061716063152460e+01,9.991764124526409319e+01,9.993411299621121202e+01,9.993411299621116939e+01
5.287819759366661287e+01,9.990116949431697435e+01,9.991764124526409319e+01,9.993411299621116939e+01
5.327577802670170115e+01,9.990116949431697435e+01,9.990116949431697435e+01,9.990116949431693172e+01
5.367335845973678943e+01,9.988469774336985552e+01,9.990116949431697435e+01,9.990116949431693172e+01
5.407093889277187770e+01,9.988469774336985552e+01,9.990116949431697435e+01,9.990116949431693172e+01
5.446851932580696598e+01,9.986822599242273668e+01,9.988469774336985552e+01,9.988469774336981288e+01
5.486609975884204715e+01,9.983528249052849901e+01,9.985175424147561785e+01,9.985175424147557521e+01
5.526368019187713543e+01,9.983528249052849901e+01,9.983528249052849901e+01,9.985175424147557521e+01
5.566126062491222370e+01,9.983528249052849901e+01,9.981881073958138018e+01,9.981881073958133754e+01
5.605884105794731198e+01,9.983528249052849901e+01,9.981881073958138018e+01,9.980233898863421871e+01
5.645642149098240026e+01,9.980233898863426134e+01,9.978586723768712829e+01,9.978586723768709987e+01
5.685400192401748853e+01,9.978586723768714251e+01,9.976939548674000946e+01,9.976939548673998104e+01
5.725158235705257681e+01,9.975292373579290484e+01,9.975292373579289062e+01,9.975292373579286220e+01
5.764916279008765798e+01,9.973645198484578600e+01,9.975292373579289062e+01,9.975292373579286220e+01
5.804674322312274626e+01,9.970350848295153412e+01,9.973645198484577179e+01,9.973645198484574337e+01
5.844432365615783453e+01,9.968703673200441528e+01,9.970350848295153412e+01,9.970350848295150570e+01
5.884190408919292281e+01,9.968703673200441528e+01,9.965409323011016340e+01,9.967056498105725382e+01
5.923948452222801109e+01,9.965409323011017761e+01,9.965409323011016340e+01,9.965409323011013498e+01
5.963706495526309936e+01,9.963762147916305878e+01,9.965409323011016340e+01,9.965409323011013498e+01
6.003464538829818764e+01,9.960467797726880690e+01,9.963762147916304457e+01,9.962114972821589731e+01
6.043222582133327592e+01,9.958820622632168806e+01,9.958820622632167385e+01,9.955526272442739355e+01
6.082980625436835709e+01,9.953879097348031735e+01,9.953879097348031735e+01,9.950584747158602283e+01
6.122738668740344536e+01,9.945643221874469475e+01,9.947290396969182780e+01,9.940701696590329561e+01
6.162496712043853364e+01,9.942348871685045708e+01,9.935760171306195332e+01,9.934112996211480606e+01
6.202254755347362192e+01,9.939054521495620520e+01,9.930818646022058260e+01,9.930818646022056839e+01
6.242012798650871019e+01,9.932465821116772986e+01,9.929171470927346377e+01,9.929171470927344956e+01
6.281770841954379847e+01,9.927524295832635914e+01,9.924229945643209305e+01,9.922582770548496001e+01
6.321528885257888675e+01,9.920935595453786959e+01,9.912699719980221857e+01,9.912699719980223279e+01
6.361286928561396792e+01,9.914346895074939425e+01,9.907758194696084786e+01,9.906111019601372902e+01
6.401044971864905619e+01,9.907758194696090470e+01,9.901169494317235831e+01,9.896227969033098759e+01
6.440803015168414447e+01,9.889639268654252646e+01,9.884697743370112732e+01,9.883050568275399428e+01
6.480561058471923275e+01,9.881403393180691808e+01,9.871520342612413401e+01,9.866578817328274909e+01
6.520319101775432102e+01,9.850107066381154652e+01,9.843518366002301434e+01,9.838576840718162941e+01
6.560077145078940930e+01,9.797397463350353064e+01,9.787514412782074658e+01,9.782572887497936165e+01
6.599835188382449758e+01,9.726568934277712231e+01,9.706802833141159681e+01,9.713391533520008636e+01
6.639593231685958585e+01,9.612913852742545373e+01,9.593147751605992823e+01,9.593147751605991402e+01
6.679351274989467413e+01,9.463020919123701447e+01,9.438313292703010404e+01,9.443254817987147476e+01
6.719109318292976241e+01,9.265359907758191582e+01,9.245593806621639033e+01,9.242299456432215266e+01
6.758867361596485068e+01,9.041344094877283055e+01,9.021577993740729084e+01,9.008400592983031174e+01
6.798625404899992475e+01,8.677318398945804745e+01,8.646022072146264748e+01,8.644374897051554285e+01
6.838383448203501302e+01,8.150222368637783177e+01,8.123867567122383093e+01,8.118926041838247443e+01
6.878141491507010130e+01,7.499588206226319187e+01,7.488057980563331739e+01,7.448525778290232324e+01
6.917899534810518958e+01,6.684236534343598635e+01,6.682589359248888172e+01,6.644704332070499220e+01
6.957657578114027785e+01,5.623455773348705122e+01,5.600395322022731648e+01,5.572393345412616128e+01
6.997415621417536613e+01,4.220062592653597733e+01,4.170647339812222043e+01,4.205238016801185097e+01
7.037173664721045441e+01,2.833141162905616284e+01,2.790314610443090260e+01,2.862790314610442621e+01
7.076931708024554268e+01,1.694943172459232272e+01,1.658705320375555914e+01,1.698237522648657460e+01
7.116689751328063096e+01,9.850107066381156073e+00,9.520672047438642593e+00,9.899522319222532118e+00
7.156447794631571924e+01,5.748641080546860849e+00,5.534508318234228952e+00,5.468621314445725190e+00
7.196205837935080751e+01,3.426124197002140992e+00,3.343765442266512622e+00,3.294350189425135689e+00
7.235963881238589579e+01,2.223686377861966434e+00,2.174271125020589501e+00,2.075440619337835635e+00
7.275721924542098407e+01,1.251853071981551269e+00,1.301268324822928424e+00,1.202437819140174335e+00
7.315479967845607234e+01,8.071157964091580928e-01,7.412287926206555522e-01,6.423982869379013527e-01
7.355238011149116062e+01,5.270960303080215459e-01,4.612090265195189498e-01,3.953220227310161872e-01
7.394996054452623468e+01,2.800197661011364358e-01,2.306045132597594471e-01,2.306045132597594471e-01
7.434754097756132296e+01,1.482457585241310771e-01,1.317740075770054142e-01,1.153022566298797374e-01
7.474512141059641124e+01,4.941525284137703034e-02,4.941525284137703034e-02,3.294350189425135356e-02
7.514270184363149951e+01,3.294350189425135356e-02,1.647175094712567678e-02,1.647175094712567678e-02
7.554028227666658779e+01,1.647175094712567678e-02,1.647175094712567678e-02,0.000000000000000000e+00
7.593786270970167607e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.633544314273676434e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.673302357577185262e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.713060400880694090e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.752818444184202917e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.792576487487711745e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.832334530791220573e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.872092574094729400e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.911850617398238228e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.943657052041044153e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/hn/hn_bad_comparison/dvh/dvh_SKIN.csv <==
dose_gy,vol_conv_pct,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000001137e+02,1.000000000000000142e+02,9.999999999999998579e+01
3.975804330350873328e-01,7.775964439053210242e+01,7.729757553509010393e+01,7.853773961342632504e+01
7.951608660701746656e-01,6.849272979745595080e+01,6.773099452540181176e+01,6.949826823935005393e+01
1.192741299105261943e+00,6.370724466506005257e+01,6.284375847924279412e+01,6.477463170159448680e+01
1.590321732140349331e+00,6.058129698498088089e+01,5.974534339935835447e+01,6.170694140743459855e+01
1.987902165175436497e+00,5.845570044530999354e+01,5.761096834948045142e+01,5.952707771375672507e+01
2.385482598210523886e+00,5.688115493272479029e+01,5.597816545097598606e+01,5.793298006480137019e+01
2.783063031245611274e+00,5.554961454359736450e+01,5.466577817502750491e+01,5.661341037141079369e+01
3.180643464280698662e+00,5.423922238360501780e+01,5.342361898073512805e+01,5.544187828196575651e+01
3.578223897315786051e+00,5.300903388504948310e+01,5.227523023638131150e+01,5.422844875744178950e+01
3.975804330350872995e+00,5.183071840135356467e+01,5.115716725456080383e+01,5.296194914848451418e+01
4.373384763385960383e+00,5.066876286849799271e+01,5.001157167254557123e+01,5.176687469075703518e+01
4.770965196421047771e+00,4.962571624662832903e+01,4.899885081320923064e+01,5.068951207444177953e+01
5.168545629456135160e+00,4.861020222495338317e+01,4.796977000303253647e+01,4.959658755366863403e+01
5.566126062491222548e+00,4.759947648157316991e+01,4.699136513814178784e+01,4.853957512010599373e+01
5.963706495526309936e+00,4.668531435047010802e+01,4.606563133449311920e+01,4.753443570140297680e+01
6.361286928561397325e+00,4.586691778526174090e+01,4.525960448821280835e+01,4.664301789219990013e+01
6.758867361596484713e+00,4.511116786107614729e+01,4.449308093786406459e+01,4.585215392718625083e+01
7.156447794631572101e+00,4.440090658069053120e+01,4.379239621406792082e+01,4.510797567554627108e+01
7.554028227666659490e+00,4.371059645986631637e+01,4.310847046430334473e+01,4.440130560388170267e+01
7.951608660701745990e+00,4.306497693645960823e+01,4.250993567746153445e+01,4.374371538473816656e+01
8.349189093736834266e+00,4.245247633792482134e+01,4.191499209934077186e+01,4.314518059789636339e+01
8.746769526771920766e+00,4.184835522640582184e+01,4.135037428375333235e+01,4.255303018211419896e+01
9.144349959807009043e+00,4.130448661676222599e+01,4.081807734665535037e+01,4.197125436930395637e+01
9.541930392842095543e+00,4.077099261009055908e+01,4.030214036039771486e+01,4.140504046095160362e+01
9.939510825877183819e+00,4.025106539192064048e+01,3.980136625540672668e+01,4.085279236429222749e+01
1.033709125891227032e+01,3.972315770992615569e+01,3.932293744912450961e+01,4.035161923611001811e+01
1.073467169194735682e+01,3.923275820790710355e+01,3.885009496751948177e+01,3.982810080921905183e+01
1.113225212498244510e+01,3.875831963353716247e+01,3.840837629483021942e+01,3.933650423762632187e+01
1.152983255801753160e+01,3.828308301278475767e+01,3.793353869726905003e+01,3.883892231816516727e+01
1.192741299105261987e+01,3.781103857756217934e+01,3.748982490862366035e+01,3.837924760187065942e+01
1.232499342408770637e+01,3.734497949020801855e+01,3.703892870253616110e+01,3.789802563324984419e+01
1.272257385712279465e+01,3.691363542049069224e+01,3.659760905303813416e+01,3.744393724163252557e+01
1.312015429015788115e+01,3.651620832202773670e+01,3.621295069669446320e+01,3.700181954575204202e+01
1.351773472319296943e+01,3.610920466697530173e+01,3.582270601567360302e+01,3.658922956602242493e+01
1.391531515622805593e+01,3.571377268446847353e+01,3.541610138381239636e+01,3.617743763267525736e+01
1.431289558926314420e+01,3.535265669640725150e+01,3.504820200150028597e+01,3.578679392846316887e+01
1.471047602229823070e+01,3.495562862113551716e+01,3.467750945684959163e+01,3.541410626785633298e+01
1.510805645533331898e+01,3.458333998371990958e+01,3.431998467750941728e+01,3.503024595789512574e+01
1.550563688836840548e+01,3.418551386206571863e+01,3.395487845753591216e+01,3.466274559877425077e+01
1.590321732140349198e+01,3.382679201315185225e+01,3.360812730435888795e+01,3.431519639921476994e+01
1.630079775443858026e+01,3.346248383956079664e+01,3.326496735990291853e+01,3.399956905495352544e+01
1.669837818747366853e+01,3.310336296745570905e+01,3.291063476609257066e+01,3.366598566708701412e+01
1.709595862050875326e+01,3.275780888385236977e+01,3.258303672609449109e+01,3.335714171707663667e+01
1.749353905354384153e+01,3.244018642363497662e+01,3.227499082246657736e+01,3.303592804813819583e+01
1.789111948657892981e+01,3.213094345043337086e+01,3.199048728712110190e+01,3.272189679664185746e+01
1.828869991961401809e+01,3.181531610617211925e+01,3.166488436307915677e+01,3.241863917130866923e+01
1.868628035264910281e+01,3.151405359679507256e+01,3.136521794646702688e+01,3.211099229087197671e+01
1.908386078568419109e+01,3.121997350486012834e+01,3.108909389813733526e+01,3.178818252916862264e+01
1.948144121871927936e+01,3.090514420698133335e+01,3.081576301214624181e+01,3.147854053277579212e+01
1.987902165175436764e+01,3.059949244250078237e+01,3.050452492298849805e+01,3.116969658276541466e+01
2.027660208478945236e+01,3.030142211865355861e+01,3.020924776147987245e+01,3.087122723572696259e+01
2.067418251782454064e+01,2.997222798589056225e+01,2.990319697380809316e+01,3.055520086827448623e+01
2.107176295085962892e+01,2.963305827334686882e+01,2.960512664996087295e+01,3.023199208337990740e+01
2.146934338389471364e+01,2.929388856080317183e+01,2.930306609420137676e+01,2.993312371315023057e+01
2.186692381692980192e+01,2.897866023973315208e+01,2.900379870078047517e+01,2.960432860357846252e+01
2.226450424996489019e+01,2.864707196782278587e+01,2.867699870716484867e+01,2.925638038082775338e+01
2.266208468299997847e+01,2.832785341484048658e+01,2.837294303544921092e+01,2.892718624806476058e+01
2.305966511603506319e+01,2.799865928207749377e+01,2.804614304183358087e+01,2.858243021084387792e+01
2.345724554907015147e+01,2.764512473464959541e+01,2.771016551481971391e+01,2.823887124319667663e+01
2.385482598210523975e+01,2.730675306848835504e+01,2.738615868354268201e+01,2.788134646385649873e+01
2.425240641514032802e+01,2.695441559063413806e+01,2.704658994780776382e+01,2.752940800919351716e+01
2.464998684817541275e+01,2.659369862576414079e+01,2.668108470464303039e+01,2.718026271686912665e+01
2.504756728121050102e+01,2.624415431024852552e+01,2.633034331955372664e+01,2.682273793752895230e+01
2.544514771424558930e+01,2.589022073962939885e+01,2.597122244744864261e+01,2.646561218138000271e+01
2.584272814728067402e+01,2.554147447049623665e+01,2.558536702153129028e+01,2.609092940481702882e+01
2.624030858031576230e+01,2.518195457519992431e+01,2.521148229135077301e+01,2.570387690932599156e+01
2.663788901335085058e+01,2.479809426523870997e+01,2.482562686543341712e+01,2.531562734426126937e+01
2.703546944638593885e+01,2.440984470017399133e+01,2.444934799610553000e+01,2.494054554450707073e+01
2.743304987942102358e+01,2.402558536702154868e+01,2.408104959060219841e+01,2.456586276794409684e+01
2.783063031245611185e+01,2.365130161364980310e+01,2.372671699679184698e+01,2.416604153033376789e+01
2.822821074549120013e+01,2.327302762836578154e+01,2.335043812746395986e+01,2.375385057379537201e+01
2.862579117852628841e+01,2.290832043158350473e+01,2.298972116259396614e+01,2.335522640575872444e+01
2.902337161156137313e+01,2.254680542033105084e+01,2.262820615134151225e+01,2.298293776834311686e+01
2.942095204459646141e+01,2.217531482929790343e+01,2.227147941838379097e+01,2.256755462627489806e+01
2.981853247763154968e+01,2.180980958613317355e+01,2.190876733755765571e+01,2.217611287568036005e+01
3.021611291066663796e+01,2.142914146170178213e+01,2.153687772333327999e+01,2.176591703509810571e+01
3.061369334370172268e+01,2.105086747641775702e+01,2.114344085678259333e+01,2.136529775110532015e+01
3.101127377673681096e+01,2.069254465069512605e+01,2.080307407466521497e+01,2.100178762389672826e+01
3.140885420977189924e+01,2.036654270346195261e+01,2.046390436212152508e+01,2.065064721561619621e+01
3.180643464280698396e+01,2.004213684899369241e+01,2.012273953362169010e+01,2.031067945669004615e+01
3.220401507584207224e+01,1.972092318005525158e+01,1.980551609659552881e+01,1.998866774136914870e+01
3.260159550887716051e+01,1.940330071983786198e+01,1.948948972914305244e+01,1.966905016519562110e+01
3.299917594191224879e+01,1.910004309450467730e+01,1.918423698785373332e+01,1.936858570220103104e+01
3.339675637494733706e+01,1.880356886342236677e+01,1.889534419740475357e+01,1.907330854069240189e+01
3.379433680798242534e+01,1.851547411935584364e+01,1.860884554610314012e+01,1.877882942556622936e+01
3.419191724101750651e+01,1.822458621295072234e+01,1.833511563692081836e+01,1.849113370469093454e+01
3.458949767405259479e+01,1.794566900228243611e+01,1.804063652179464228e+01,1.821740379550861277e+01
3.498707810708768307e+01,1.769308732223518987e+01,1.779324214323336051e+01,1.796162992993154717e+01
3.538465854012277134e+01,1.744409685090899131e+01,1.755382822849663782e+01,1.771144238903166723e+01
3.578223897315785962e+01,1.720747609851086679e+01,1.731321724418623020e+01,1.746883628876511807e+01
3.617981940619294789e+01,1.699080650567413286e+01,1.709096132667230350e+01,1.724298916253013658e+01
3.657739983922803617e+01,1.677134375049880077e+01,1.688307024404258172e+01,1.701953617544252850e+01
3.697498027226311734e+01,1.657302922445854421e+01,1.668116450928127747e+01,1.680446267537070426e+01
3.737256070529820562e+01,1.636074888672531102e+01,1.648364802962348108e+01,1.658340382743045538e+01
3.777014113833329390e+01,1.616203533749382970e+01,1.628014620209726715e+01,1.638309418543406437e+01
3.816772157136838217e+01,1.597170127527813577e+01,1.608981213988157322e+01,1.618757282173240597e+01
3.856530200440347045e+01,1.578615549135717444e+01,1.590466537915184198e+01,1.599883485228162172e+01
3.896288243743855872e+01,1.560420091615726434e+01,1.571433131693614627e+01,1.580969785963960916e+01
3.936046287047364700e+01,1.543461605988541763e+01,1.553277576492746448e+01,1.562495012210110445e+01
3.975804330350873528e+01,1.526223804127497807e+01,1.535281630568369238e+01,1.544299554690119258e+01
4.015562373654381645e+01,1.508906197628208190e+01,1.517884219430833959e+01,1.528538138636618449e+01
4.055320416957890473e+01,1.491508786490672733e+01,1.501763682505227848e+01,1.511659457647679439e+01
4.095078460261399300e+01,1.475268542607698308e+01,1.486201778047340660e+01,1.495538920722073506e+01
4.134836503564908128e+01,1.459666735830688467e+01,1.469682217930506773e+01,1.478141509584538049e+01
4.174594546868416955e+01,1.442548640927012826e+01,1.453122755494550056e+01,1.461422437872090008e+01
4.214352590171925783e+01,1.426827127192634492e+01,1.437201730164557922e+01,1.444344245287537021e+01
4.254110633475434611e+01,1.411305125053870135e+01,1.420362951494741566e+01,1.428303513000176572e+01
4.293868676778942728e+01,1.396222048425456563e+01,1.404481828483872263e+01,1.411943562159833654e+01
4.333626720082451556e+01,1.380899557882306006e+01,1.389239142578967368e+01,1.395823025234227366e+01
4.373384763385960383e+01,1.366614527636347987e+01,1.374555089141781572e+01,1.379183758160025164e+01
4.413142806689469211e+01,1.351292037093197607e+01,1.359352305555999685e+01,1.364379997765471053e+01
4.452900849992978038e+01,1.337406030038467541e+01,1.345865321692497396e+01,1.350134869838635865e+01
4.492658893296486866e+01,1.324238264727947723e+01,1.332577849424609084e+01,1.335770034954432184e+01
4.532416936599995694e+01,1.309873429843744219e+01,1.316696726413739604e+01,1.320886469921632589e+01
4.572174979903504521e+01,1.295428790321295054e+01,1.303369351826728462e+01,1.307000462866902701e+01
4.611933023207012639e+01,1.281502880947441980e+01,1.289164126219016282e+01,1.293274065088663782e+01
4.651691066510521466e+01,1.266459706638151061e+01,1.276475188737969901e+01,1.279507764991302032e+01
4.691449109814030294e+01,1.254568815539560411e+01,1.263267521108327252e+01,1.266220292723413898e+01
4.731207153117539121e+01,1.241201538633426615e+01,1.251137216094999793e+01,1.253371745965876372e+01
4.770965196421047949e+01,1.228791917386239696e+01,1.237450720635883528e+01,1.240443394570093183e+01
4.810723239724556777e+01,1.217060635564140014e+01,1.225440122579924562e+01,1.227834261727292464e+01
4.850481283028065604e+01,1.204052479530111164e+01,1.213509329162210726e+01,1.215344835841860061e+01
4.890239326331573722e+01,1.192281295388888829e+01,1.200860294000287176e+01,1.202576093722568196e+01
4.929997369635082549e+01,1.179233237035737325e+01,1.188769891306082549e+01,1.190485691028363391e+01
4.969755412938591377e+01,1.167462052894514990e+01,1.175282907442580438e+01,1.177477534994334540e+01
5.009513456242100204e+01,1.155451454838555847e+01,1.162833383876270865e+01,1.163950648811709598e+01
5.049271499545609032e+01,1.143081735910491759e+01,1.151700636841012937e+01,1.150902590458557917e+01
5.089029542849117860e+01,1.132188402789970638e+01,1.139530429508562648e+01,1.138772285445230459e+01
5.128787586152626687e+01,1.120377316329625472e+01,1.127679440729094651e+01,1.127360222176113425e+01
5.168545629456134805e+01,1.109324373932613206e+01,1.117304837757169977e+01,1.115190014843663135e+01
5.208303672759643632e+01,1.099149282556302154e+01,1.106052383764543912e+01,1.104895216509983946e+01
5.248061716063152460e+01,1.089093898137359773e+01,1.093642762517356992e+01,1.094161492665954150e+01
5.287819759366661287e+01,1.078240467335961661e+01,1.082150894609994296e+01,1.082948940992450737e+01
5.327577802670170115e+01,1.065950553046143057e+01,1.070379710468771783e+01,1.070220101192281525e+01
5.367335845973678943e+01,1.054338978181411690e+01,1.058768135604040594e+01,1.057930186902463099e+01
5.407093889277187770e+01,1.042049063891593086e+01,1.046957049143695606e+01,1.045839784208258294e+01
5.446851932580696598e+01,1.030118270473879605e+01,1.033709479194930125e+01,1.033869088471422160e+01
5.486609975884204715e+01,1.019863374459323424e+01,1.021818588096339298e+01,1.021379662585989578e+01
5.526368019187713543e+01,1.007932581041609943e+01,1.010805548018450040e+01,1.008810432062311513e+01
5.566126062491222370e+01,9.958022760282826624e+00,9.983161221330176360e+00,9.969594432828436936e+00
5.605884105794731198e+01,9.838714826105691813e+00,9.858266962475852324e+00,9.852281614607440119e+00
5.645642149098240026e+01,9.707436196191721933e+00,9.729781494900477057e+00,9.723796147032064852e+00
5.685400192401748853e+01,9.580546821381258127e+00,9.603291143281241560e+00,9.591320447544411820e+00
5.725158235705257681e+01,9.440888704451502633e+00,9.465628142307625836e+00,9.447273075511148477e+00
5.764916279008765798e+01,9.309211051346304444e+00,9.320383700700679341e+00,9.292851100505959749e+00
5.804674322312274626e+01,9.167158795269179095e+00,9.175937305476191241e+00,9.159178331444620014e+00
5.844432365615783453e+01,9.010342681116625840e+00,9.019121191323636211e+00,9.006751472395572833e+00
5.884190408919292281e+01,8.865098239509681122e+00,8.867891401848272181e+00,8.859511914832488344e+00
5.923948452222801109e+01,8.695114360046607871e+00,8.699104591958882082e+00,8.684340733883452401e+00
5.963706495526309936e+01,8.528721689304584075e+00,8.527923642922125680e+00,8.512760761655467689e+00
6.003464538829818764e+01,8.327214977734508139e+00,8.330008140073099199e+00,8.312052096467846596e+00
6.043222582133327592e+01,8.126107289355658736e+00,8.130097521267934724e+00,8.111742454471453811e+00
6.082980625436835709e+01,7.887092397810160804e+00,7.899861139929451603e+00,7.877116818029465506e+00
6.122738668740344536e+01,7.624535137982219268e+00,7.627328300320813881e+00,7.619347836496259241e+00
6.162496712043853364e+01,7.304518538617463363e+00,7.317287280736755939e+00,7.296937097984136145e+00
6.202254755347362192e+01,6.944998643321149245e+00,6.958166408631669242e+00,6.932229901201859334e+00
6.242012798650871019e+01,6.526423315723108409e+00,6.544778382519591986e+00,6.507270202544171767e+00
6.281770841954379847e+01,6.030437489026860831e+00,6.044403300719837446e+00,6.023255071584761033e+00
6.321528885257888675e+01,5.498539575120105383e+00,5.491756180869232118e+00,5.484573763427131432e+00
6.361286928561396792e+01,5.016918583308061841e+00,5.005745933953681615e+00,5.015721513734379577e+00
6.401044971864905619e+01,4.577195026574944592e+00,4.574800887427578289e+00,4.584377444017047054e+00
6.440803015168414447e+01,4.192137647040047099e+00,4.187748391936541026e+00,4.194132762996186869e+00
6.480561058471923275e+01,3.864539607041962643e+00,3.872121047675292083e+00,3.875712256396343314e+00
6.520319101775432102e+01,3.580036071696488076e+00,3.579238025314032345e+00,3.592804813815780651e+00
6.560077145078940930e+01,3.341420203342219342e+00,3.352991875887827433e+00,3.361770386094841356e+00
6.599835188382449758e+01,3.146696886023016670e+00,3.152283210700206784e+00,3.153879303465119133e+00
6.639593231685958585e+01,2.946786267217851751e+00,2.957559893381004112e+00,2.959954032528372192e+00
6.679351274989467413e+01,2.766427784782852228e+00,2.773211179033725937e+00,2.784383828388107052e+00
6.719109318292976241e+01,2.606818508291701697e+00,2.612803856160120564e+00,2.617991157646083256e+00
6.758867361596485068e+01,2.469554530509313839e+00,2.471948669656681474e+00,2.473943785612820356e+00
6.798625404899992475e+01,2.308349161253252291e+00,2.302762836576062178e+00,2.305156975723429369e+00
6.838383448203501302e+01,2.124798493288429846e+00,2.128788725200708498e+00,2.128389702009480633e+00
6.878141491507010130e+01,1.932469315116594588e+00,1.934464431072733692e+00,1.925286897674492792e+00
6.917899534810518958e+01,1.701833910586883380e+00,1.706223165690389676e+00,1.695848562718464958e+00
6.957657578114027785e+01,1.417330375241409257e+00,1.417330375241408813e+00,1.408950888225623643e+00
6.997415621417536613e+01,1.057012433562638742e+00,1.051027085694220542e+00,1.061401688666145038e+00
7.037173664721045441e+01,7.086651876207046286e-01,7.026798397522864281e-01,7.194388137838569897e-01
7.076931708024554268e+01,4.245606754664581484e-01,4.197723971717235991e-01,4.285509073787368561e-01
7.116689751328063096e+01,2.465963321788262608e-01,2.410100075016359811e-01,2.505865640911049685e-01
7.156447794631571924e+01,1.456434647981740826e-01,1.416532328858953194e-01,1.384610473560723420e-01
7.196205837935080751e+01,8.738607887890445514e-02,8.539096292276507350e-02,8.419389334908145006e-02
7.235963881238589579e+01,5.666129315435813191e-02,5.586324677190239452e-02,5.386813081576301288e-02
7.275721924542098407e+01,3.271990168068568405e-02,3.351794806314143532e-02,3.112380891577418845e-02
7.315479967845607234e+01,2.114822913507732882e-02,1.955213637016583669e-02,1.715799722279858636e-02
7.355238011149116062e+01,1.356678850174771953e-02,1.197069573683622566e-02,9.975579780696852694e-03
7.394996054452623468e+01,6.783394250873860630e-03,5.985347868418112831e-03,5.985347868418112831e-03
7.434754097756132296e+01,3.591208721050868132e-03,3.192185529822993365e-03,3.192185529822993799e-03
7.474512141059641124e+01,1.197069573683622566e-03,1.197069573683622566e-03,7.980463824557483413e-04
7.514270184363149951e+01,7.980463824557483413e-04,3.990231912278741707e-04,3.990231912278741707e-04
7.554028227666658779e+01,3.990231912278741707e-04,3.990231912278741707e-04,0.000000000000000000e+00
7.593786270970167607e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.633544314273676434e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.673302357577185262e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.713060400880694090e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.752818444184202917e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.792576487487711745e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.832334530791220573e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.872092574094729400e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.911850617398238228e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.943657052041044153e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/hn/hn_cart_comparison/dvh/dvh_PAROTID_LT.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000002842e+02,1.000000000000002842e+02
3.979263059868207164e-01,1.000000000000002842e+02,1.000000000000002842e+02
7.958526119736414328e-01,1.000000000000002842e+02,1.000000000000002842e+02
1.193778917960462094e+00,1.000000000000002842e+02,1.000000000000002842e+02
1.591705223947282866e+00,1.000000000000002842e+02,1.000000000000002842e+02
1.989631529934103638e+00,1.000000000000002842e+02,1.000000000000002842e+02
2.387557835920924187e+00,1.000000000000002842e+02,1.000000000000002842e+02
2.785484141907744959e+00,1.000000000000002842e+02,1.000000000000002842e+02
3.183410447894565731e+00,1.000000000000002842e+02,1.000000000000002842e+02
3.581336753881386503e+00,1.000000000000002842e+02,1.000000000000002842e+02
3.979263059868207275e+00,1.000000000000002842e+02,1.000000000000002842e+02
4.377189365855027603e+00,1.000000000000002842e+02,1.000000000000002842e+02
4.775115671841848375e+00,1.000000000000002842e+02,1.000000000000002842e+02
5.173041977828669147e+00,1.000000000000002842e+02,1.000000000000002842e+02
5.570968283815489919e+00,1.000000000000002842e+02,1.000000000000002842e+02
5.968894589802310691e+00,1.000000000000002842e+02,1.000000000000002842e+02
6.366820895789131463e+00,1.000000000000002842e+02,1.000000000000002842e+02
6.764747201775952234e+00,1.000000000000002842e+02,1.000000000000002842e+02
7.162673507762773006e+00,9.977477477477505374e+01,9.977477477477505374e+01
7.560599813749593778e+00,9.954954954954982327e+01,9.954954954954982327e+01
7.958526119736414550e+00,9.864864864864892979e+01,9.864864864864892979e+01
8.356452425723235322e+00,9.707207207207234489e+01,9.707207207207234489e+01
8.754378731710055206e+00,9.617117117117142300e+01,9.617117117117142300e+01
9.152305037696876866e+00,9.481981981982006857e+01,9.481981981982006857e+01
9.550231343683696750e+00,9.369369369369393041e+01,9.369369369369393041e+01
9.948157649670518410e+00,9.234234234234256178e+01,9.234234234234256178e+01
1.034608395565733829e+01,9.099099099099120735e+01,9.099099099099120735e+01
1.074401026164415995e+01,8.918918918918940619e+01,8.918918918918940619e+01
1.114193656763097984e+01,8.693693693693714408e+01,8.693693693693714408e+01
1.153986287361780150e+01,8.626126126126146687e+01,8.626126126126146687e+01
1.193778917960462138e+01,8.490990990991009824e+01,8.490990990991009824e+01
1.233571548559144304e+01,8.310810810810828286e+01,8.310810810810828286e+01
1.273364179157826293e+01,8.040540540540557402e+01,8.040540540540557402e+01
1.313156809756508281e+01,7.950450450450466633e+01,7.950450450450466633e+01
1.352949440355190447e+01,7.860360360360375864e+01,7.860360360360375864e+01
1.392742070953872435e+01,7.657657657657672701e+01,7.657657657657672701e+01
1.432534701552554601e+01,7.522522522522537258e+01,7.522522522522537258e+01
1.472327332151236590e+01,7.364864864864878768e+01,7.364864864864878768e+01
1.512119962749918756e+01,7.229729729729741905e+01,7.229729729729741905e+01
1.551912593348600744e+01,7.072072072072083415e+01,7.072072072072083415e+01
1.591705223947282910e+01,6.891891891891903299e+01,6.891891891891903299e+01
1.631497854545964898e+01,6.666666666666677088e+01,6.666666666666677088e+01
1.671290485144647064e+01,6.441441441441450877e+01,6.441441441441450877e+01
1.711083115743329230e+01,6.283783783783791677e+01,6.283783783783791677e+01
1.750875746342011041e+01,6.126126126126133897e+01,6.126126126126133897e+01
1.790668376940693207e+01,5.788288288288295291e+01,5.788288288288295291e+01
1.830461007539375373e+01,5.585585585585592128e+01,5.585585585585592128e+01
1.870253638138057539e+01,5.225225225225231185e+01,5.225225225225231185e+01
1.910046268736739350e+01,5.112612612612618079e+01,5.112612612612618079e+01
1.949838899335421516e+01,4.977477477477483347e+01,4.977477477477483347e+01
1.989631529934103682e+01,4.797297297297302521e+01,4.797297297297302521e+01
2.029424160532785493e+01,4.707207207207212463e+01,4.707207207207212463e+01
2.069216791131467659e+01,4.504504504504509299e+01,4.504504504504509299e+01
2.109009421730149825e+01,4.211711711711716077e+01,4.211711711711716077e+01
2.148802052328831991e+01,4.121621621621626019e+01,4.121621621621626019e+01
2.188594682927513801e+01,3.873873873873878182e+01,3.873873873873878182e+01
2.228387313526195967e+01,3.716216216216219692e+01,3.716216216216219692e+01
2.268179944124878133e+01,3.603603603603608008e+01,3.603603603603608008e+01
2.307972574723560300e+01,3.468468468468473276e+01,3.468468468468473276e+01
2.347765205322242110e+01,3.130630630630635380e+01,3.130630630630635380e+01
2.387557835920924276e+01,2.927927927927931862e+01,2.927927927927931862e+01
2.427350466519606442e+01,2.792792792792796419e+01,2.792792792792796419e+01
2.467143097118288608e+01,2.725225225225228698e+01,2.725225225225228698e+01
2.506935727716970419e+01,2.612612612612615592e+01,2.612612612612615592e+01
2.546728358315652585e+01,2.500000000000002487e+01,2.500000000000002487e+01
2.586520988914334751e+01,2.387387387387389381e+01,2.387387387387389381e+01
2.626313619513016562e+01,2.252252252252253939e+01,2.252252252252253939e+01
2.666106250111698728e+01,2.049549549549550775e+01,2.049549549549550775e+01
2.705898880710380894e+01,1.959459459459460362e+01,1.959459459459460362e+01
2.745691511309063060e+01,1.936936936936937670e+01,1.936936936936937670e+01
2.785484141907744871e+01,1.846846846846847257e+01,1.846846846846847257e+01
2.825276772506427037e+01,1.711711711711711814e+01,1.711711711711711814e+01
2.865069403105109203e+01,1.644144144144144093e+01,1.644144144144144093e+01
2.904862033703791369e+01,1.621621621621621401e+01,1.621621621621621401e+01
2.944654664302473179e+01,1.531531531531531165e+01,1.531531531531531165e+01
2.984447294901155345e+01,1.463963963963963621e+01,1.463963963963963621e+01
3.024239925499837511e+01,1.373873873873873563e+01,1.373873873873873563e+01
3.064032556098519677e+01,1.261261261261260991e+01,1.261261261261260991e+01
3.103825186697201488e+01,1.193693693693693447e+01,1.193693693693693447e+01
3.143617817295883654e+01,1.193693693693693447e+01,1.193693693693693447e+01
3.183410447894565820e+01,1.148648648648648418e+01,1.148648648648648418e+01
3.223203078493247631e+01,1.081081081081080875e+01,1.081081081081080875e+01
3.262995709091929797e+01,1.036036036036035846e+01,1.036036036036035846e+01
3.302788339690611963e+01,1.036036036036035846e+01,1.036036036036035846e+01
3.342580970289294129e+01,9.459459459459457875e+00,9.459459459459457875e+00
3.382373600887976295e+01,8.783783783783782440e+00,8.783783783783782440e+00
3.422166231486658461e+01,7.882882882882880970e+00,7.882882882882880970e+00
3.461958862085339916e+01,7.207207207207205535e+00,7.207207207207205535e+00
3.501751492684022082e+01,6.306306306306304954e+00,6.306306306306304954e+00
3.541544123282704248e+01,6.081081081081079809e+00,6.081081081081079809e+00
3.581336753881386414e+01,6.081081081081079809e+00,6.081081081081079809e+00
3.621129384480068580e+01,5.855855855855854664e+00,5.855855855855854664e+00
3.660922015078750746e+01,4.954954954954954083e+00,4.954954954954954083e+00
3.700714645677432912e+01,4.504504504504503792e+00,4.504504504504503792e+00
3.740507276276115078e+01,4.504504504504503792e+00,4.504504504504503792e+00
3.780299906874796534e+01,4.504504504504503792e+00,4.504504504504503792e+00
3.820092537473478700e+01,4.054054054054053502e+00,4.054054054054053502e+00
3.859885168072160866e+01,3.378378378378377622e+00,3.378378378378377622e+00
3.899677798670843032e+01,3.378378378378377622e+00,3.378378378378377622e+00
3.939470429269525198e+01,3.153153153153152477e+00,3.153153153153152477e+00
3.979263059868207364e+01,2.927927927927927332e+00,2.927927927927927332e+00
4.019055690466889530e+01,2.927927927927927332e+00,2.927927927927927332e+00
4.058848321065570985e+01,2.477477477477477041e+00,2.477477477477477041e+00
4.098640951664253151e+01,2.252252252252251896e+00,2.252252252252251896e+00
4.138433582262935317e+01,1.801801801801801606e+00,1.801801801801801606e+00
4.178226212861617483e+01,1.801801801801801606e+00,1.801801801801801606e+00
4.218018843460299649e+01,1.801801801801801606e+00,1.801801801801801606e+00
4.257811474058981815e+01,1.351351351351351315e+00,1.351351351351351315e+00
4.297604104657663981e+01,1.351351351351351315e+00,1.351351351351351315e+00
4.337396735256346147e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.377189365855027603e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.416981996453709769e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.456774627052391935e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.496567257651074101e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.536359888249756267e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.576152518848438433e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.615945149447120599e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.655737780045802054e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.695530410644484220e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.735323041243166386e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.775115671841848553e+01,4.504504504504504570e-01,4.504504504504504570e-01
4.814908302440530719e+01,2.252252252252252285e-01,2.252252252252252285e-01
4.854700933039212885e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.894493563637895051e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.934286194236577217e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.974078824835258672e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.013871455433940838e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.053664086032623004e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.093456716631305170e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.133249347229987336e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.173041977828669502e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.212834608427351668e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.252627239026033124e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.292419869624715290e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.332212500223397456e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.372005130822079622e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.411797761420761788e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.451590392019443954e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.491383022618126120e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.531175653216808286e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.570968283815489741e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.610760914414171907e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.650553545012854073e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.690346175611536239e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.730138806210218405e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.769931436808900571e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.809724067407582737e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.849516698006264193e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.889309328604946359e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.929101959203628525e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.968894589802310691e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.008687220400992857e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.048479850999675023e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.088272481598357189e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.128065112197039355e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.167857742795720810e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.207650373394402976e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.247443003993085142e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.287235634591767308e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.327028265190449474e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.366820895789131640e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.406613526387813806e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.446406156986495262e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.486198787585178138e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.525991418183859594e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.565784048782542470e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.605576679381223926e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.645369309979905381e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.685161940578588258e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.724954571177269713e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.764747201775952590e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.804539832374634045e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.844332462973316922e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.884125093571998377e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.923917724170679833e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.963710354769362709e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.003502985368044165e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.043295615966727041e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.083088246565408497e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.122880877164091373e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.162673507762772829e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.202466138361454284e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.242258768960137161e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.282051399558818616e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.321844030157501493e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.361636660756182948e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.401429291354865825e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.441221921953547280e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.481014552552230157e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.520807183150911612e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.560599813749593068e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.600392444348275944e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.640185074946957400e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.679977705545640276e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.719770336144321732e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.759562966743004608e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.799355597341686064e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.839148227940367519e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.878940858539050396e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.918733489137731851e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.950567593616678153e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/hn/hn_cart_comparison/dvh/dvh_PAROTID_RT.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000001563e+02,1.000000000000001563e+02
3.979263059868207164e-01,1.000000000000001563e+02,1.000000000000001563e+02
7.958526119736414328e-01,1.000000000000001563e+02,1.000000000000001563e+02
1.193778917960462094e+00,1.000000000000001563e+02,1.000000000000001563e+02
1.591705223947282866e+00,1.000000000000001563e+02,1.000000000000001563e+02
1.989631529934103638e+00,1.000000000000001563e+02,1.000000000000001563e+02
2.387557835920924187e+00,1.000000000000001563e+02,1.000000000000001563e+02
2.785484141907744959e+00,1.000000000000001563e+02,1.000000000000001563e+02
3.183410447894565731e+00,1.000000000000001563e+02,1.000000000000001563e+02
3.581336753881386503e+00,1.000000000000001563e+02,1.000000000000001563e+02
3.979263059868207275e+00,1.000000000000001563e+02,1.000000000000001563e+02
4.377189365855027603e+00,1.000000000000001563e+02,1.000000000000001563e+02
4.775115671841848375e+00,1.000000000000001563e+02,1.000000000000001563e+02
5.173041977828669147e+00,1.000000000000001563e+02,1.000000000000001563e+02
5.570968283815489919e+00,1.000000000000001563e+02,1.000000000000001563e+02
5.968894589802310691e+00,1.000000000000001563e+02,1.000000000000001563e+02
6.366820895789131463e+00,1.000000000000001563e+02,1.000000000000001563e+02
6.764747201775952234e+00,1.000000000000001563e+02,1.000000000000001563e+02
7.162673507762773006e+00,1.000000000000001563e+02,1.000000000000001563e+02
7.560599813749593778e+00,9.984301412872856929e+01,9.984301412872856929e+01
7.958526119736414550e+00,9.952904238618539523e+01,9.952904238618539523e+01
8.356452425723235322e+00,9.890109890109904711e+01,9.890109890109904711e+01
8.754378731710055206e+00,9.795918367346952493e+01,9.795918367346952493e+01
9.152305037696876866e+00,9.638932496075366885e+01,9.638932496075366885e+01
9.550231343683696750e+00,9.513343799058097261e+01,9.513343799058097261e+01
9.948157649670518410e+00,9.372056514913668934e+01,9.372056514913668934e+01
1.034608395565733829e+01,9.230769230769240608e+01,9.230769230769240608e+01
1.074401026164415995e+01,9.089481946624812281e+01,9.089481946624812281e+01
1.114193656763097984e+01,9.010989010989018766e+01,9.010989010989018766e+01
1.153986287361780150e+01,8.806907378335957048e+01,8.806907378335957048e+01
1.193778917960462138e+01,8.602825745682893910e+01,8.602825745682893910e+01
1.233571548559144304e+01,8.320251177394040099e+01,8.320251177394040099e+01
1.273364179157826293e+01,8.037676609105186287e+01,8.037676609105186287e+01
1.313156809756508281e+01,7.786499215070649882e+01,7.786499215070649882e+01
1.352949440355190447e+01,7.566718995290429461e+01,7.566718995290429461e+01
1.392742070953872435e+01,7.268445839874416947e+01,7.268445839874416947e+01
1.432534701552554601e+01,7.001569858712721839e+01,7.001569858712721839e+01
1.472327332151236590e+01,6.766091051805344136e+01,6.766091051805344136e+01
1.512119962749918756e+01,6.420722135007855513e+01,6.420722135007855513e+01
1.551912593348600744e+01,6.232339089481951788e+01,6.232339089481951788e+01
1.591705223947282910e+01,6.075353218210365469e+01,6.075353218210365469e+01
1.631497854545964898e+01,5.918367346938779860e+01,5.918367346938779860e+01
1.671290485144647064e+01,5.777080062794352244e+01,5.777080062794352244e+01
1.711083115743329230e+01,5.541601255886973831e+01,5.541601255886973831e+01
1.750875746342011041e+01,5.211930926216643911e+01,5.211930926216643911e+01
1.790668376940693207e+01,5.070643642072216295e+01,5.070643642072216295e+01
1.830461007539375373e+01,4.960753532182105374e+01,4.960753532182105374e+01
1.870253638138057539e+01,4.850863422291995164e+01,4.850863422291995164e+01
1.910046268736739350e+01,4.678178963893251563e+01,4.678178963893251563e+01
1.949838899335421516e+01,4.411302982731556455e+01,4.411302982731556455e+01
1.989631529934103682e+01,4.222919937205653440e+01,4.222919937205653440e+01
2.029424160532785493e+01,4.081632653061225824e+01,4.081632653061225824e+01
2.069216791131467659e+01,3.971742543171115614e+01,3.971742543171115614e+01
2.109009421730149825e+01,3.861852433281005403e+01,3.861852433281005403e+01
2.148802052328831991e+01,3.657770800627943686e+01,3.657770800627943686e+01
2.188594682927513801e+01,3.500784929356358788e+01,3.500784929356358788e+01
2.228387313526195967e+01,3.328100470957614476e+01,3.328100470957614476e+01
2.268179944124878133e+01,3.186813186813187571e+01,3.186813186813187571e+01
2.307972574723560300e+01,3.061224489795919013e+01,3.061224489795919013e+01
2.347765205322242110e+01,2.951334379905808802e+01,2.951334379905808802e+01
2.387557835920924276e+01,2.778649921507064491e+01,2.778649921507064491e+01
2.427350466519606442e+01,2.668759811616954281e+01,2.668759811616954281e+01
2.467143097118288608e+01,2.527472527472527375e+01,2.527472527472527375e+01
2.506935727716970419e+01,2.401883830455258817e+01,2.401883830455258817e+01
2.546728358315652585e+01,2.213500784929355802e+01,2.213500784929355802e+01
2.586520988914334751e+01,2.056514913657770194e+01,2.056514913657770194e+01
2.626313619513016562e+01,1.930926216640501281e+01,1.930926216640501281e+01
2.666106250111698728e+01,1.742543171114598621e+01,1.742543171114598621e+01
2.705898880710380894e+01,1.664050235478805462e+01,1.664050235478805462e+01
2.745691511309063060e+01,1.585557299843012480e+01,1.585557299843012480e+01
2.785484141907744871e+01,1.538461538461536904e+01,1.538461538461536904e+01
2.825276772506427037e+01,1.444270015698585752e+01,1.444270015698585752e+01
2.865069403105109203e+01,1.397174254317110176e+01,1.397174254317110176e+01
2.904862033703791369e+01,1.334379905808476074e+01,1.334379905808476074e+01
2.944654664302473179e+01,1.318681318681317549e+01,1.318681318681317549e+01
2.984447294901155345e+01,1.271585557299841973e+01,1.271585557299841973e+01
3.024239925499837511e+01,1.224489795918366397e+01,1.224489795918366397e+01
3.064032556098519677e+01,1.161695447409732296e+01,1.161695447409732296e+01
3.103825186697201488e+01,1.098901098901098194e+01,1.098901098901098194e+01
3.143617817295883654e+01,1.067503924646781144e+01,1.067503924646781144e+01
3.183410447894565820e+01,1.020408163265305568e+01,1.020408163265305568e+01
3.223203078493247631e+01,9.576138147566714665e+00,9.576138147566714665e+00
3.262995709091929797e+01,9.262166405023544158e+00,9.262166405023544158e+00
3.302788339690611963e+01,8.948194662480373651e+00,8.948194662480373651e+00
3.342580970289294129e+01,8.320251177394032638e+00,8.320251177394032638e+00
3.382373600887976295e+01,7.692307692307691624e+00,7.692307692307691624e+00
3.422166231486658461e+01,6.907378335949763581e+00,6.907378335949763581e+00
3.461958862085339916e+01,6.593406593406593075e+00,6.593406593406593075e+00
3.501751492684022082e+01,6.122448979591836427e+00,6.122448979591836427e+00
3.541544123282704248e+01,5.337519623233909272e+00,5.337519623233909272e+00
3.581336753881386414e+01,5.180533751962324018e+00,5.180533751962324018e+00
3.621129384480068580e+01,4.552590266875982117e+00,4.552590266875982117e+00
3.660922015078750746e+01,4.552590266875982117e+00,4.552590266875982117e+00
3.700714645677432912e+01,3.767660910518054074e+00,3.767660910518054074e+00
3.740507276276115078e+01,3.453689167974882679e+00,3.453689167974882679e+00
3.780299906874796534e+01,2.825745682888539889e+00,2.825745682888539889e+00
3.820092537473478700e+01,2.825745682888539889e+00,2.825745682888539889e+00
3.859885168072160866e+01,2.668759811616954192e+00,2.668759811616954192e+00
3.899677798670843032e+01,2.354788069073782797e+00,2.354788069073782797e+00
3.939470429269525198e+01,2.040816326530611846e+00,2.040816326530611846e+00
3.979263059868207364e+01,1.569858712715855420e+00,1.569858712715855420e+00
4.019055690466889530e+01,1.569858712715855420e+00,1.569858712715855420e+00
4.058848321065570985e+01,1.412872841444269945e+00,1.412872841444269945e+00
4.098640951664253151e+01,1.412872841444269945e+00,1.412872841444269945e+00
4.138433582262935317e+01,1.098901098901098994e+00,1.098901098901098994e+00
4.178226212861617483e+01,9.419152276295134074e-01,9.419152276295134074e-01
4.218018843460299649e+01,6.279434850863422346e-01,6.279434850863422346e-01
4.257811474058981815e+01,4.709576138147566482e-01,4.709576138147566482e-01
4.297604104657663981e+01,4.709576138147566482e-01,4.709576138147566482e-01
4.337396735256346147e+01,4.709576138147566482e-01,4.709576138147566482e-01
4.377189365855027603e+01,3.139717425431711173e-01,3.139717425431711173e-01
4.416981996453709769e+01,3.139717425431711173e-01,3.139717425431711173e-01
4.456774627052391935e+01,3.139717425431711173e-01,3.139717425431711173e-01
4.496567257651074101e+01,1.569858712715855587e-01,1.569858712715855587e-01
4.536359888249756267e+01,1.569858712715855587e-01,1.569858712715855587e-01
4.576152518848438433e+01,1.569858712715855587e-01,1.569858712715855587e-01
4.615945149447120599e+01,1.569858712715855587e-01,1.569858712715855587e-01
4.655737780045802054e+01,1.569858712715855587e-01,1.569858712715855587e-01
4.695530410644484220e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.735323041243166386e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.775115671841848553e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.814908302440530719e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.854700933039212885e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.894493563637895051e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.934286194236577217e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.974078824835258672e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.013871455433940838e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.053664086032623004e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.093456716631305170e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.133249347229987336e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.173041977828669502e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.212834608427351668e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.252627239026033124e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.292419869624715290e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.332212500223397456e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.372005130822079622e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.411797761420761788e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.451590392019443954e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.491383022618126120e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.531175653216808286e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.570968283815489741e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.610760914414171907e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.650553545012854073e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.690346175611536239e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.730138806210218405e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.769931436808900571e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.809724067407582737e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.849516698006264193e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.889309328604946359e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.929101959203628525e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.968894589802310691e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.008687220400992857e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.048479850999675023e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.088272481598357189e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.128065112197039355e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.167857742795720810e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.207650373394402976e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.247443003993085142e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.287235634591767308e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.327028265190449474e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.366820895789131640e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.406613526387813806e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.446406156986495262e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.486198787585178138e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.525991418183859594e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.565784048782542470e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.605576679381223926e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.645369309979905381e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.685161940578588258e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.724954571177269713e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.764747201775952590e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.804539832374634045e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.844332462973316922e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.884125093571998377e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.923917724170679833e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.963710354769362709e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.003502985368044165e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.043295615966727041e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.083088246565408497e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.122880877164091373e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.162673507762772829e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.202466138361454284e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.242258768960137161e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.282051399558818616e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.321844030157501493e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.361636660756182948e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.401429291354865825e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.441221921953547280e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.481014552552230157e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.520807183150911612e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.560599813749593068e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.600392444348275944e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.640185074946957400e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.679977705545640276e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.719770336144321732e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.759562966743004608e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.799355597341686064e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.839148227940367519e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.878940858539050396e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.918733489137731851e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.950567593616678153e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/hn/hn_cart_comparison/dvh/dvh_PTV63.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000007248e+02,1.000000000000007248e+02
3.979263059868207164e-01,1.000000000000007248e+02,1.000000000000007248e+02
7.958526119736414328e-01,1.000000000000007248e+02,1.000000000000007248e+02
1.193778917960462094e+00,1.000000000000007248e+02,1.000000000000007248e+02
1.591705223947282866e+00,1.000000000000007248e+02,1.000000000000007248e+02
1.989631529934103638e+00,1.000000000000007248e+02,1.000000000000007248e+02
2.387557835920924187e+00,1.000000000000007248e+02,1.000000000000007248e+02
2.785484141907744959e+00,1.000000000000007248e+02,1.000000000000007248e+02
3.183410447894565731e+00,1.000000000000007248e+02,1.000000000000007248e+02
3.581336753881386503e+00,1.000000000000007248e+02,1.000000000000007248e+02
3.979263059868207275e+00,1.000000000000007248e+02,1.000000000000007248e+02
4.377189365855027603e+00,1.000000000000007248e+02,1.000000000000007248e+02
4.775115671841848375e+00,1.000000000000007248e+02,1.000000000000007248e+02
5.173041977828669147e+00,1.000000000000007248e+02,1.000000000000007248e+02
5.570968283815489919e+00,1.000000000000007248e+02,1.000000000000007248e+02
5.968894589802310691e+00,1.000000000000007248e+02,1.000000000000007248e+02
6.366820895789131463e+00,1.000000000000007248e+02,1.000000000000007248e+02
6.764747201775952234e+00,1.000000000000007248e+02,1.000000000000007248e+02
7.162673507762773006e+00,1.000000000000007248e+02,1.000000000000007248e+02
7.560599813749593778e+00,1.000000000000007248e+02,1.000000000000007248e+02
7.958526119736414550e+00,1.000000000000007248e+02,1.000000000000007248e+02
8.356452425723235322e+00,1.000000000000007248e+02,1.000000000000007248e+02
8.754378731710055206e+00,1.000000000000007248e+02,1.000000000000007248e+02
9.152305037696876866e+00,1.000000000000007248e+02,1.000000000000007248e+02
9.550231343683696750e+00,1.000000000000007248e+02,1.000000000000007248e+02
9.948157649670518410e+00,1.000000000000007248e+02,1.000000000000007248e+02
1.034608395565733829e+01,1.000000000000007248e+02,1.000000000000007248e+02
1.074401026164415995e+01,1.000000000000007248e+02,1.000000000000007248e+02
1.114193656763097984e+01,1.000000000000007248e+02,1.000000000000007248e+02
1.153986287361780150e+01,1.000000000000007248e+02,1.000000000000007248e+02
1.193778917960462138e+01,1.000000000000007248e+02,1.000000000000007248e+02
1.233571548559144304e+01,1.000000000000007248e+02,1.000000000000007248e+02
1.273364179157826293e+01,1.000000000000007248e+02,1.000000000000007248e+02
1.313156809756508281e+01,1.000000000000007248e+02,1.000000000000007248e+02
1.352949440355190447e+01,1.000000000000007248e+02,1.000000000000007248e+02
1.392742070953872435e+01,1.000000000000007248e+02,1.000000000000007248e+02
1.432534701552554601e+01,1.000000000000007248e+02,1.000000000000007248e+02
1.472327332151236590e+01,1.000000000000007248e+02,1.000000000000007248e+02
1.512119962749918756e+01,1.000000000000007248e+02,1.000000000000007248e+02
1.551912593348600744e+01,1.000000000000007248e+02,1.000000000000007248e+02
1.591705223947282910e+01,1.000000000000007248e+02,1.000000000000007248e+02
1.631497854545964898e+01,1.000000000000007248e+02,1.000000000000007248e+02
1.671290485144647064e+01,1.000000000000007248e+02,1.000000000000007248e+02
1.711083115743329230e+01,1.000000000000007248e+02,1.000000000000007248e+02
1.750875746342011041e+01,1.000000000000007248e+02,1.000000000000007248e+02
1.790668376940693207e+01,1.000000000000007248e+02,1.000000000000007248e+02
1.830461007539375373e+01,1.000000000000007248e+02,1.000000000000007248e+02
1.870253638138057539e+01,1.000000000000007248e+02,1.000000000000007248e+02
1.910046268736739350e+01,1.000000000000007248e+02,1.000000000000007248e+02
1.949838899335421516e+01,1.000000000000007248e+02,1.000000000000007248e+02
1.989631529934103682e+01,1.000000000000007248e+02,1.000000000000007248e+02
2.029424160532785493e+01,9.999567399204086371e+01,9.999567399204086371e+01
2.069216791131467659e+01,9.998702197612114162e+01,9.998702197612114162e+01
2.109009421730149825e+01,9.998702197612114162e+01,9.998702197612114162e+01
2.148802052328831991e+01,9.998269596816128058e+01,9.998269596816128058e+01
2.188594682927513801e+01,9.998269596816128058e+01,9.998269596816128058e+01
2.228387313526195967e+01,9.997836996020141953e+01,9.997836996020141953e+01
2.268179944124878133e+01,9.997404395224155849e+01,9.997404395224155849e+01
2.307972574723560300e+01,9.996971794428169744e+01,9.996971794428169744e+01
2.347765205322242110e+01,9.996539193632183640e+01,9.996539193632183640e+01
2.387557835920924276e+01,9.995673992040211431e+01,9.995673992040211431e+01
2.427350466519606442e+01,9.995241391244225326e+01,9.995241391244225326e+01
2.467143097118288608e+01,9.994808790448239222e+01,9.994808790448239222e+01
2.506935727716970419e+01,9.993078387264296225e+01,9.993078387264296225e+01
2.546728358315652585e+01,9.990915383284367124e+01,9.990915383284367124e+01
2.586520988914334751e+01,9.988752379304436602e+01,9.988752379304436602e+01
2.626313619513016562e+01,9.986589375324508921e+01,9.986589375324508921e+01
2.666106250111698728e+01,9.984426371344579820e+01,9.984426371344579820e+01
2.705898880710380894e+01,9.983128568956621507e+01,9.983128568956621507e+01
2.745691511309063060e+01,9.982695968160635402e+01,9.982695968160635402e+01
2.785484141907744871e+01,9.981830766568663194e+01,9.981830766568663194e+01
2.825276772506427037e+01,9.979667762588734092e+01,9.979667762588734092e+01
2.865069403105109203e+01,9.978802560996763305e+01,9.978802560996763305e+01
2.904862033703791369e+01,9.977504758608804991e+01,9.977504758608804991e+01
2.944654664302473179e+01,9.976206956220848099e+01,9.976206956220848099e+01
2.984447294901155345e+01,9.975774355424861994e+01,9.975774355424861994e+01
3.024239925499837511e+01,9.973611351444934314e+01,9.973611351444934314e+01
3.064032556098519677e+01,9.970583145873034425e+01,9.970583145873034425e+01
3.103825186697201488e+01,9.968852742689091428e+01,9.968852742689091428e+01
3.143617817295883654e+01,9.968420141893105324e+01,9.968420141893105324e+01
3.183410447894565820e+01,9.967122339505148432e+01,9.967122339505148432e+01
3.223203078493247631e+01,9.964526734729236068e+01,9.964526734729236068e+01
3.262995709091929797e+01,9.963228932341279176e+01,9.963228932341279176e+01
3.302788339690611963e+01,9.962363730749308388e+01,9.962363730749308388e+01
3.342580970289294129e+01,9.960633327565365391e+01,9.960633327565365391e+01
3.382373600887976295e+01,9.958470323585436290e+01,9.958470323585436290e+01
3.422166231486658461e+01,9.955874718809522506e+01,9.955874718809522506e+01
3.461958862085339916e+01,9.954144315625579509e+01,9.954144315625579509e+01
3.501751492684022082e+01,9.951116110053679620e+01,9.951116110053679620e+01
3.541544123282704248e+01,9.949385706869736623e+01,9.949385706869736623e+01
3.581336753881386414e+01,9.948953106073750519e+01,9.948953106073750519e+01
3.621129384480068580e+01,9.946790102093822838e+01,9.946790102093822838e+01
3.660922015078750746e+01,9.945059698909878421e+01,9.945059698909878421e+01
3.700714645677432912e+01,9.942464094133963215e+01,9.942464094133963215e+01
3.740507276276115078e+01,9.941166291746006323e+01,9.941166291746006323e+01
3.780299906874796534e+01,9.939868489358048009e+01,9.939868489358048009e+01
3.820092537473478700e+01,9.938570686970091117e+01,9.938570686970091117e+01
3.859885168072160866e+01,9.936840283786148120e+01,9.936840283786148120e+01
3.899677798670843032e+01,9.935975082194175911e+01,9.935975082194175911e+01
3.939470429269525198e+01,9.934244679010234336e+01,9.934244679010234336e+01
3.979263059868207364e+01,9.931216473438334447e+01,9.931216473438334447e+01
4.019055690466889530e+01,9.930783872642348342e+01,9.930783872642348342e+01
4.058848321065570985e+01,9.929486070254391450e+01,9.929486070254391450e+01
4.098640951664253151e+01,9.927755667070448453e+01,9.927755667070448453e+01
4.138433582262935317e+01,9.926025263886505456e+01,9.926025263886505456e+01
4.178226212861617483e+01,9.923862259906576355e+01,9.923862259906576355e+01
4.218018843460299649e+01,9.922131856722633358e+01,9.922131856722633358e+01
4.257811474058981815e+01,9.919103651150733469e+01,9.919103651150733469e+01
4.297604104657663981e+01,9.917805848762776577e+01,9.917805848762776577e+01
4.337396735256346147e+01,9.916075445578832159e+01,9.916075445578832159e+01
4.377189365855027603e+01,9.915210243986859950e+01,9.915210243986859950e+01
4.416981996453709769e+01,9.911749437618973957e+01,9.911749437618973957e+01
4.456774627052391935e+01,9.907423429659118597e+01,9.907423429659118597e+01
4.496567257651074101e+01,9.903097421699263236e+01,9.903097421699263236e+01
4.536359888249756267e+01,9.900069216127364768e+01,9.900069216127364768e+01
4.576152518848438433e+01,9.899204014535392560e+01,9.899204014535392560e+01
4.615945149447120599e+01,9.898338812943420351e+01,9.898338812943420351e+01
4.655737780045802054e+01,9.894878006575534357e+01,9.894878006575534357e+01
4.695530410644484220e+01,9.890551998615677576e+01,9.890551998615677576e+01
4.735323041243166386e+01,9.887523793043779108e+01,9.887523793043779108e+01
4.775115671841848553e+01,9.882332583491952960e+01,9.882332583491952960e+01
4.814908302440530719e+01,9.878439176328083704e+01,9.878439176328083704e+01
4.854700933039212885e+01,9.870219761204360509e+01,9.870219761204360509e+01
4.894493563637895051e+01,9.865893753244505149e+01,9.865893753244505149e+01
4.934286194236577217e+01,9.858972140508737425e+01,9.858972140508737425e+01
4.974078824835258672e+01,9.850752725385012809e+01,9.850752725385012809e+01
5.013871455433940838e+01,9.843831112649245085e+01,9.843831112649245085e+01
5.053664086032623004e+01,9.837774701505448149e+01,9.837774701505448149e+01
5.093456716631305170e+01,9.823931476033912702e+01,9.823931476033912702e+01
5.133249347229987336e+01,9.814414258522232615e+01,9.814414258522232615e+01
5.173041977828669502e+01,9.804464440214567844e+01,9.804464440214567844e+01
5.212834608427351668e+01,9.791486416335004606e+01,9.791486416335004606e+01
5.252627239026033124e+01,9.775047586087558216e+01,9.775047586087558216e+01
5.292419869624715290e+01,9.754282747880257887e+01,9.754282747880257887e+01
5.332212500223397456e+01,9.731787506489014561e+01,9.731787506489014561e+01
5.372005130822079622e+01,9.699775047586091148e+01,9.699775047586091148e+01
5.411797761420761788e+01,9.671223395051049465e+01,9.671223395051049465e+01
5.451590392019443954e+01,9.637913133760169160e+01,9.637913133760169160e+01
5.491383022618126120e+01,9.598113860529505814e+01,9.598113860529505814e+01
5.531175653216808286e+01,9.557881986502857785e+01,9.557881986502857785e+01
5.570968283815489741e+01,9.500346080636791157e+01,9.500346080636791157e+01
5.610760914414171907e+01,9.449731787506490832e+01,9.449731787506490832e+01
5.650553545012854073e+01,9.385274268904656481e+01,9.385274268904656481e+01
5.690346175611536239e+01,9.315192939955009876e+01,9.315192939955009876e+01
5.730138806210218405e+01,9.225644575186018415e+01,9.225644575186018415e+01
5.769931436808900571e+01,9.138691815192940737e+01,9.138691815192940737e+01
5.809724067407582737e+01,9.033569821768470831e+01,9.033569821768470831e+01
5.849516698006264193e+01,8.905952586952759020e+01,8.905952586952759020e+01
5.889309328604946359e+01,8.778767952933031893e+01,8.778767952933031893e+01
5.929101959203628525e+01,8.626925073542133759e+01,8.626925073542133759e+01
5.968894589802310691e+01,8.477245198131161885e+01,8.477245198131161885e+01
6.008687220400992857e+01,8.276518428793906423e+01,8.276518428793906423e+01
6.048479850999675023e+01,8.077954663436577221e+01,8.077954663436577221e+01
6.088272481598357189e+01,7.837428620868658413e+01,7.837428620868658413e+01
6.128065112197039355e+01,7.560996712233946937e+01,7.560996712233946937e+01
6.167857742795720810e+01,7.230922304897038089e+01,7.230922304897038089e+01
6.207650373394402976e+01,6.842014189306104299e+01,6.842014189306104299e+01
6.247443003993085142e+01,6.393839764665163727e+01,6.393839764665163727e+01
6.287235634591767308e+01,5.856982176847201771e+01,5.856982176847201771e+01
6.327028265190449474e+01,5.291140335698214159e+01,5.291140335698214159e+01
6.366820895789131640e+01,4.784997404395220855e+01,4.784997404395220855e+01
6.406613526387813806e+01,4.309136528811210098e+01,4.309136528811210098e+01
6.446406156986495262e+01,3.915902405260423080e+01,3.915902405260423080e+01
6.486198787585178138e+01,3.578473784391761825e+01,3.578473784391761825e+01
6.525991418183859594e+01,3.284305243121646356e+01,3.284305243121646356e+01
6.565784048782542470e+01,3.045077002941685151e+01,3.045077002941685151e+01
6.605576679381223926e+01,2.841754628828516616e+01,2.841754628828516616e+01
6.645369309979905381e+01,2.643623464267174228e+01,2.643623464267174228e+01
6.685161940578588258e+01,2.455442118013497321e+01,2.455442118013497321e+01
6.724954571177269713e+01,2.295812424294860676e+01,2.295812424294860676e+01
6.764747201775952590e+01,2.150025956047758768e+01,2.150025956047758768e+01
6.804539832374634045e+01,1.972227028897733092e+01,1.972227028897733092e+01
6.844332462973316922e+01,1.798321508911576316e+01,1.798321508911576316e+01
6.884125093571998377e+01,1.601055545942204361e+01,1.601055545942204361e+01
6.923917724170679833e+01,1.358799100190344156e+01,1.358799100190344156e+01
6.963710354769362709e+01,1.087125800311472368e+01,1.087125800311472368e+01
7.003502985368044165e+01,7.717598200380687778e+00,7.717598200380687778e+00
7.043295615966727041e+01,5.152275480186882639e+00,5.152275480186882639e+00
7.083088246565408497e+01,3.088769683336216598e+00,3.088769683336216598e+00
7.122880877164091373e+01,1.903443502336043869e+00,1.903443502336043869e+00
7.162673507762772829e+01,1.206956220799446200e+00,1.206956220799446200e+00
7.202466138361454284e+01,7.700294168541269579e-01,7.700294168541269579e-01
7.242258768960137161e+01,5.147949472227028034e-01,5.147949472227028034e-01
7.282051399558818616e+01,3.157985810693891282e-01,3.157985810693891282e-01
7.321844030157501493e+01,1.860183422737497483e-01,1.860183422737497483e-01
7.361636660756182948e+01,1.297802387956393799e-01,1.297802387956393799e-01
7.401429291354865825e+01,5.623810347811040306e-02,5.623810347811040306e-02
7.441221921953547280e+01,3.028205571898252152e-02,3.028205571898252152e-02
7.481014552552230157e+01,8.652015919709292111e-03,8.652015919709292111e-03
7.520807183150911612e+01,8.652015919709292111e-03,8.652015919709292111e-03
7.560599813749593068e+01,4.326007959854646055e-03,4.326007959854646055e-03
7.600392444348275944e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.640185074946957400e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.679977705545640276e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.719770336144321732e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.759562966743004608e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.799355597341686064e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.839148227940367519e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.878940858539050396e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.918733489137731851e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.950567593616678153e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/hn/hn_cart_comparison/dvh/dvh_PTV70.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,9.999999999999972999e+01,9.999999999999972999e+01
3.979263059868207164e-01,9.999999999999972999e+01,9.999999999999972999e+01
7.958526119736414328e-01,9.999999999999972999e+01,9.999999999999972999e+01
1.193778917960462094e+00,9.999999999999972999e+01,9.999999999999972999e+01
1.591705223947282866e+00,9.999999999999972999e+01,9.999999999999972999e+01
1.989631529934103638e+00,9.999999999999972999e+01,9.999999999999972999e+01
2.387557835920924187e+00,9.999999999999972999e+01,9.999999999999972999e+01
2.785484141907744959e+00,9.999999999999972999e+01,9.999999999999972999e+01
3.183410447894565731e+00,9.999999999999972999e+01,9.999999999999972999e+01
3.581336753881386503e+00,9.999999999999972999e+01,9.999999999999972999e+01
3.979263059868207275e+00,9.999999999999972999e+01,9.999999999999972999e+01
4.377189365855027603e+00,9.999999999999972999e+01,9.999999999999972999e+01
4.775115671841848375e+00,9.999999999999972999e+01,9.999999999999972999e+01
5.173041977828669147e+00,9.999999999999972999e+01,9.999999999999972999e+01
5.570968283815489919e+00,9.999999999999972999e+01,9.999999999999972999e+01
5.968894589802310691e+00,9.999999999999972999e+01,9.999999999999972999e+01
6.366820895789131463e+00,9.999999999999972999e+01,9.999999999999972999e+01
6.764747201775952234e+00,9.999999999999972999e+01,9.999999999999972999e+01
7.162673507762773006e+00,9.999999999999972999e+01,9.999999999999972999e+01
7.560599813749593778e+00,9.999999999999972999e+01,9.999999999999972999e+01
7.958526119736414550e+00,9.999999999999972999e+01,9.999999999999972999e+01
8.356452425723235322e+00,9.999999999999972999e+01,9.999999999999972999e+01
8.754378731710055206e+00,9.999999999999972999e+01,9.999999999999972999e+01
9.152305037696876866e+00,9.999999999999972999e+01,9.999999999999972999e+01
9.550231343683696750e+00,9.999999999999972999e+01,9.999999999999972999e+01
9.948157649670518410e+00,9.999999999999972999e+01,9.999999999999972999e+01
1.034608395565733829e+01,9.999999999999972999e+01,9.999999999999972999e+01
1.074401026164415995e+01,9.999999999999972999e+01,9.999999999999972999e+01
1.114193656763097984e+01,9.999999999999972999e+01,9.999999999999972999e+01
1.153986287361780150e+01,9.999999999999972999e+01,9.999999999999972999e+01
1.193778917960462138e+01,9.999999999999972999e+01,9.999999999999972999e+01
1.233571548559144304e+01,9.999999999999972999e+01,9.999999999999972999e+01
1.273364179157826293e+01,9.999999999999972999e+01,9.999999999999972999e+01
1.313156809756508281e+01,9.999999999999972999e+01,9.999999999999972999e+01
1.352949440355190447e+01,9.999999999999972999e+01,9.999999999999972999e+01
1.392742070953872435e+01,9.999999999999972999e+01,9.999999999999972999e+01
1.432534701552554601e+01,9.999999999999972999e+01,9.999999999999972999e+01
1.472327332151236590e+01,9.999999999999972999e+01,9.999999999999972999e+01
1.512119962749918756e+01,9.999999999999972999e+01,9.999999999999972999e+01
1.551912593348600744e+01,9.999999999999972999e+01,9.999999999999972999e+01
1.591705223947282910e+01,9.999999999999972999e+01,9.999999999999972999e+01
1.631497854545964898e+01,9.999999999999972999e+01,9.999999999999972999e+01
1.671290485144647064e+01,9.999999999999972999e+01,9.999999999999972999e+01
1.711083115743329230e+01,9.999999999999972999e+01,9.999999999999972999e+01
1.750875746342011041e+01,9.999999999999972999e+01,9.999999999999972999e+01
1.790668376940693207e+01,9.999999999999972999e+01,9.999999999999972999e+01
1.830461007539375373e+01,9.999999999999972999e+01,9.999999999999972999e+01
1.870253638138057539e+01,9.999999999999972999e+01,9.999999999999972999e+01
1.910046268736739350e+01,9.999999999999972999e+01,9.999999999999972999e+01
1.949838899335421516e+01,9.999999999999972999e+01,9.999999999999972999e+01
1.989631529934103682e+01,9.999999999999972999e+01,9.999999999999972999e+01
2.029424160532785493e+01,9.999999999999972999e+01,9.999999999999972999e+01
2.069216791131467659e+01,9.999999999999972999e+01,9.999999999999972999e+01
2.109009421730149825e+01,9.999999999999972999e+01,9.999999999999972999e+01
2.148802052328831991e+01,9.999999999999972999e+01,9.999999999999972999e+01
2.188594682927513801e+01,9.999999999999972999e+01,9.999999999999972999e+01
2.228387313526195967e+01,9.999999999999972999e+01,9.999999999999972999e+01
2.268179944124878133e+01,9.999999999999972999e+01,9.999999999999972999e+01
2.307972574723560300e+01,9.999999999999972999e+01,9.999999999999972999e+01
2.347765205322242110e+01,9.999999999999972999e+01,9.999999999999972999e+01
2.387557835920924276e+01,9.999999999999972999e+01,9.999999999999972999e+01
2.427350466519606442e+01,9.999999999999972999e+01,9.999999999999972999e+01
2.467143097118288608e+01,9.999999999999972999e+01,9.999999999999972999e+01
2.506935727716970419e+01,9.999999999999972999e+01,9.999999999999972999e+01
2.546728358315652585e+01,9.999999999999972999e+01,9.999999999999972999e+01
2.586520988914334751e+01,9.999999999999972999e+01,9.999999999999972999e+01
2.626313619513016562e+01,9.999999999999972999e+01,9.999999999999972999e+01
2.666106250111698728e+01,9.999999999999972999e+01,9.999999999999972999e+01
2.705898880710380894e+01,9.999999999999972999e+01,9.999999999999972999e+01
2.745691511309063060e+01,9.999999999999972999e+01,9.999999999999972999e+01
2.785484141907744871e+01,9.999999999999972999e+01,9.999999999999972999e+01
2.825276772506427037e+01,9.999999999999972999e+01,9.999999999999972999e+01
2.865069403105109203e+01,9.999999999999972999e+01,9.999999999999972999e+01
2.904862033703791369e+01,9.999999999999972999e+01,9.999999999999972999e+01
2.944654664302473179e+01,9.999999999999972999e+01,9.999999999999972999e+01
2.984447294901155345e+01,9.999999999999972999e+01,9.999999999999972999e+01
3.024239925499837511e+01,9.999999999999972999e+01,9.999999999999972999e+01
3.064032556098519677e+01,9.999999999999972999e+01,9.999999999999972999e+01
3.103825186697201488e+01,9.999999999999972999e+01,9.999999999999972999e+01
3.143617817295883654e+01,9.999999999999972999e+01,9.999999999999972999e+01
3.183410447894565820e+01,9.999999999999972999e+01,9.999999999999972999e+01
3.223203078493247631e+01,9.999999999999972999e+01,9.999999999999972999e+01
3.262995709091929797e+01,9.999999999999972999e+01,9.999999999999972999e+01
3.302788339690611963e+01,9.999999999999972999e+01,9.999999999999972999e+01
3.342580970289294129e+01,9.999999999999972999e+01,9.999999999999972999e+01
3.382373600887976295e+01,9.999999999999972999e+01,9.999999999999972999e+01
3.422166231486658461e+01,9.999999999999972999e+01,9.999999999999972999e+01
3.461958862085339916e+01,9.999999999999972999e+01,9.999999999999972999e+01
3.501751492684022082e+01,9.999999999999972999e+01,9.999999999999972999e+01
3.541544123282704248e+01,9.999999999999972999e+01,9.999999999999972999e+01
3.581336753881386414e+01,9.999999999999972999e+01,9.999999999999972999e+01
3.621129384480068580e+01,9.999999999999972999e+01,9.999999999999972999e+01
3.660922015078750746e+01,9.999999999999972999e+01,9.999999999999972999e+01
3.700714645677432912e+01,9.999999999999972999e+01,9.999999999999972999e+01
3.740507276276115078e+01,9.999999999999972999e+01,9.999999999999972999e+01
3.780299906874796534e+01,9.999999999999972999e+01,9.999999999999972999e+01
3.820092537473478700e+01,9.999999999999972999e+01,9.999999999999972999e+01
3.859885168072160866e+01,9.999999999999972999e+01,9.999999999999972999e+01
3.899677798670843032e+01,9.999999999999972999e+01,9.999999999999972999e+01
3.939470429269525198e+01,9.999999999999972999e+01,9.999999999999972999e+01
3.979263059868207364e+01,9.999999999999972999e+01,9.999999999999972999e+01
4.019055690466889530e+01,9.999999999999972999e+01,9.999999999999972999e+01
4.058848321065570985e+01,9.999999999999972999e+01,9.999999999999972999e+01
4.098640951664253151e+01,9.999999999999972999e+01,9.999999999999972999e+01
4.138433582262935317e+01,9.999999999999972999e+01,9.999999999999972999e+01
4.178226212861617483e+01,9.999999999999972999e+01,9.999999999999972999e+01
4.218018843460299649e+01,9.999999999999972999e+01,9.999999999999972999e+01
4.257811474058981815e+01,9.999999999999972999e+01,9.999999999999972999e+01
4.297604104657663981e+01,9.999999999999972999e+01,9.999999999999972999e+01
4.337396735256346147e+01,9.999999999999972999e+01,9.999999999999972999e+01
4.377189365855027603e+01,9.999999999999972999e+01,9.999999999999972999e+01
4.416981996453709769e+01,9.999999999999972999e+01,9.999999999999972999e+01
4.456774627052391935e+01,9.999999999999972999e+01,9.999999999999972999e+01
4.496567257651074101e+01,9.999999999999972999e+01,9.999999999999972999e+01
4.536359888249756267e+01,9.999999999999972999e+01,9.999999999999972999e+01
4.576152518848438433e+01,9.999999999999972999e+01,9.999999999999972999e+01
4.615945149447120599e+01,9.999999999999972999e+01,9.999999999999972999e+01
4.655737780045802054e+01,9.999999999999972999e+01,9.999999999999972999e+01
4.695530410644484220e+01,9.999999999999972999e+01,9.999999999999972999e+01
4.735323041243166386e+01,9.999999999999972999e+01,9.999999999999972999e+01
4.775115671841848553e+01,9.996705649810549232e+01,9.996705649810549232e+01
4.814908302440530719e+01,9.996705649810549232e+01,9.996705649810549232e+01
4.854700933039212885e+01,9.996705649810549232e+01,9.996705649810549232e+01
4.894493563637895051e+01,9.996705649810549232e+01,9.996705649810549232e+01
4.934286194236577217e+01,9.996705649810549232e+01,9.996705649810549232e+01
4.974078824835258672e+01,9.996705649810549232e+01,9.996705649810549232e+01
5.013871455433940838e+01,9.996705649810549232e+01,9.996705649810549232e+01
5.053664086032623004e+01,9.996705649810549232e+01,9.996705649810549232e+01
5.093456716631305170e+01,9.996705649810549232e+01,9.996705649810549232e+01
5.133249347229987336e+01,9.996705649810549232e+01,9.996705649810549232e+01
5.173041977828669502e+01,9.995058474715837349e+01,9.995058474715837349e+01
5.212834608427351668e+01,9.993411299621125465e+01,9.993411299621125465e+01
5.252627239026033124e+01,9.991764124526413582e+01,9.991764124526413582e+01
5.292419869624715290e+01,9.991764124526413582e+01,9.991764124526413582e+01
5.332212500223397456e+01,9.990116949431701698e+01,9.990116949431701698e+01
5.372005130822079622e+01,9.988469774336989815e+01,9.988469774336989815e+01
5.411797761420761788e+01,9.988469774336989815e+01,9.988469774336989815e+01
5.451590392019443954e+01,9.986822599242277931e+01,9.986822599242277931e+01
5.491383022618126120e+01,9.983528249052854164e+01,9.983528249052854164e+01
5.531175653216808286e+01,9.983528249052854164e+01,9.983528249052854164e+01
5.570968283815489741e+01,9.983528249052854164e+01,9.983528249052854164e+01
5.610760914414171907e+01,9.981881073958142281e+01,9.981881073958142281e+01
5.650553545012854073e+01,9.978586723768718514e+01,9.978586723768718514e+01
5.690346175611536239e+01,9.978586723768718514e+01,9.978586723768718514e+01
5.730138806210218405e+01,9.975292373579294747e+01,9.975292373579294747e+01
5.769931436808900571e+01,9.973645198484582863e+01,9.973645198484582863e+01
5.809724067407582737e+01,9.968703673200445792e+01,9.968703673200445792e+01
5.849516698006264193e+01,9.968703673200445792e+01,9.968703673200445792e+01
5.889309328604946359e+01,9.967056498105733908e+01,9.967056498105733908e+01
5.929101959203628525e+01,9.965409323011022025e+01,9.965409323011022025e+01
5.968894589802310691e+01,9.963762147916310141e+01,9.963762147916310141e+01
6.008687220400992857e+01,9.960467797726886374e+01,9.960467797726886374e+01
6.048479850999675023e+01,9.958820622632174491e+01,9.958820622632174491e+01
6.088272481598357189e+01,9.952231922253326957e+01,9.952231922253326957e+01
6.128065112197039355e+01,9.945643221874476581e+01,9.945643221874476581e+01
6.167857742795720810e+01,9.940701696590339509e+01,9.940701696590339509e+01
6.207650373394402976e+01,9.935760171306202437e+01,9.935760171306202437e+01
6.247443003993085142e+01,9.932465821116778670e+01,9.932465821116778670e+01
6.287235634591767308e+01,9.925877120737929715e+01,9.925877120737929715e+01
6.327028265190449474e+01,9.919288420359080760e+01,9.919288420359080760e+01
6.366820895789131640e+01,9.912699719980230384e+01,9.912699719980230384e+01
6.406613526387813806e+01,9.904463844506668124e+01,9.904463844506668124e+01
6.446406156986495262e+01,9.891286443748967372e+01,9.891286443748967372e+01
6.486198787585178138e+01,9.874814692801842853e+01,9.874814692801842853e+01
6.525991418183859594e+01,9.841871190907592393e+01,9.841871190907592393e+01
6.565784048782542470e+01,9.797397463350354485e+01,9.797397463350354485e+01
6.605576679381223926e+01,9.708450008235875828e+01,9.708450008235875828e+01
6.645369309979905381e+01,9.591500576511282361e+01,9.591500576511282361e+01
6.685161940578588258e+01,9.425135891945312494e+01,9.425135891945312494e+01
6.724954571177269713e+01,9.234063580958654427e+01,9.234063580958654427e+01
6.764747201775952590e+01,8.990281666941193350e+01,8.990281666941193350e+01
6.804539832374634045e+01,8.581782243452475711e+01,8.581782243452475711e+01
6.844332462973316922e+01,8.067863613902156317e+01,8.067863613902156317e+01
6.884125093571998377e+01,7.400757700543567807e+01,7.400757700543567807e+01
6.923917724170679833e+01,6.531049250535332362e+01,6.531049250535332362e+01
6.963710354769362709e+01,5.409323011036073581e+01,5.409323011036073581e+01
7.003502985368044165e+01,3.986163729204414352e+01,3.986163729204414352e+01
7.043295615966727041e+01,2.648657552297809303e+01,2.648657552297809303e+01
7.083088246565408497e+01,1.530225662987975888e+01,1.530225662987975888e+01
7.122880877164091373e+01,9.010047768077747321e+00,9.010047768077747321e+00
7.162673507762772829e+01,5.205073299291714584e+00,5.205073299291714584e+00
7.202466138361454284e+01,3.211991434689507319e+00,3.211991434689507319e+00
7.242258768960137161e+01,2.091912370284961131e+00,2.091912370284961131e+00
7.282051399558818616e+01,1.218909570087300054e+00,1.218909570087300054e+00
7.321844030157501493e+01,7.082852907264041153e-01,7.082852907264041153e-01
7.361636660756182948e+01,4.941525284137702756e-01,4.941525284137702756e-01
7.401429291354865825e+01,2.306045132597594471e-01,2.306045132597594471e-01
7.441221921953547280e+01,1.317740075770054142e-01,1.317740075770054142e-01
7.481014552552230157e+01,3.294350189425135356e-02,3.294350189425135356e-02
7.520807183150911612e+01,3.294350189425135356e-02,3.294350189425135356e-02
7.560599813749593068e+01,1.647175094712567678e-02,1.647175094712567678e-02
7.600392444348275944e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.640185074946957400e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.679977705545640276e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.719770336144321732e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.759562966743004608e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.799355597341686064e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.839148227940367519e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.878940858539050396e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.918733489137731851e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.950567593616678153e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/hn/hn_cart_comparison/dvh/dvh_SKIN.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000000142e+02,1.000000000000000142e+02
3.979263059868207164e-01,7.718345490239893536e+01,7.718345490239893536e+01
7.958526119736414328e-01,6.763722407546326565e+01,6.763722407546326565e+01
1.193778917960462094e+00,6.275437728440776652e+01,6.275437728440776652e+01
1.591705223947282866e+00,5.964478955516894132e+01,5.964478955516894132e+01
1.989631529934103638e+00,5.749724673998051827e+01,5.749724673998051827e+01
2.387557835920924187e+00,5.588279890827254093e+01,5.588279890827254093e+01
2.785484141907744959e+00,5.455405168148372042e+01,5.455405168148372042e+01
3.183410447894565731e+00,5.331747881186853988e+01,5.331747881186853988e+01
3.581336753881386503e+00,5.217587346176559748e+01,5.217587346176559748e+01
3.979263059868207275e+00,5.105781047994509692e+01,5.105781047994509692e+01
4.377189365855027603e+00,4.992059438494565882e+01,4.992059438494565882e+01
4.775115671841848375e+00,4.893141589389176005e+01,4.893141589389176005e+01
5.173041977828669147e+00,4.791430577945190805e+01,4.791430577945190805e+01
5.570968283815489919e+00,4.693909310009097879e+01,4.693909310009097879e+01
5.968894589802310691e+00,4.605286259237387014e+01,4.605286259237387014e+01
6.366820895789131463e+00,4.525760937225671654e+01,4.525760937225671654e+01
6.764747201775952234e+00,4.452500279316233645e+01,4.452500279316233645e+01
7.162673507762773006e+00,4.383908192744161170e+01,4.383908192744161170e+01
7.560599813749593778e+00,4.318707803297526482e+01,4.318707803297526482e+01
7.958526119736414550e+00,4.259253347804572343e+01,4.259253347804572343e+01
8.356452425723235322e+00,4.200317622460215006e+01,4.200317622460215006e+01
8.754378731710055206e+00,4.144813496560417576e+01,4.144813496560417576e+01
9.152305037696876866e+00,4.089309370660620147e+01,4.089309370660620147e+01
9.550231343683696750e+00,4.039192057842398498e+01,4.039192057842398498e+01
9.948157649670518410e+00,3.989274256619791714e+01,3.989274256619791714e+01
1.034608395565733829e+01,3.941431375991570007e+01,3.941431375991570007e+01
1.074401026164415995e+01,3.894306737107557836e+01,3.894306737107557836e+01
1.114193656763097984e+01,3.849057507222317298e+01,3.849057507222317298e+01
1.153986287361780150e+01,3.799179608318833345e+01,3.799179608318833345e+01
1.193778917960462138e+01,3.754289499305697575e+01,3.754289499305697575e+01
1.233571548559144304e+01,3.706446618677475868e+01,3.706446618677475868e+01
1.273364179157826293e+01,3.663232407067496865e+01,3.663232407067496865e+01
1.313156809756508281e+01,3.624527157518393494e+01,3.624527157518393494e+01
1.352949440355190447e+01,3.586061321884026398e+01,3.586061321884026398e+01
1.392742070953872435e+01,3.545241249421415120e+01,3.545241249421415120e+01
1.432534701552554601e+01,3.509009943657923714e+01,3.509009943657923714e+01
1.472327332151236590e+01,3.470184987151451850e+01,3.470184987151451850e+01
1.512119962749918756e+01,3.433315244281995859e+01,3.433315244281995859e+01
1.551912593348600744e+01,3.395807064306575285e+01,3.395807064306575285e+01
1.591705223947282910e+01,3.360533414202031821e+01,3.360533414202031821e+01
1.631497854545964898e+01,3.325259764097488357e+01,3.325259764097488357e+01
1.671290485144647064e+01,3.289906309354699232e+01,3.289906309354699232e+01
1.711083115743329230e+01,3.257306114631381178e+01,3.257306114631381178e+01
1.750875746342011041e+01,3.225503966290519742e+01,3.225503966290519742e+01
1.790668376940693207e+01,3.196255566373515933e+01,3.196255566373515933e+01
1.830461007539375373e+01,3.163934687884058050e+01,3.163934687884058050e+01
1.870253638138057539e+01,3.133449316074248259e+01,3.133449316074248259e+01
1.910046268736739350e+01,3.104719646305841252e+01,3.104719646305841252e+01
1.949838899335421516e+01,3.075710660303575139e+01,3.075710660303575139e+01
1.989631529934103682e+01,3.044666656026046425e+01,3.044666656026046425e+01
2.029424160532785493e+01,3.013383237833781081e+01,3.013383237833781081e+01
2.069216791131467659e+01,2.981820503407655920e+01,2.981820503407655920e+01
2.109009421730149825e+01,2.949619331875566175e+01,2.949619331875566175e+01
2.148802052328831991e+01,2.917418160343477140e+01,2.917418160343477140e+01
2.188594682927513801e+01,2.885456402726124381e+01,2.885456402726124381e+01
2.228387313526195967e+01,2.852975914960175885e+01,2.852975914960175885e+01
2.268179944124878133e+01,2.820974255023700650e+01,2.820974255023700650e+01
2.307972574723560300e+01,2.788374060300382951e+01,2.788374060300382951e+01
2.347765205322242110e+01,2.752422070770751716e+01,2.752422070770751716e+01
2.387557835920924276e+01,2.718425294878136711e+01,2.718425294878136711e+01
2.427350466519606442e+01,2.683590570283943322e+01,2.683590570283943322e+01
2.467143097118288608e+01,2.647119850605715641e+01,2.647119850605715641e+01
2.506935727716970419e+01,2.613003367755732498e+01,2.613003367755732498e+01
2.546728358315652585e+01,2.577330694459960725e+01,2.577330694459960725e+01
2.586520988914334751e+01,2.541737825802434259e+01,2.541737825802434259e+01
2.626313619513016562e+01,2.505346910762452595e+01,2.505346910762452595e+01
2.666106250111698728e+01,2.466960879766331161e+01,2.466960879766331161e+01
2.705898880710380894e+01,2.429332992833542448e+01,2.429332992833542448e+01
2.745691511309063060e+01,2.393061784750928922e+01,2.393061784750928922e+01
2.785484141907744871e+01,2.357788134646385103e+01,2.357788134646385103e+01
2.825276772506427037e+01,2.319880931479736930e+01,2.319880931479736930e+01
2.865069403105109203e+01,2.282492458461685203e+01,2.282492458461685203e+01
2.904862033703791369e+01,2.246261152698194152e+01,2.246261152698194152e+01
2.944654664302473179e+01,2.210109651572948763e+01,2.210109651572948763e+01
2.984447294901155345e+01,2.174436978277176991e+01,2.174436978277176991e+01
3.024239925499837511e+01,2.137407626131230387e+01,2.137407626131230387e+01
3.064032556098519677e+01,2.099620129921950706e+01,2.099620129921950706e+01
3.103825186697201488e+01,2.066461302730914440e+01,2.066461302730914440e+01
3.143617817295883654e+01,2.031706382774966713e+01,2.031706382774966713e+01
3.183410447894565820e+01,1.999305699647263168e+01,1.999305699647263168e+01
3.223203078493247631e+01,1.966745407243069010e+01,1.966745407243069010e+01
3.262995709091929797e+01,1.935980719199400113e+01,1.935980719199400113e+01
3.302788339690611963e+01,1.904896812602748923e+01,1.904896812602748923e+01
3.342580970289294129e+01,1.876286849791710054e+01,1.876286849791710054e+01
3.382373600887976295e+01,1.847357668427689603e+01,1.847357668427689603e+01
3.422166231486658461e+01,1.818987119531388075e+01,1.818987119531388075e+01
3.461958862085339916e+01,1.789219989465789240e+01,1.789219989465789240e+01
3.501751492684022082e+01,1.764799770162643355e+01,1.764799770162643355e+01
3.541544123282704248e+01,1.740219941583006502e+01,1.740219941583006502e+01
3.581336753881386414e+01,1.716757377938807494e+01,1.716757377938807494e+01
3.621129384480068580e+01,1.694890907059520302e+01,1.694890907059520302e+01
3.660922015078750746e+01,1.674301310392161568e+01,1.674301310392161568e+01
3.700714645677432912e+01,1.654030932277785126e+01,1.654030932277785126e+01
3.740507276276115078e+01,1.634039870397268857e+01,1.634039870397268857e+01
3.780299906874796534e+01,1.613250762134296679e+01,1.613250762134296679e+01
3.820092537473478700e+01,1.596012960273252546e+01,1.596012960273252546e+01
3.859885168072160866e+01,1.577418479562033582e+01,1.577418479562033582e+01
3.899677798670843032e+01,1.558464877978709495e+01,1.558464877978709495e+01
3.939470429269525198e+01,1.541027564522051563e+01,1.541027564522051563e+01
3.979263059868207364e+01,1.524069078894866713e+01,1.524069078894866713e+01
4.019055690466889530e+01,1.506791374714699749e+01,1.506791374714699749e+01
4.058848321065570985e+01,1.490471326193479662e+01,1.490471326193479662e+01
4.098640951664253151e+01,1.473911863757522944e+01,1.473911863757522944e+01
4.138433582262935317e+01,1.457871131470162496e+01,1.457871131470162496e+01
4.178226212861617483e+01,1.441990008459293016e+01,1.441990008459293016e+01
4.218018843460299649e+01,1.426029080810178051e+01,1.426029080810178051e+01
4.257811474058981815e+01,1.409948446203694772e+01,1.409948446203694772e+01
4.297604104657663981e+01,1.395344197404754460e+01,1.395344197404754460e+01
4.337396735256346147e+01,1.380301023095463897e+01,1.380301023095463897e+01
4.377189365855027603e+01,1.365138141828804841e+01,1.365138141828804841e+01
4.416981996453709769e+01,1.350613697668110191e+01,1.350613697668110191e+01
4.456774627052391935e+01,1.336807495251625610e+01,1.336807495251625610e+01
4.496567257651074101e+01,1.323320511388123499e+01,1.323320511388123499e+01
4.536359888249756267e+01,1.308875871865674334e+01,1.308875871865674334e+01
4.576152518848438433e+01,1.294989864810944447e+01,1.294989864810944447e+01
4.615945149447120599e+01,1.279906788182530697e+01,1.279906788182530697e+01
4.655737780045802054e+01,1.267257753020607147e+01,1.267257753020607147e+01
4.695530410644484220e+01,1.253571257561490881e+01,1.253571257561490881e+01
4.735323041243166386e+01,1.240722710803953177e+01,1.240722710803953177e+01
4.775115671841848553e+01,1.228153480280275289e+01,1.228153480280275289e+01
4.814908302440530719e+01,1.216541905415544100e+01,1.216541905415544100e+01
4.854700933039212885e+01,1.203693358658006574e+01,1.203693358658006574e+01
4.894493563637895051e+01,1.191682760602047431e+01,1.191682760602047431e+01
4.934286194236577217e+01,1.178953920801878041e+01,1.178953920801878041e+01
4.974078824835258672e+01,1.166065471725217506e+01,1.166065471725217506e+01
5.013871455433940838e+01,1.154134678307504025e+01,1.154134678307504025e+01
5.053664086032623004e+01,1.142323591847158859e+01,1.142323591847158859e+01
5.093456716631305170e+01,1.130632212344182186e+01,1.130632212344182186e+01
5.133249347229987336e+01,1.119260051394187805e+01,1.119260051394187805e+01
5.173041977828669502e+01,1.108606132188403492e+01,1.108606132188403492e+01
5.212834608427351668e+01,1.098470943131215449e+01,1.098470943131215449e+01
5.252627239026033124e+01,1.088176144797536438e+01,1.088176144797536438e+01
5.292419869624715290e+01,1.077043397762278865e+01,1.077043397762278865e+01
5.332212500223397456e+01,1.065551529854915991e+01,1.065551529854915991e+01
5.372005130822079622e+01,1.052104448310536533e+01,1.052104448310536533e+01
5.411797761420761788e+01,1.040532775764928175e+01,1.040532775764928175e+01
5.451590392019443954e+01,1.028681786985460178e+01,1.028681786985460178e+01
5.491383022618126120e+01,1.017708649226693751e+01,1.017708649226693751e+01
5.531175653216808286e+01,1.006655706829681662e+01,1.006655706829681662e+01
5.570968283815489741e+01,9.942061832633720897e+00,9.942061832633720897e+00
5.610760914414171907e+01,9.823152921647812619e+00,9.823152921647812619e+00
5.650553545012854073e+01,9.689879175777702969e+00,9.689879175777702969e+00
5.690346175611536239e+01,9.564984916923378933e+00,9.564984916923378933e+00
5.730138806210218405e+01,9.424129730419938511e+00,9.424129730419938511e+00
5.769931436808900571e+01,9.292452077314740322e+00,9.292452077314740322e+00
5.809724067407582737e+01,9.146409589325338985e+00,9.146409589325338985e+00
5.849516698006264193e+01,8.994780776658748422e+00,8.994780776658748422e+00
5.889309328604946359e+01,8.843950010374609150e+00,8.843950010374609150e+00
5.929101959203628525e+01,8.670773945381711201e+00,8.670773945381711201e+00
5.968894589802310691e+01,8.503982251448457319e+00,8.503982251448457319e+00
6.008687220400992857e+01,8.300480423922241613e+00,8.300480423922241613e+00
6.048479850999675023e+01,8.100569805117077138e+00,8.100569805117077138e+00
6.088272481598357189e+01,7.862751983145263246e+00,7.862751983145263246e+00
6.128065112197039355e+01,7.589820120345397214e+00,7.589820120345397214e+00
6.167857742795720810e+01,7.271000590554325349e+00,7.271000590554325349e+00
6.207650373394402976e+01,6.898711953138718656e+00,6.898711953138718656e+00
6.247443003993085142e+01,6.469762022568754212e+00,6.469762022568754212e+00
6.287235634591767308e+01,5.963401592900581250e+00,5.963401592900581250e+00
6.327028265190449474e+01,5.429109539846456833e+00,5.429109539846456833e+00
6.366820895789131640e+01,4.953872919094059135e+00,4.953872919094059135e+00
6.406613526387813806e+01,4.506168898536383693e+00,4.506168898536383693e+00
6.446406156986495262e+01,4.135476353885688461e+00,4.135476353885688461e+00
6.486198787585178138e+01,3.818651940050755922e+00,3.818651940050755922e+00
6.525991418183859594e+01,3.538537659808787872e+00,3.538537659808787872e+00
6.565784048782542470e+01,3.309099324852760926e+00,3.309099324852760926e+00
6.605576679381223926e+01,3.113976984342330390e+00,3.113976984342330390e+00
6.645369309979905381e+01,2.923243898935406371e+00,2.923243898935406371e+00
6.685161940578588258e+01,2.741688346926723252e+00,2.741688346926723252e+00
6.724954571177269713e+01,2.588064418303991587e+00,2.588064418303991587e+00
6.764747201775952590e+01,2.447209231800552054e+00,2.447209231800552054e+00
6.804539832374634045e+01,2.272038050851515223e+00,2.272038050851515223e+00
6.844332462973316922e+01,2.103251240962124236e+00,2.103251240962124236e+00
6.884125093571998377e+01,1.905335738113098865e+00,1.905335738113098865e+00
6.923917724170679833e+01,1.661532568272867882e+00,1.661532568272867882e+00
6.963710354769362709e+01,1.361068105278278928e+00,1.361068105278278928e+00
7.003502985368044165e+01,9.991540708345971744e-01,9.991540708345971744e-01
7.043295615966727041e+01,6.635755670119548588e-01,6.635755670119548588e-01
7.083088246565408497e+01,3.838603099612149516e-01,3.838603099612149516e-01
7.122880877164091373e+01,2.266451726174324999e-01,2.266451726174324999e-01
7.162673507762772829e+01,1.324756994876541971e-01,1.324756994876541971e-01
7.202466138361454284e+01,8.140073101048632409e-02,8.140073101048632409e-02
7.242258768960137161e+01,5.346910762453513377e-02,5.346910762453513377e-02
7.282051399558818616e+01,3.152283210700206062e-02,3.152283210700206062e-02
7.321844030157501493e+01,1.835506679648221326e-02,1.835506679648221326e-02
7.361636660756182948e+01,1.276874211929197346e-02,1.276874211929197346e-02
7.401429291354865825e+01,5.586324677190238064e-03,5.586324677190238064e-03
7.441221921953547280e+01,3.192185529822992932e-03,3.192185529822992932e-03
7.481014552552230157e+01,7.980463824557483413e-04,7.980463824557483413e-04
7.520807183150911612e+01,7.980463824557483413e-04,7.980463824557483413e-04
7.560599813749593068e+01,3.990231912278741707e-04,3.990231912278741707e-04
7.600392444348275944e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.640185074946957400e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.679977705545640276e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.719770336144321732e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.759562966743004608e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.799355597341686064e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.839148227940367519e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.878940858539050396e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.918733489137731851e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.950567593616678153e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/hn/hn_conv_comparison/dvh/dvh_PAROTID_LT.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000002132e+02,1.000000000000002842e+02
3.979369553506265089e-01,1.000000000000002132e+02,1.000000000000002842e+02
7.958739107012530178e-01,1.000000000000002132e+02,1.000000000000002842e+02
1.193810866051879582e+00,1.000000000000002132e+02,1.000000000000002842e+02
1.591747821402506036e+00,1.000000000000002132e+02,1.000000000000002842e+02
1.989684776753132489e+00,1.000000000000002132e+02,1.000000000000002842e+02
2.387621732103759165e+00,1.000000000000002132e+02,1.000000000000002842e+02
2.785558687454385396e+00,1.000000000000002132e+02,1.000000000000002842e+02
3.183495642805012071e+00,1.000000000000002132e+02,1.000000000000002842e+02
3.581432598155638747e+00,1.000000000000002132e+02,1.000000000000002842e+02
3.979369553506264978e+00,1.000000000000002132e+02,1.000000000000002842e+02
4.377306508856891654e+00,1.000000000000002132e+02,1.000000000000002842e+02
4.775243464207518329e+00,1.000000000000002132e+02,1.000000000000002842e+02
5.173180419558145005e+00,1.000000000000002132e+02,1.000000000000002842e+02
5.571117374908770792e+00,1.000000000000002132e+02,1.000000000000002842e+02
5.969054330259397467e+00,1.000000000000002132e+02,1.000000000000002842e+02
6.366991285610024143e+00,1.000000000000002132e+02,1.000000000000002842e+02
6.764928240960650818e+00,9.977477477477498269e+01,9.977477477477505374e+01
7.162865196311277494e+00,9.954954954954975221e+01,9.954954954954982327e+01
7.560802151661903281e+00,9.932432432432452174e+01,9.932432432432459279e+01
7.958739107012529956e+00,9.797297297297315311e+01,9.797297297297323837e+01
8.356676062363156632e+00,9.662162162162179868e+01,9.662162162162189816e+01
8.754613017713783307e+00,9.572072072072089099e+01,9.572072072072099047e+01
9.152549973064409983e+00,9.414414414414430610e+01,9.414414414414440557e+01
9.550486928415036658e+00,9.279279279279296588e+01,9.279279279279303694e+01
9.948423883765663334e+00,9.189189189189204399e+01,9.166666666666689878e+01
1.034636083911629001e+01,9.054054054054067535e+01,9.054054054054076062e+01
1.074429779446691491e+01,8.783783783783796650e+01,8.828828828828849851e+01
1.114223474981754158e+01,8.716216216216227508e+01,8.671171171171191361e+01
1.154017170516816826e+01,8.513513513513524344e+01,8.513513513513532871e+01
1.193810866051879493e+01,8.355855855855864434e+01,8.310810810810829707e+01
1.233604561586942161e+01,8.108108108108116596e+01,8.130630630630648170e+01
1.273398257122004829e+01,8.018018018018025828e+01,8.018018018018034354e+01
1.313191952657067496e+01,7.927927927927933638e+01,7.927927927927943585e+01
1.352985648192130164e+01,7.747747747747753522e+01,7.792792792792808143e+01
1.392779343727192831e+01,7.635135135135141127e+01,7.612612612612628027e+01
1.432573039262255499e+01,7.454954954954961011e+01,7.454954954954970958e+01
1.472366734797318166e+01,7.297297297297303942e+01,7.297297297297311047e+01
1.512160430332380656e+01,7.162162162162168499e+01,7.184684684684697231e+01
1.551954125867443324e+01,7.027027027027033057e+01,7.049549549549560368e+01
1.591747821402505991e+01,6.801801801801809688e+01,6.824324324324335578e+01
1.631541516937568659e+01,6.554054054054060430e+01,6.554054054054063272e+01
1.671335212472631326e+01,6.396396396396401940e+01,6.373873873873883156e+01
1.711128908007693994e+01,6.193693693693698776e+01,6.238738738738747713e+01
1.750922603542756661e+01,5.990990990990995613e+01,5.968468468468477539e+01
1.790716299077819329e+01,5.765765765765769402e+01,5.765765765765773665e+01
1.830509994612881997e+01,5.540540540540543191e+01,5.540540540540548164e+01
1.870303690147944664e+01,5.225225225225227632e+01,5.225225225225231895e+01
1.910097385683007332e+01,5.067567567567569853e+01,5.112612612612619500e+01
1.949891081218069999e+01,4.909909909909912074e+01,4.909909909909916337e+01
1.989684776753132667e+01,4.797297297297299679e+01,4.774774774774780184e+01
2.029478472288195334e+01,4.684684684684687284e+01,4.684684684684690126e+01
2.069272167823258002e+01,4.459459459459461783e+01,4.459459459459464625e+01
2.109065863358320669e+01,4.211711711711714656e+01,4.211711711711716788e+01
2.148859558893382982e+01,4.121621621621624598e+01,4.099099099099104393e+01
2.188653254428445649e+01,3.851351351351354424e+01,3.851351351351355845e+01
2.228446949963508317e+01,3.693693693693697355e+01,3.693693693693698066e+01
2.268240645498570984e+01,3.581081081081084960e+01,3.581081081081084960e+01
2.308034341033633652e+01,3.400900900900904844e+01,3.400900900900904844e+01
2.347828036568696319e+01,3.153153153153156651e+01,3.153153153153157007e+01
2.387621732103758987e+01,2.905405405405408814e+01,2.882882882882886477e+01
2.427415427638821654e+01,2.792792792792796064e+01,2.792792792792796064e+01
2.467209123173884322e+01,2.747747747747751035e+01,2.747747747747751035e+01
2.507002818708946990e+01,2.612612612612615592e+01,2.612612612612615592e+01
2.546796514244009657e+01,2.477477477477480150e+01,2.500000000000002487e+01
2.586590209779072325e+01,2.409909909909912429e+01,2.387387387387389381e+01
2.626383905314134992e+01,2.252252252252254650e+01,2.229729729729731247e+01
2.666177600849197660e+01,2.027027027027028794e+01,2.072072072072073112e+01
2.705971296384260327e+01,1.959459459459460717e+01,1.959459459459460362e+01
2.745764991919322995e+01,1.914414414414415333e+01,1.914414414414414978e+01
2.785558687454385662e+01,1.846846846846847612e+01,1.846846846846847257e+01
2.825352382989448330e+01,1.689189189189189477e+01,1.689189189189189477e+01
2.865146078524510997e+01,1.644144144144144093e+01,1.644144144144144093e+01
2.904939774059573665e+01,1.599099099099098709e+01,1.576576576576576194e+01
2.944733469594636333e+01,1.531531531531531165e+01,1.531531531531531165e+01
2.984527165129698645e+01,1.463963963963963621e+01,1.463963963963963621e+01
3.024320860664761312e+01,1.373873873873873563e+01,1.351351351351351049e+01
3.064114556199823980e+01,1.261261261261260991e+01,1.238738738738738476e+01
3.103908251734886647e+01,1.193693693693693447e+01,1.216216216216215962e+01
3.143701947269949315e+01,1.193693693693693447e+01,1.193693693693693447e+01
3.183495642805011983e+01,1.148648648648648418e+01,1.148648648648648418e+01
3.223289338340075005e+01,1.058558558558558360e+01,1.058558558558558360e+01
3.263083033875137318e+01,1.036036036036035846e+01,1.036036036036035846e+01
3.302876729410200340e+01,1.036036036036035846e+01,1.036036036036035846e+01
3.342670424945262653e+01,9.009009009009007585e+00,9.459459459459457875e+00
3.382464120480325676e+01,8.783783783783782440e+00,8.783783783783782440e+00
3.422257816015387988e+01,7.432432432432430680e+00,7.657657657657655825e+00
3.462051511550450300e+01,7.207207207207205535e+00,7.207207207207205535e+00
3.501845207085513323e+01,6.756756756756755244e+00,6.756756756756755244e+00
3.541638902620575635e+01,6.306306306306304954e+00,6.306306306306304954e+00
3.581432598155638658e+01,6.081081081081079809e+00,6.081081081081079809e+00
3.621226293690700970e+01,5.855855855855854664e+00,5.855855855855854664e+00
3.661019989225763993e+01,5.180180180180179228e+00,4.954954954954954083e+00
3.700813684760826305e+01,4.504504504504503792e+00,4.729729729729728938e+00
3.740607380295889328e+01,4.504504504504503792e+00,4.504504504504503792e+00
3.780401075830951640e+01,4.504504504504503792e+00,4.504504504504503792e+00
3.820194771366014663e+01,4.054054054054053502e+00,4.054054054054053502e+00
3.859988466901076976e+01,3.378378378378377622e+00,3.378378378378377622e+00
3.899782162436139998e+01,3.378378378378377622e+00,3.378378378378377622e+00
3.939575857971202311e+01,3.153153153153152477e+00,3.153153153153152477e+00
3.979369553506265333e+01,2.927927927927927332e+00,2.927927927927927332e+00
4.019163249041327646e+01,2.927927927927927332e+00,2.927927927927927332e+00
4.058956944576390669e+01,2.477477477477477041e+00,2.477477477477477041e+00
4.098750640111452981e+01,2.252252252252251896e+00,2.252252252252251896e+00
4.138544335646516004e+01,1.801801801801801606e+00,1.801801801801801606e+00
4.178338031181578316e+01,1.801801801801801606e+00,1.801801801801801606e+00
4.218131726716641339e+01,1.801801801801801606e+00,1.801801801801801606e+00
4.257925422251703651e+01,1.576576576576576461e+00,1.576576576576576461e+00
4.297719117786765963e+01,1.351351351351351315e+00,1.351351351351351315e+00
4.337512813321828986e+01,1.126126126126126170e+00,1.126126126126126170e+00
4.377306508856891298e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.417100204391954321e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.456893899927016633e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.496687595462079656e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.536481290997141969e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.576274986532204991e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.616068682067267304e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.655862377602330326e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.695656073137392639e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.735449768672455662e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.775243464207517974e+01,4.504504504504504570e-01,4.504504504504504570e-01
4.815037159742580997e+01,2.252252252252252285e-01,2.252252252252252285e-01
4.854830855277643309e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.894624550812706332e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.934418246347768644e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.974211941882831667e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.014005637417893979e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.053799332952957002e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.093593028488019314e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.133386724023081626e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.173180419558144649e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.212974115093206962e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.252767810628269984e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.292561506163332297e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.332355201698395319e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.372148897233457632e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.411942592768520655e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.451736288303582967e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.491529983838645990e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.531323679373708302e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.571117374908771325e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.610911070443833637e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.650704765978896660e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.690498461513958972e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.730292157049021995e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.770085852584084307e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.809879548119147330e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.849673243654209642e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.889466939189272665e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.929260634724334977e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.969054330259397290e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.008848025794460312e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.048641721329522625e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.088435416864585648e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.128229112399647960e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.168022807934710983e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.207816503469773295e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.247610199004836318e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.287403894539898630e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.327197590074961653e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.366991285610023965e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.406784981145086988e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.446578676680150011e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.486372372215211612e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.526166067750274635e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.565959763285337658e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.605753458820400681e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.645547154355462283e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.685340849890525305e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.725134545425588328e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.764928240960651351e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.804721936495712953e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.844515632030775976e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.884309327565838998e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.924103023100900600e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.963896718635963623e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.003690414171026646e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.043484109706089669e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.083277805241151270e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.123071500776214293e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.162865196311277316e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.202658891846340339e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.242452587381401941e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.282246282916464963e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.322039978451527986e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.361833673986591009e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.401627369521652611e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.441421065056715634e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.481214760591778656e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.521008456126841679e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.560802151661903281e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.600595847196966304e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.640389542732029327e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.680183238267090928e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.719976933802153951e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.759770629337216974e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.799564324872279997e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.839358020407341598e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.879151715942404621e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.918945411477467644e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.950780367905517210e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/hn/hn_conv_comparison/dvh/dvh_PAROTID_RT.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000001705e+02,1.000000000000002132e+02
3.979369553506265089e-01,1.000000000000001705e+02,1.000000000000002132e+02
7.958739107012530178e-01,1.000000000000001705e+02,1.000000000000002132e+02
1.193810866051879582e+00,1.000000000000001705e+02,1.000000000000002132e+02
1.591747821402506036e+00,1.000000000000001705e+02,1.000000000000002132e+02
1.989684776753132489e+00,1.000000000000001705e+02,1.000000000000002132e+02
2.387621732103759165e+00,1.000000000000001705e+02,1.000000000000002132e+02
2.785558687454385396e+00,1.000000000000001705e+02,1.000000000000002132e+02
3.183495642805012071e+00,1.000000000000001705e+02,1.000000000000002132e+02
3.581432598155638747e+00,1.000000000000001705e+02,1.000000000000002132e+02
3.979369553506264978e+00,1.000000000000001705e+02,1.000000000000002132e+02
4.377306508856891654e+00,1.000000000000001705e+02,1.000000000000002132e+02
4.775243464207518329e+00,1.000000000000001705e+02,1.000000000000002132e+02
5.173180419558145005e+00,1.000000000000001705e+02,1.000000000000002132e+02
5.571117374908770792e+00,1.000000000000001705e+02,1.000000000000002132e+02
5.969054330259397467e+00,1.000000000000001705e+02,1.000000000000002132e+02
6.366991285610024143e+00,1.000000000000001705e+02,1.000000000000002132e+02
6.764928240960650818e+00,1.000000000000001705e+02,1.000000000000002132e+02
7.162865196311277494e+00,1.000000000000001705e+02,1.000000000000002132e+02
7.560802151661903281e+00,1.000000000000001705e+02,1.000000000000002132e+02
7.958739107012529956e+00,1.000000000000001705e+02,1.000000000000002132e+02
8.356676062363156632e+00,9.984301412872858350e+01,1.000000000000002132e+02
8.754613017713783307e+00,9.984301412872858350e+01,9.984301412872862613e+01
9.152549973064409983e+00,9.905808477237064835e+01,9.905808477237069098e+01
9.550486928415036658e+00,9.811616954474112617e+01,9.858712715855592990e+01
9.948423883765663334e+00,9.717425431711160400e+01,9.733124018838323366e+01
1.034636083911629001e+01,9.560439560439573370e+01,9.591836734693895039e+01
1.074429779446691491e+01,9.466248037676621152e+01,9.497645211930942821e+01
1.114223474981754158e+01,9.324960753532192825e+01,9.340659340659355792e+01
1.154017170516816826e+01,9.215070643642081905e+01,9.230769230769244871e+01
1.193810866051879493e+01,9.120879120879129687e+01,9.152276295133451356e+01
1.233604561586942161e+01,8.948194662480383954e+01,9.042386185243340435e+01
1.273398257122004829e+01,8.728414442700164955e+01,8.822605965463120015e+01
1.313191952657067496e+01,8.383045525902677753e+01,8.414442700156998001e+01
1.352985648192130164e+01,8.147566718995300050e+01,8.210361067503936283e+01
1.392779343727192831e+01,7.943485086342238333e+01,8.006279434850874566e+01
1.432573039262255499e+01,7.739403453689176615e+01,7.770800627943495442e+01
1.472366734797318166e+01,7.519623233908954774e+01,7.551020408163273601e+01
1.512160430332380656e+01,7.284144427001575650e+01,7.346938775510211883e+01
1.551954125867443324e+01,7.111459968602829917e+01,7.142857142857148744e+01
1.591747821402505991e+01,6.813186813186817403e+01,6.844583987441134809e+01
1.631541516937568659e+01,6.467817896389328780e+01,6.593406593406596983e+01
1.671335212472631326e+01,6.295133437990583758e+01,6.295133437990585890e+01
1.711128908007693994e+01,6.091051805337522040e+01,6.091051805337524883e+01
1.750922603542756661e+01,5.934065934065936432e+01,5.949764521193097977e+01
1.790716299077819329e+01,5.777080062794350823e+01,5.745682888540036970e+01
1.830509994612881997e+01,5.557299843014131113e+01,5.525902668759817260e+01
1.870303690147944664e+01,5.259026687598118599e+01,5.274725274725280144e+01
1.910097385683007332e+01,5.102040816326532990e+01,5.070643642072218427e+01
1.949891081218069999e+01,4.882260596546313991e+01,4.882260596546315412e+01
1.989684776753132667e+01,4.709576138147569679e+01,4.709576138147570390e+01
2.029478472288195334e+01,4.536891679748825368e+01,4.568288854003142774e+01
2.069272167823258002e+01,4.301412872841446244e+01,4.332810047095764361e+01
2.109065863358320669e+01,4.254317111459970135e+01,4.238618524332812143e+01
2.148859558893382982e+01,4.034536891679750426e+01,4.050235478806909839e+01
2.188653254428445649e+01,3.908948194662482223e+01,3.924646781789640926e+01
2.228446949963508317e+01,3.751962323390896614e+01,3.783359497645213310e+01
2.268240645498570984e+01,3.563579277864993600e+01,3.563579277864994310e+01
2.308034341033633652e+01,3.312401883830457194e+01,3.343799058084773890e+01
2.347828036568696319e+01,3.139717425431711817e+01,3.139717425431712883e+01
2.387621732103758987e+01,3.092621664050236063e+01,3.092621664050237129e+01
2.427415427638821654e+01,2.967032967032967505e+01,2.951334379905809513e+01
2.467209123173884322e+01,2.747252747252747795e+01,2.747252747252748151e+01
2.507002818708946990e+01,2.668759811616954636e+01,2.637362637362637585e+01
2.546796514244009657e+01,2.401883830455259172e+01,2.386185243328100469e+01
2.586590209779072325e+01,2.166405023547880759e+01,2.166405023547880759e+01
2.626383905314134992e+01,2.072213500784928897e+01,2.087912087912087600e+01
2.666177600849197660e+01,1.946624803767659984e+01,1.946624803767660339e+01
2.705971296384260327e+01,1.742543171114598621e+01,1.726844583987440629e+01
2.745764991919322995e+01,1.648351648351647114e+01,1.664050235478806172e+01
2.785558687454385662e+01,1.569858712715853954e+01,1.554160125588695784e+01
2.825352382989448330e+01,1.507064364207219853e+01,1.507064364207220208e+01
2.865146078524510997e+01,1.459968602825744277e+01,1.459968602825744632e+01
2.904939774059573665e+01,1.365777080062793125e+01,1.381475667189952006e+01
2.944733469594636333e+01,1.318681318681317549e+01,1.350078492935634955e+01
2.984527165129698645e+01,1.271585557299841973e+01,1.287284144427000854e+01
3.024320860664761312e+01,1.255886970172683448e+01,1.255886970172683803e+01
3.064114556199823980e+01,1.208791208791207872e+01,1.208791208791208227e+01
3.103908251734886647e+01,1.098901098901098017e+01,1.098901098901098550e+01
3.143701947269949315e+01,1.083202511773939491e+01,1.067503924646781499e+01
3.183495642805011983e+01,1.036106750392463915e+01,1.036106750392464448e+01
3.223289338340075005e+01,9.733124018838298142e+00,9.733124018838301694e+00
3.263083033875137318e+01,9.262166405023542382e+00,9.419152276295131188e+00
3.302876729410200340e+01,9.105180533751957128e+00,9.262166405023545934e+00
3.342670424945262653e+01,8.477237048665616115e+00,8.791208791208790174e+00
3.382464120480325676e+01,8.320251177394030861e+00,8.163265306122449161e+00
3.422257816015387988e+01,7.378335949764518453e+00,7.692307692307692513e+00
3.462051511550450300e+01,6.750392464678176552e+00,6.750392464678179216e+00
3.501845207085513323e+01,6.436420722135006045e+00,6.436420722135008710e+00
3.541638902620575635e+01,5.808477237048665032e+00,5.965463108320252061e+00
3.581432598155638658e+01,5.180533751962323130e+00,5.180533751962324907e+00
3.621226293690700970e+01,5.180533751962323130e+00,5.180533751962324907e+00
3.661019989225763993e+01,4.552590266875980340e+00,4.552590266875983005e+00
3.700813684760826305e+01,3.924646781789639327e+00,3.924646781789640215e+00
3.740607380295889328e+01,3.453689167974882235e+00,3.453689167974883123e+00
3.780401075830951640e+01,2.982731554160125587e+00,3.139717425431711728e+00
3.820194771366014663e+01,2.825745682888539889e+00,2.825745682888540777e+00
3.859988466901076976e+01,2.668759811616954192e+00,2.668759811616955080e+00
3.899782162436139998e+01,2.354788069073783241e+00,2.354788069073783685e+00
3.939575857971202311e+01,2.197802197802197544e+00,2.040816326530612290e+00
3.979369553506265333e+01,1.726844583987441117e+00,1.569858712715855642e+00
4.019163249041327646e+01,1.569858712715855642e+00,1.569858712715855642e+00
4.058956944576390669e+01,1.412872841444270167e+00,1.412872841444270167e+00
4.098750640111452981e+01,1.412872841444270167e+00,1.412872841444270167e+00
4.138544335646516004e+01,1.412872841444270167e+00,1.098901098901098994e+00
4.178338031181578316e+01,1.098901098901098994e+00,1.098901098901098994e+00
4.218131726716641339e+01,7.849293563579278210e-01,7.849293563579278210e-01
4.257925422251703651e+01,4.709576138147566482e-01,4.709576138147566482e-01
4.297719117786765963e+01,4.709576138147566482e-01,4.709576138147566482e-01
4.337512813321828986e+01,4.709576138147566482e-01,4.709576138147566482e-01
4.377306508856891298e+01,3.139717425431711173e-01,4.709576138147566482e-01
4.417100204391954321e+01,3.139717425431711173e-01,3.139717425431711173e-01
4.456893899927016633e+01,3.139717425431711173e-01,3.139717425431711173e-01
4.496687595462079656e+01,1.569858712715855587e-01,1.569858712715855587e-01
4.536481290997141969e+01,1.569858712715855587e-01,1.569858712715855587e-01
4.576274986532204991e+01,1.569858712715855587e-01,1.569858712715855587e-01
4.616068682067267304e+01,1.569858712715855587e-01,1.569858712715855587e-01
4.655862377602330326e+01,1.569858712715855587e-01,1.569858712715855587e-01
4.695656073137392639e+01,1.569858712715855587e-01,1.569858712715855587e-01
4.735449768672455662e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.775243464207517974e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.815037159742580997e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.854830855277643309e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.894624550812706332e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.934418246347768644e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.974211941882831667e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.014005637417893979e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.053799332952957002e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.093593028488019314e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.133386724023081626e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.173180419558144649e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.212974115093206962e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.252767810628269984e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.292561506163332297e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.332355201698395319e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.372148897233457632e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.411942592768520655e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.451736288303582967e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.491529983838645990e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.531323679373708302e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.571117374908771325e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.610911070443833637e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.650704765978896660e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.690498461513958972e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.730292157049021995e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.770085852584084307e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.809879548119147330e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.849673243654209642e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.889466939189272665e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.929260634724334977e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.969054330259397290e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.008848025794460312e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.048641721329522625e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.088435416864585648e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.128229112399647960e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.168022807934710983e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.207816503469773295e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.247610199004836318e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.287403894539898630e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.327197590074961653e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.366991285610023965e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.406784981145086988e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.446578676680150011e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.486372372215211612e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.526166067750274635e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.565959763285337658e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.605753458820400681e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.645547154355462283e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.685340849890525305e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.725134545425588328e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.764928240960651351e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.804721936495712953e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.844515632030775976e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.884309327565838998e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.924103023100900600e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.963896718635963623e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.003690414171026646e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.043484109706089669e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.083277805241151270e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.123071500776214293e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.162865196311277316e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.202658891846340339e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.242452587381401941e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.282246282916464963e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.322039978451527986e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.361833673986591009e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.401627369521652611e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.441421065056715634e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.481214760591778656e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.521008456126841679e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.560802151661903281e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.600595847196966304e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.640389542732029327e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.680183238267090928e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.719976933802153951e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.759770629337216974e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.799564324872279997e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.839358020407341598e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.879151715942404621e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.918945411477467644e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.950780367905517210e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/hn/hn_conv_comparison/dvh/dvh_PTV63.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000006963e+02,1.000000000000007390e+02
3.979369553506265089e-01,1.000000000000006963e+02,1.000000000000007390e+02
7.958739107012530178e-01,1.000000000000006963e+02,1.000000000000007390e+02
1.193810866051879582e+00,1.000000000000006963e+02,1.000000000000007390e+02
1.591747821402506036e+00,1.000000000000006963e+02,1.000000000000007390e+02
1.989684776753132489e+00,1.000000000000006963e+02,1.000000000000007390e+02
2.387621732103759165e+00,1.000000000000006963e+02,1.000000000000007390e+02
2.785558687454385396e+00,1.000000000000006963e+02,1.000000000000007390e+02
3.183495642805012071e+00,1.000000000000006963e+02,1.000000000000007390e+02
3.581432598155638747e+00,1.000000000000006963e+02,1.000000000000007390e+02
3.979369553506264978e+00,1.000000000000006963e+02,1.000000000000007390e+02
4.377306508856891654e+00,1.000000000000006963e+02,1.000000000000007390e+02
4.775243464207518329e+00,1.000000000000006963e+02,1.000000000000007390e+02
5.173180419558145005e+00,1.000000000000006963e+02,1.000000000000007390e+02
5.571117374908770792e+00,1.000000000000006963e+02,1.000000000000007390e+02
5.969054330259397467e+00,1.000000000000006963e+02,1.000000000000007390e+02
6.366991285610024143e+00,1.000000000000006963e+02,1.000000000000007390e+02
6.764928240960650818e+00,1.000000000000006963e+02,1.000000000000007390e+02
7.162865196311277494e+00,1.000000000000006963e+02,1.000000000000007390e+02
7.560802151661903281e+00,1.000000000000006963e+02,1.000000000000007390e+02
7.958739107012529956e+00,1.000000000000006963e+02,1.000000000000007390e+02
8.356676062363156632e+00,1.000000000000006963e+02,1.000000000000007390e+02
8.754613017713783307e+00,1.000000000000006963e+02,1.000000000000007390e+02
9.152549973064409983e+00,1.000000000000006963e+02,1.000000000000007390e+02
9.550486928415036658e+00,1.000000000000006963e+02,1.000000000000007390e+02
9.948423883765663334e+00,1.000000000000006963e+02,1.000000000000007390e+02
1.034636083911629001e+01,1.000000000000006963e+02,1.000000000000007390e+02
1.074429779446691491e+01,1.000000000000006963e+02,1.000000000000007390e+02
1.114223474981754158e+01,1.000000000000006963e+02,1.000000000000007390e+02
1.154017170516816826e+01,1.000000000000006963e+02,1.000000000000007390e+02
1.193810866051879493e+01,1.000000000000006963e+02,1.000000000000007390e+02
1.233604561586942161e+01,1.000000000000006963e+02,1.000000000000007390e+02
1.273398257122004829e+01,1.000000000000006963e+02,1.000000000000007390e+02
1.313191952657067496e+01,1.000000000000006963e+02,1.000000000000007390e+02
1.352985648192130164e+01,1.000000000000006963e+02,1.000000000000007390e+02
1.392779343727192831e+01,1.000000000000006963e+02,1.000000000000007390e+02
1.432573039262255499e+01,1.000000000000006963e+02,1.000000000000007390e+02
1.472366734797318166e+01,1.000000000000006963e+02,1.000000000000007390e+02
1.512160430332380656e+01,1.000000000000006963e+02,1.000000000000007390e+02
1.551954125867443324e+01,1.000000000000006963e+02,1.000000000000007390e+02
1.591747821402505991e+01,1.000000000000006963e+02,1.000000000000007390e+02
1.631541516937568659e+01,1.000000000000006963e+02,1.000000000000007390e+02
1.671335212472631326e+01,1.000000000000006963e+02,1.000000000000007390e+02
1.711128908007693994e+01,1.000000000000006963e+02,1.000000000000007390e+02
1.750922603542756661e+01,1.000000000000006963e+02,1.000000000000007390e+02
1.790716299077819329e+01,1.000000000000006963e+02,1.000000000000007390e+02
1.830509994612881997e+01,1.000000000000006963e+02,1.000000000000007390e+02
1.870303690147944664e+01,1.000000000000006963e+02,1.000000000000007390e+02
1.910097385683007332e+01,1.000000000000006963e+02,1.000000000000007390e+02
1.949891081218069999e+01,1.000000000000006963e+02,1.000000000000007390e+02
1.989684776753132667e+01,1.000000000000006963e+02,1.000000000000007390e+02
2.029478472288195334e+01,9.999567399204083529e+01,9.999567399204087792e+01
2.069272167823258002e+01,9.999134798408097424e+01,9.999134798408101688e+01
2.109065863358320669e+01,9.999134798408097424e+01,9.999134798408101688e+01
2.148859558893382982e+01,9.998702197612111320e+01,9.998269596816129479e+01
2.188653254428445649e+01,9.998269596816125215e+01,9.998269596816129479e+01
2.228446949963508317e+01,9.997836996020139111e+01,9.997836996020143374e+01
2.268240645498570984e+01,9.997836996020139111e+01,9.997836996020143374e+01
2.308034341033633652e+01,9.996971794428166902e+01,9.997404395224157270e+01
2.347828036568696319e+01,9.996539193632180798e+01,9.996539193632186482e+01
2.387621732103758987e+01,9.995673992040208589e+01,9.995673992040214273e+01
2.427415427638821654e+01,9.995241391244222484e+01,9.995241391244228168e+01
2.467209123173884322e+01,9.995241391244222484e+01,9.995241391244228168e+01
2.507002818708946990e+01,9.993510988060278066e+01,9.993510988060286593e+01
2.546796514244009657e+01,9.991780584876333648e+01,9.992213185672328279e+01
2.586590209779072325e+01,9.989617580896405968e+01,9.989184980100428390e+01
2.626383905314134992e+01,9.987887177712464393e+01,9.987887177712470077e+01
2.666177600849197660e+01,9.984858972140564504e+01,9.986156774528527080e+01
2.705971296384260327e+01,9.983561169752607611e+01,9.983561169752613296e+01
2.745764991919322995e+01,9.982695968160636824e+01,9.983128568956627191e+01
2.785558687454385662e+01,9.981830766568664615e+01,9.981398165772684195e+01
2.825352382989448330e+01,9.979667762588735513e+01,9.979667762588739777e+01
2.865146078524510997e+01,9.978802560996763305e+01,9.978802560996767568e+01
2.904939774059573665e+01,9.977937359404791096e+01,9.977504758608809254e+01
2.944733469594636333e+01,9.976206956220848099e+01,9.976639557016838467e+01
2.984527165129698645e+01,9.975774355424861994e+01,9.975774355424866258e+01
3.024320860664761312e+01,9.974043952240918998e+01,9.973611351444937156e+01
3.064114556199823980e+01,9.971448347465006634e+01,9.971015746669023372e+01
3.103908251734886647e+01,9.968852742689094271e+01,9.969285343485080375e+01
3.143701947269949315e+01,9.968420141893108166e+01,9.968420141893108166e+01
3.183495642805011983e+01,9.967122339505149853e+01,9.967122339505149853e+01
3.223289338340075005e+01,9.964526734729236068e+01,9.964526734729236068e+01
3.263083033875137318e+01,9.963228932341277755e+01,9.963228932341279176e+01
3.302876729410200340e+01,9.962796331545291650e+01,9.963228932341279176e+01
3.342670424945262653e+01,9.960200726769377866e+01,9.961065928361350075e+01
3.382464120480325676e+01,9.959768125973391761e+01,9.959768125973391761e+01
3.422257816015387988e+01,9.955874718809522506e+01,9.957172521197477977e+01
3.462051511550450300e+01,9.954576916421565613e+01,9.954576916421564192e+01
3.501845207085513323e+01,9.952846513237621195e+01,9.952846513237622617e+01
3.541638902620575635e+01,9.950683509257692094e+01,9.950683509257694936e+01
3.581432598155638658e+01,9.948953106073749098e+01,9.948520505277765835e+01
3.621226293690700970e+01,9.947655303685792205e+01,9.947655303685793626e+01
3.661019989225763993e+01,9.945492299705864525e+01,9.945059698909878421e+01
3.700813684760826305e+01,9.942464094133964636e+01,9.942464094133964636e+01
3.740607380295889328e+01,9.941166291746006323e+01,9.941166291746006323e+01
3.780401075830951640e+01,9.940301090154035535e+01,9.940733690950020218e+01
3.820194771366014663e+01,9.938570686970092538e+01,9.939003287766077221e+01
3.859988466901076976e+01,9.936840283786149541e+01,9.936840283786148120e+01
3.899782162436139998e+01,9.935975082194178754e+01,9.935975082194175911e+01
3.939575857971202311e+01,9.934677279806220440e+01,9.934244679010232915e+01
3.979369553506265333e+01,9.932081675030306656e+01,9.931216473438333026e+01
4.019163249041327646e+01,9.930783872642349763e+01,9.930783872642346921e+01
4.058956944576390669e+01,9.929486070254391450e+01,9.929486070254388608e+01
4.098750640111452981e+01,9.928188267866433137e+01,9.928620868662416399e+01
4.138544335646516004e+01,9.926890465478474823e+01,9.926025263886504035e+01
4.178338031181578316e+01,9.923862259906576355e+01,9.924294860702561039e+01
4.218131726716641339e+01,9.922131856722633358e+01,9.922131856722633358e+01
4.257925422251703651e+01,9.919103651150732048e+01,9.919103651150734891e+01
4.297719117786765963e+01,9.918238449558759839e+01,9.918238449558762682e+01
4.337512813321828986e+01,9.917373247966787631e+01,9.917373247966790473e+01
4.377306508856891298e+01,9.914777643190875267e+01,9.915210243986862793e+01
4.417100204391954321e+01,9.911749437618976799e+01,9.912182038414964325e+01
4.456893899927016633e+01,9.907423429659121439e+01,9.908721232047078331e+01
4.496687595462079656e+01,9.903530022495250762e+01,9.903530022495252183e+01
4.536481290997141969e+01,9.900069216127366190e+01,9.900069216127369032e+01
4.576274986532204991e+01,9.899204014535393981e+01,9.899204014535396823e+01
4.616068682067267304e+01,9.897906212147437088e+01,9.897906212147438509e+01
4.655862377602330326e+01,9.894878006575537199e+01,9.894012804983567833e+01
4.695656073137392639e+01,9.891417200207652627e+01,9.890551998615681839e+01
4.735449768672455662e+01,9.887091192247797267e+01,9.887091192247797267e+01
4.775243464207517974e+01,9.882765184287940485e+01,9.883197785083928011e+01
4.815037159742580997e+01,9.878439176328085125e+01,9.879304377920057334e+01
4.854830855277643309e+01,9.871517563592317401e+01,9.871517563592318822e+01
4.894624550812706332e+01,9.865893753244505149e+01,9.866326354040491253e+01
4.934418246347768644e+01,9.858972140508737425e+01,9.858972140508738846e+01
4.974211941882831667e+01,9.852050527772968280e+01,9.852050527772969701e+01
5.014005637417893979e+01,9.844263713445229769e+01,9.844263713445231190e+01
5.053799332952957002e+01,9.838639903097418937e+01,9.837342100709463466e+01
5.093593028488019314e+01,9.824796677625883490e+01,9.823066274441943335e+01
5.133386724023081626e+01,9.814414258522232615e+01,9.813116456134277144e+01
5.173180419558144649e+01,9.805329641806538632e+01,9.805329641806538632e+01
5.212974115093206962e+01,9.791486416335006027e+01,9.791053815539018501e+01
5.252767810628269984e+01,9.775047586087558216e+01,9.775912787679529004e+01
5.292561506163332297e+01,9.754715348676242570e+01,9.756013151064198041e+01
5.332355201698395319e+01,9.732220107284997823e+01,9.731787506489011719e+01
5.372148897233457632e+01,9.702803253157985353e+01,9.702803253157985353e+01
5.411942592768520655e+01,9.670790794255061940e+01,9.673386399030972882e+01
5.451736288303582967e+01,9.637480532964181634e+01,9.639643536944105051e+01
5.491529983838645990e+01,9.597248658937533605e+01,9.598113860529501551e+01
5.531323679373708302e+01,9.557881986502854943e+01,9.556584184114895208e+01
5.571117374908771325e+01,9.501643883024745207e+01,9.502941685412696415e+01
5.610911070443833637e+01,9.449731787506490832e+01,9.450596989098455936e+01
5.650704765978896660e+01,9.386139470496627268e+01,9.382678664128738433e+01
5.690498461513958972e+01,9.315192939955011298e+01,9.309136528811208677e+01
5.730292157049021995e+01,9.224779373594047627e+01,9.220453365634189424e+01
5.770085852584084307e+01,9.139124415988926842e+01,9.142585222356805730e+01
5.809879548119147330e+01,9.035300224952415249e+01,9.038328430524308033e+01
5.849673243654209642e+01,8.902924381380864816e+01,8.902059179788885501e+01
5.889466939189272665e+01,8.778335352137050052e+01,8.784391763280839882e+01
5.929260634724334977e+01,8.626925073542138023e+01,8.624762069562203237e+01
5.969054330259397290e+01,8.477677798927152253e+01,8.469458383803420531e+01
6.008848025794460312e+01,8.279546634365809155e+01,8.278248831977846578e+01
6.048641721329522625e+01,8.077089461844610696e+01,8.070167849108837288e+01
6.088435416864585648e+01,7.833535213704793421e+01,7.831372209724862898e+01
6.128229112399647960e+01,7.562727115417892776e+01,7.553209897906209846e+01
6.168022807934710983e+01,7.225731095345214783e+01,7.221405087385359423e+01
6.207816503469773295e+01,6.835957778162311627e+01,6.838120782142236465e+01
6.247610199004836318e+01,6.395570167849108856e+01,6.383024744765529590e+01
6.287403894539898630e+01,5.855251773663263037e+01,5.860442983215088475e+01
6.327197590074961653e+01,5.286814327738363062e+01,5.292438138086173893e+01
6.366991285610023965e+01,4.780671396435369758e+01,4.778940993251427471e+01
6.406784981145086988e+01,4.310001730403184439e+01,4.314760339159024483e+01
6.446578676680150011e+01,3.917200207648382104e+01,3.915037203668455135e+01
6.486372372215211612e+01,3.576310780411836276e+01,3.581069389167676320e+01
6.526166067750274635e+01,3.279546634365807734e+01,3.288198650285517033e+01
6.565959763285337658e+01,3.042481398165773143e+01,3.042048797369788105e+01
6.605753458820400681e+01,2.839591624848590357e+01,2.842619830420488825e+01
6.645547154355462283e+01,2.641027859491262220e+01,2.640162657899291432e+01
6.685340849890525305e+01,2.451548710849628421e+01,2.456307319605468820e+01
6.725134545425588328e+01,2.294947222702889889e+01,2.294082021110919456e+01
6.764928240960651351e+01,2.144834746495933331e+01,2.146565149679875617e+01
6.804721936495712953e+01,1.973092230489703880e+01,1.979148641633500461e+01
6.844515632030775976e+01,1.798321508911575961e+01,1.793130299359750524e+01
6.884309327565838998e+01,1.599325142758262430e+01,1.596296937186364318e+01
6.924103023100900600e+01,1.358799100190344156e+01,1.360096902578300515e+01
6.963896718635963623e+01,1.085827997923516008e+01,1.091884409067312589e+01
7.003690414171026646e+01,7.726250216300397433e+00,7.713272192420832951e+00
7.043484109706089669e+01,5.152275480186883527e+00,5.178231527946010715e+00
7.083277805241151270e+01,3.080117667416507388e+00,3.127703754974908712e+00
7.123071500776214293e+01,1.894791486416334880e+00,1.929399550095172167e+00
7.162865196311277316e+01,1.219934244679010016e+00,1.228586260598719448e+00
7.202658891846340339e+01,7.613774009344176363e-01,7.700294168541269579e-01
7.242452587381401941e+01,5.191209551825575197e-01,5.018169233431388765e-01
7.282246282916464963e+01,3.201245890292437890e-01,3.201245890292437335e-01
7.322039978451527986e+01,1.860183422737497760e-01,1.860183422737497760e-01
7.361833673986591009e+01,1.297802387956393799e-01,1.254542308357847469e-01
7.401627369521652611e+01,6.056411143796504998e-02,6.489011939781968996e-02
7.441421065056715634e+01,3.028205571898252152e-02,3.460806367883716844e-02
7.481214760591778656e+01,8.652015919709292111e-03,8.652015919709292111e-03
7.521008456126841679e+01,8.652015919709292111e-03,8.652015919709292111e-03
7.560802151661903281e+01,4.326007959854646055e-03,4.326007959854646055e-03
7.600595847196966304e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.640389542732029327e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.680183238267090928e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.719976933802153951e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.759770629337216974e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.799564324872279997e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.839358020407341598e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.879151715942404621e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.918945411477467644e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.950780367905517210e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/hn/hn_conv_comparison/dvh/dvh_PTV70.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,9.999999999999960210e+01,9.999999999999964473e+01
3.979369553506265089e-01,9.999999999999960210e+01,9.999999999999964473e+01
7.958739107012530178e-01,9.999999999999960210e+01,9.999999999999964473e+01
1.193810866051879582e+00,9.999999999999960210e+01,9.999999999999964473e+01
1.591747821402506036e+00,9.999999999999960210e+01,9.999999999999964473e+01
1.989684776753132489e+00,9.999999999999960210e+01,9.999999999999964473e+01
2.387621732103759165e+00,9.999999999999960210e+01,9.999999999999964473e+01
2.785558687454385396e+00,9.999999999999960210e+01,9.999999999999964473e+01
3.183495642805012071e+00,9.999999999999960210e+01,9.999999999999964473e+01
3.581432598155638747e+00,9.999999999999960210e+01,9.999999999999964473e+01
3.979369553506264978e+00,9.999999999999960210e+01,9.999999999999964473e+01
4.377306508856891654e+00,9.999999999999960210e+01,9.999999999999964473e+01
4.775243464207518329e+00,9.999999999999960210e+01,9.999999999999964473e+01
5.173180419558145005e+00,9.999999999999960210e+01,9.999999999999964473e+01
5.571117374908770792e+00,9.999999999999960210e+01,9.999999999999964473e+01
5.969054330259397467e+00,9.999999999999960210e+01,9.999999999999964473e+01
6.366991285610024143e+00,9.999999999999960210e+01,9.999999999999964473e+01
6.764928240960650818e+00,9.999999999999960210e+01,9.999999999999964473e+01
7.162865196311277494e+00,9.999999999999960210e+01,9.999999999999964473e+01
7.560802151661903281e+00,9.999999999999960210e+01,9.999999999999964473e+01
7.958739107012529956e+00,9.999999999999960210e+01,9.999999999999964473e+01
8.356676062363156632e+00,9.999999999999960210e+01,9.999999999999964473e+01
8.754613017713783307e+00,9.999999999999960210e+01,9.999999999999964473e+01
9.152549973064409983e+00,9.999999999999960210e+01,9.999999999999964473e+01
9.550486928415036658e+00,9.999999999999960210e+01,9.999999999999964473e+01
9.948423883765663334e+00,9.999999999999960210e+01,9.999999999999964473e+01
1.034636083911629001e+01,9.999999999999960210e+01,9.999999999999964473e+01
1.074429779446691491e+01,9.999999999999960210e+01,9.999999999999964473e+01
1.114223474981754158e+01,9.999999999999960210e+01,9.999999999999964473e+01
1.154017170516816826e+01,9.999999999999960210e+01,9.999999999999964473e+01
1.193810866051879493e+01,9.999999999999960210e+01,9.999999999999964473e+01
1.233604561586942161e+01,9.999999999999960210e+01,9.999999999999964473e+01
1.273398257122004829e+01,9.999999999999960210e+01,9.999999999999964473e+01
1.313191952657067496e+01,9.999999999999960210e+01,9.999999999999964473e+01
1.352985648192130164e+01,9.999999999999960210e+01,9.999999999999964473e+01
1.392779343727192831e+01,9.999999999999960210e+01,9.999999999999964473e+01
1.432573039262255499e+01,9.999999999999960210e+01,9.999999999999964473e+01
1.472366734797318166e+01,9.999999999999960210e+01,9.999999999999964473e+01
1.512160430332380656e+01,9.999999999999960210e+01,9.999999999999964473e+01
1.551954125867443324e+01,9.999999999999960210e+01,9.999999999999964473e+01
1.591747821402505991e+01,9.999999999999960210e+01,9.999999999999964473e+01
1.631541516937568659e+01,9.999999999999960210e+01,9.999999999999964473e+01
1.671335212472631326e+01,9.999999999999960210e+01,9.999999999999964473e+01
1.711128908007693994e+01,9.999999999999960210e+01,9.999999999999964473e+01
1.750922603542756661e+01,9.999999999999960210e+01,9.999999999999964473e+01
1.790716299077819329e+01,9.999999999999960210e+01,9.999999999999964473e+01
1.830509994612881997e+01,9.999999999999960210e+01,9.999999999999964473e+01
1.870303690147944664e+01,9.999999999999960210e+01,9.999999999999964473e+01
1.910097385683007332e+01,9.999999999999960210e+01,9.999999999999964473e+01
1.949891081218069999e+01,9.999999999999960210e+01,9.999999999999964473e+01
1.989684776753132667e+01,9.999999999999960210e+01,9.999999999999964473e+01
2.029478472288195334e+01,9.999999999999960210e+01,9.999999999999964473e+01
2.069272167823258002e+01,9.999999999999960210e+01,9.999999999999964473e+01
2.109065863358320669e+01,9.999999999999960210e+01,9.999999999999964473e+01
2.148859558893382982e+01,9.999999999999960210e+01,9.999999999999964473e+01
2.188653254428445649e+01,9.999999999999960210e+01,9.999999999999964473e+01
2.228446949963508317e+01,9.999999999999960210e+01,9.999999999999964473e+01
2.268240645498570984e+01,9.999999999999960210e+01,9.999999999999964473e+01
2.308034341033633652e+01,9.999999999999960210e+01,9.999999999999964473e+01
2.347828036568696319e+01,9.999999999999960210e+01,9.999999999999964473e+01
2.387621732103758987e+01,9.999999999999960210e+01,9.999999999999964473e+01
2.427415427638821654e+01,9.999999999999960210e+01,9.999999999999964473e+01
2.467209123173884322e+01,9.999999999999960210e+01,9.999999999999964473e+01
2.507002818708946990e+01,9.999999999999960210e+01,9.999999999999964473e+01
2.546796514244009657e+01,9.999999999999960210e+01,9.999999999999964473e+01
2.586590209779072325e+01,9.999999999999960210e+01,9.999999999999964473e+01
2.626383905314134992e+01,9.999999999999960210e+01,9.999999999999964473e+01
2.666177600849197660e+01,9.999999999999960210e+01,9.999999999999964473e+01
2.705971296384260327e+01,9.999999999999960210e+01,9.999999999999964473e+01
2.745764991919322995e+01,9.999999999999960210e+01,9.999999999999964473e+01
2.785558687454385662e+01,9.999999999999960210e+01,9.999999999999964473e+01
2.825352382989448330e+01,9.999999999999960210e+01,9.999999999999964473e+01
2.865146078524510997e+01,9.999999999999960210e+01,9.999999999999964473e+01
2.904939774059573665e+01,9.999999999999960210e+01,9.999999999999964473e+01
2.944733469594636333e+01,9.999999999999960210e+01,9.999999999999964473e+01
2.984527165129698645e+01,9.999999999999960210e+01,9.999999999999964473e+01
3.024320860664761312e+01,9.999999999999960210e+01,9.999999999999964473e+01
3.064114556199823980e+01,9.999999999999960210e+01,9.999999999999964473e+01
3.103908251734886647e+01,9.999999999999960210e+01,9.999999999999964473e+01
3.143701947269949315e+01,9.999999999999960210e+01,9.999999999999964473e+01
3.183495642805011983e+01,9.999999999999960210e+01,9.999999999999964473e+01
3.223289338340075005e+01,9.999999999999960210e+01,9.999999999999964473e+01
3.263083033875137318e+01,9.999999999999960210e+01,9.999999999999964473e+01
3.302876729410200340e+01,9.999999999999960210e+01,9.999999999999964473e+01
3.342670424945262653e+01,9.999999999999960210e+01,9.999999999999964473e+01
3.382464120480325676e+01,9.999999999999960210e+01,9.999999999999964473e+01
3.422257816015387988e+01,9.999999999999960210e+01,9.999999999999964473e+01
3.462051511550450300e+01,9.999999999999960210e+01,9.999999999999964473e+01
3.501845207085513323e+01,9.999999999999960210e+01,9.999999999999964473e+01
3.541638902620575635e+01,9.999999999999960210e+01,9.999999999999964473e+01
3.581432598155638658e+01,9.999999999999960210e+01,9.999999999999964473e+01
3.621226293690700970e+01,9.999999999999960210e+01,9.999999999999964473e+01
3.661019989225763993e+01,9.999999999999960210e+01,9.999999999999964473e+01
3.700813684760826305e+01,9.999999999999960210e+01,9.999999999999964473e+01
3.740607380295889328e+01,9.999999999999960210e+01,9.999999999999964473e+01
3.780401075830951640e+01,9.999999999999960210e+01,9.999999999999964473e+01
3.820194771366014663e+01,9.999999999999960210e+01,9.999999999999964473e+01
3.859988466901076976e+01,9.999999999999960210e+01,9.999999999999964473e+01
3.899782162436139998e+01,9.999999999999960210e+01,9.999999999999964473e+01
3.939575857971202311e+01,9.999999999999960210e+01,9.999999999999964473e+01
3.979369553506265333e+01,9.999999999999960210e+01,9.999999999999964473e+01
4.019163249041327646e+01,9.999999999999960210e+01,9.999999999999964473e+01
4.058956944576390669e+01,9.999999999999960210e+01,9.999999999999964473e+01
4.098750640111452981e+01,9.999999999999960210e+01,9.999999999999964473e+01
4.138544335646516004e+01,9.999999999999960210e+01,9.999999999999964473e+01
4.178338031181578316e+01,9.999999999999960210e+01,9.999999999999964473e+01
4.218131726716641339e+01,9.999999999999960210e+01,9.999999999999964473e+01
4.257925422251703651e+01,9.999999999999960210e+01,9.999999999999964473e+01
4.297719117786765963e+01,9.999999999999960210e+01,9.999999999999964473e+01
4.337512813321828986e+01,9.999999999999960210e+01,9.999999999999964473e+01
4.377306508856891298e+01,9.999999999999960210e+01,9.999999999999964473e+01
4.417100204391954321e+01,9.999999999999960210e+01,9.999999999999964473e+01
4.456893899927016633e+01,9.999999999999960210e+01,9.999999999999964473e+01
4.496687595462079656e+01,9.999999999999960210e+01,9.999999999999964473e+01
4.536481290997141969e+01,9.999999999999960210e+01,9.999999999999964473e+01
4.576274986532204991e+01,9.999999999999960210e+01,9.999999999999964473e+01
4.616068682067267304e+01,9.999999999999960210e+01,9.999999999999964473e+01
4.655862377602330326e+01,9.999999999999960210e+01,9.999999999999964473e+01
4.695656073137392639e+01,9.999999999999960210e+01,9.999999999999964473e+01
4.735449768672455662e+01,9.999999999999960210e+01,9.999999999999964473e+01
4.775243464207517974e+01,9.996705649810536443e+01,9.996705649810540706e+01
4.815037159742580997e+01,9.996705649810536443e+01,9.996705649810540706e+01
4.854830855277643309e+01,9.996705649810536443e+01,9.996705649810540706e+01
4.894624550812706332e+01,9.996705649810536443e+01,9.996705649810540706e+01
4.934418246347768644e+01,9.996705649810536443e+01,9.996705649810540706e+01
4.974211941882831667e+01,9.996705649810536443e+01,9.996705649810540706e+01
5.014005637417893979e+01,9.996705649810536443e+01,9.996705649810540706e+01
5.053799332952957002e+01,9.996705649810536443e+01,9.996705649810540706e+01
5.093593028488019314e+01,9.996705649810536443e+01,9.996705649810540706e+01
5.133386724023081626e+01,9.996705649810536443e+01,9.996705649810540706e+01
5.173180419558144649e+01,9.995058474715824559e+01,9.995058474715828822e+01
5.212974115093206962e+01,9.993411299621112676e+01,9.993411299621116939e+01
5.252767810628269984e+01,9.991764124526400792e+01,9.991764124526405055e+01
5.292561506163332297e+01,9.991764124526400792e+01,9.990116949431693172e+01
5.332355201698395319e+01,9.990116949431688909e+01,9.990116949431693172e+01
5.372148897233457632e+01,9.988469774336977025e+01,9.988469774336981288e+01
5.411942592768520655e+01,9.988469774336977025e+01,9.988469774336981288e+01
5.451736288303582967e+01,9.986822599242265142e+01,9.986822599242269405e+01
5.491529983838645990e+01,9.983528249052841375e+01,9.983528249052844217e+01
5.531323679373708302e+01,9.983528249052841375e+01,9.983528249052844217e+01
5.571117374908771325e+01,9.983528249052841375e+01,9.983528249052844217e+01
5.610911070443833637e+01,9.981881073958129491e+01,9.983528249052844217e+01
5.650704765978896660e+01,9.980233898863417608e+01,9.978586723768708566e+01
5.690498461513958972e+01,9.978586723768705724e+01,9.978586723768708566e+01
5.730292157049021995e+01,9.975292373579281957e+01,9.975292373579283378e+01
5.770085852584084307e+01,9.973645198484570074e+01,9.973645198484571495e+01
5.809879548119147330e+01,9.968703673200433002e+01,9.968703673200435844e+01
5.849673243654209642e+01,9.968703673200433002e+01,9.968703673200435844e+01
5.889466939189272665e+01,9.967056498105721118e+01,9.968703673200435844e+01
5.929260634724334977e+01,9.965409323011009235e+01,9.963762147916300194e+01
5.969054330259397290e+01,9.963762147916297351e+01,9.963762147916300194e+01
6.008848025794460312e+01,9.960467797726873584e+01,9.960467797726875006e+01
6.048641721329522625e+01,9.958820622632161701e+01,9.958820622632163122e+01
6.088435416864585648e+01,9.952231922253312746e+01,9.953879097348026050e+01
6.128229112399647960e+01,9.945643221874463791e+01,9.945643221874463791e+01
6.168022807934710983e+01,9.940701696590326719e+01,9.942348871685040024e+01
6.207816503469773295e+01,9.939054521495614836e+01,9.939054521495614836e+01
6.247610199004836318e+01,9.932465821116767302e+01,9.930818646022053997e+01
6.287403894539898630e+01,9.925877120737919768e+01,9.925877120737918347e+01
6.327197590074961653e+01,9.919288420359070813e+01,9.919288420359069391e+01
6.366991285610023965e+01,9.914346895074935162e+01,9.914346895074933741e+01
6.406784981145086988e+01,9.904463844506661019e+01,9.902816669411947714e+01
6.446578676680150011e+01,9.891286443748963109e+01,9.889639268654248383e+01
6.486372372215211612e+01,9.873167517707125285e+01,9.874814692801835747e+01
6.526166067750274635e+01,9.841871190907588129e+01,9.841871190907586708e+01
6.565959763285337658e+01,9.794103113160923613e+01,9.789161587876786541e+01
6.605753458820400681e+01,9.708450008235871564e+01,9.711744358425296753e+01
6.645547154355462283e+01,9.591500576511279519e+01,9.593147751605992823e+01
6.685340849890525305e+01,9.425135891945309652e+01,9.430077417229446723e+01
6.725134545425588328e+01,9.235710756053364889e+01,9.232416405863939701e+01
6.764928240960651351e+01,8.986987316751766741e+01,8.985340141657056279e+01
6.804721936495712953e+01,8.581782243452475711e+01,8.590018118926040813e+01
6.844515632030775976e+01,8.074452314281005272e+01,8.059627738428592636e+01
6.884309327565838998e+01,7.387580299785865634e+01,7.382638774501728562e+01
6.924103023100900600e+01,6.539285126008894622e+01,6.539285126008894622e+01
6.963896718635963623e+01,5.406028660846648393e+01,5.424147586888486927e+01
7.003690414171026646e+01,3.989458079393839540e+01,3.976280678636139498e+01
7.043484109706089669e+01,2.648657552297808948e+01,2.643716027013671521e+01
7.083277805241151270e+01,1.526931312798550167e+01,1.543403063745675929e+01
7.123071500776214293e+01,9.010047768077745545e+00,9.108878273760499411e+00
7.162865196311277316e+01,5.270960303080216569e+00,5.369790808762971324e+00
7.202658891846340339e+01,3.179047932795255882e+00,3.129632679953878949e+00
7.242452587381401941e+01,2.124855872179212124e+00,2.058968868390709694e+00
7.282246282916464963e+01,1.235381321034425772e+00,1.235381321034425772e+00
7.322039978451527986e+01,7.082852907264042264e-01,7.082852907264040043e-01
7.361833673986591009e+01,4.941525284137703866e-01,4.941525284137702756e-01
7.401627369521652611e+01,2.470762642068851656e-01,2.635480151540107729e-01
7.441421065056715634e+01,1.317740075770054142e-01,1.482457585241310771e-01
7.481214760591778656e+01,3.294350189425135356e-02,3.294350189425135356e-02
7.521008456126841679e+01,3.294350189425135356e-02,3.294350189425135356e-02
7.560802151661903281e+01,1.647175094712567678e-02,1.647175094712567678e-02
7.600595847196966304e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.640389542732029327e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.680183238267090928e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.719976933802153951e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.759770629337216974e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.799564324872279997e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.839358020407341598e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.879151715942404621e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.918945411477467644e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.950780367905517210e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/hn/hn_conv_comparison/dvh/dvh_SKIN.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000000284e+02,9.999999999999998579e+01
3.979369553506265089e-01,7.718385392559018499e+01,7.774727467160391825e+01
7.958739107012530178e-01,6.763882016822819310e+01,6.848036007852778084e+01
1.193810866051879582e+00,6.275357923802532412e+01,6.369846615485293029e+01
1.591747821402506036e+00,5.964718369431633249e+01,6.057291749796498692e+01
1.989684776753132489e+00,5.749405455445072732e+01,5.844811900467656329e+01
2.387621732103759165e+00,5.587282332849187583e+01,5.687237642251768932e+01
2.785558687454385396e+00,5.455046047276269405e+01,5.554323017253764760e+01
3.183495642805012071e+00,5.331588271910364796e+01,5.423323703573652921e+01
3.581432598155638747e+00,5.217826760091297444e+01,5.299706318931257698e+01
3.979369553506264978e+00,5.105621438718019078e+01,5.181914672880789396e+01
4.377306508856891654e+00,4.991979633856320930e+01,5.066237849743828292e+01
4.775243464207518329e+00,4.892782468517070527e+01,4.961454359727388663e+01
5.173180419558145005e+00,4.791071457073085327e+01,4.859663543645157802e+01
5.571117374908770792e+00,4.693869407689975048e+01,4.758471262349770114e+01
5.969054330259397467e+00,4.604847333727036585e+01,4.667214658515955250e+01
6.366991285610024143e+00,4.525681132587426703e+01,4.585375001995119248e+01
6.764928240960650818e+00,4.452181060763251708e+01,4.510199032767787486e+01
7.162865196311277494e+00,4.383708681148548436e+01,4.438853686176243940e+01
7.560802151661903281e+00,4.317989561553317657e+01,4.370261599604172176e+01
7.958739107012529956e+00,4.258934129251591827e+01,4.305460233348765087e+01
8.356676062363156632e+00,4.200477231736708461e+01,4.244449587410023383e+01
8.754613017713783307e+00,4.144693789603051925e+01,4.183718257705140786e+01
9.152549973064409983e+00,4.089868003128341911e+01,4.129091982826045637e+01
9.550486928415036658e+00,4.040349225096962726e+01,4.075942093754492390e+01
9.948423883765663334e+00,3.990391521555233112e+01,4.023590251065395051e+01
1.034636083911629001e+01,3.942907761799115463e+01,3.971198506057175592e+01
1.074429779446691491e+01,3.895503806681244185e+01,3.922198458174392499e+01
1.114223474981754158e+01,3.850972818540213893e+01,3.874714698418274850e+01
1.154017170516816826e+01,3.801055017317607110e+01,3.826752110832684650e+01
1.193810866051879493e+01,3.756563931495698938e+01,3.779787081225164513e+01
1.233604561586942161e+01,3.708601343910108739e+01,3.733340781766239758e+01
1.273398257122004829e+01,3.666264983320832016e+01,3.690565495666611184e+01
1.313191952657067496e+01,3.626761687389272737e+01,3.650144446395226794e+01
1.352985648192130164e+01,3.588295851754905641e+01,3.609483983209106128e+01
1.392779343727192831e+01,3.548114216398258947e+01,3.570020589596668970e+01
1.432573039262255499e+01,3.512281933825995850e+01,3.533589772237564119e+01
1.472366734797318166e+01,3.473377172681278324e+01,3.494166280944249792e+01
1.512160430332380656e+01,3.436467527492699503e+01,3.457057124160057526e+01
1.551954125867443324e+01,3.398879542879033266e+01,3.417553828228498247e+01
1.591747821402505991e+01,3.363246771902383614e+01,3.381242717826761890e+01
1.631541516937568659e+01,3.326576540628541778e+01,3.344652291191165716e+01
1.671335212472631326e+01,3.292220643863822005e+01,3.308979617895393943e+01
1.711128908007693994e+01,3.258862305077171584e+01,3.274144893301199488e+01
1.750922603542756661e+01,3.228297128629116486e+01,3.242941279747179095e+01
1.790716299077819329e+01,3.199208337988605066e+01,3.211538154597545258e+01
1.830509994612881997e+01,3.166169217754936938e+01,3.179975420171420453e+01
1.870303690147944664e+01,3.135045408839162917e+01,3.150248192424944094e+01
1.910097385683007332e+01,3.106515250666370065e+01,3.120401257721099242e+01
1.949891081218069999e+01,3.077546166983226072e+01,3.089038034890587880e+01
1.989684776753132667e+01,3.046462260386574883e+01,3.058472858442532782e+01
2.029478472288195334e+01,3.015338451470800507e+01,3.028546119100441913e+01
2.069272167823258002e+01,2.982857963704851656e+01,2.995746412781510770e+01
2.109065863358320669e+01,2.951734154789077280e+01,2.961629929931527272e+01
2.148859558893382982e+01,2.919413276299619397e+01,2.928151884187508358e+01
2.188653254428445649e+01,2.887571225639635131e+01,2.896429540484892229e+01
2.228446949963508317e+01,2.854212886852985065e+01,2.863230810974732776e+01
2.268240645498570984e+01,2.822929468660719365e+01,2.831229151038257186e+01
2.308034341033633652e+01,2.789650934512314961e+01,2.797910714570729596e+01
2.347828036568696319e+01,2.753260019472332587e+01,2.763036087657413375e+01
2.387621732103758987e+01,2.719183438941472275e+01,2.728440776977956617e+01
2.427415427638821654e+01,2.684588128262015871e+01,2.693526247745517566e+01
2.467209123173884322e+01,2.648197213222033497e+01,2.657175235024658377e+01
2.507002818708946990e+01,2.614599460520646801e+01,2.622260705792218971e+01
2.546796514244009657e+01,2.579046494182243165e+01,2.586987055687674797e+01
2.586590209779072325e+01,2.542775286099628929e+01,2.551793210221376640e+01
2.626383905314134992e+01,2.505386813081577202e+01,2.516040732287359205e+01
2.666177600849197660e+01,2.468397363254753429e+01,2.477894115205974401e+01
2.705971296384260327e+01,2.430290648492491812e+01,2.438510526231783615e+01
2.745764991919322995e+01,2.394897291430579500e+01,2.400363909150398811e+01
2.785558687454385662e+01,2.358745790305334111e+01,2.362616315260242317e+01
2.825352382989448330e+01,2.321197708010790706e+01,2.325028330646576791e+01
2.865146078524510997e+01,2.284407769779580377e+01,2.288597513287471585e+01
2.904939774059573665e+01,2.246859687485036972e+01,2.252246500566612397e+01
2.944733469594636333e+01,2.211187014189265199e+01,2.215536366973648086e+01
2.984527165129698645e+01,2.175115317702265472e+01,2.179065647295420405e+01
3.024320860664761312e+01,2.138165770194564175e+01,2.140280593108070661e+01
3.064114556199823980e+01,2.100458078623530156e+01,2.102133976026686213e+01
3.103908251734886647e+01,2.066301693454424182e+01,2.067219446794247517e+01
3.143701947269949315e+01,2.032424624519177669e+01,2.034020717284088420e+01
3.183495642805011983e+01,1.999984039072351649e+01,2.001779643432876199e+01
3.223289338340075005e+01,1.967104528115174844e+01,1.969777983496400964e+01
3.263083033875137318e+01,1.936060523837646130e+01,1.938654174580626943e+01
3.302876729410200340e+01,1.905535249708713863e+01,1.907969291175202997e+01
3.342670424945262653e+01,1.876047435876973779e+01,1.878202161109603807e+01
3.382464120480325676e+01,1.847636984661549064e+01,1.849711905255933431e+01
3.422257816015387988e+01,1.819106826488756212e+01,1.820902430849280762e+01
3.462051511550450300e+01,1.790057938167366913e+01,1.792571784272102065e+01
3.501845207085513323e+01,1.764400746971414691e+01,1.767273713948254610e+01
3.541638902620575635e+01,1.740459355497742422e+01,1.742414569134757940e+01
3.581432598155638658e+01,1.717156401130034737e+01,1.718672689256699471e+01
3.621226293690700970e+01,1.695130320974255866e+01,1.697644167078990307e+01
3.661019989225763993e+01,1.674061896477424227e+01,1.675298868370229499e+01
3.700813684760826305e+01,1.653671811405680359e+01,1.655746732000064014e+01
3.740607380295889328e+01,1.632882703142707825e+01,1.634438893588495745e+01
3.780401075830951640e+01,1.612851738943068369e+01,1.614447831707979475e+01
3.820194771366014663e+01,1.595454327805532913e+01,1.595733644039392196e+01
3.859988466901076976e+01,1.577338674923787387e+01,1.577019456370804917e+01
3.899782162436139998e+01,1.557706733915376063e+01,1.558863901169936561e+01
3.939575857971202311e+01,1.540429029735209099e+01,1.541546294670646766e+01
3.979369553506265333e+01,1.523909469618375034e+01,1.524827222958198725e+01
4.019163249041327646e+01,1.506232742246980294e+01,1.507549518778031583e+01
4.058956944576390669e+01,1.489234354300672791e+01,1.490192009959619135e+01
4.098750640111452981e+01,1.472674891864716074e+01,1.473991668395767185e+01
4.138544335646516004e+01,1.457472108278934186e+01,1.458190350023143544e+01
4.178338031181578316e+01,1.440593427289995354e+01,1.441032352800345073e+01
4.218131726716641339e+01,1.424991620512985513e+01,1.425231034427721255e+01
4.257925422251703651e+01,1.409389813735975849e+01,1.410028250841939190e+01
4.297719117786765963e+01,1.394466346384053423e+01,1.394705760298788810e+01
4.337512813321828986e+01,1.379143855840903043e+01,1.379343367436515599e+01
4.377306508856891298e+01,1.364260290808103093e+01,1.365178044147926073e+01
4.417100204391954321e+01,1.349695944328285790e+01,1.349735846647407378e+01
4.456893899927016633e+01,1.335929644230924040e+01,1.336248862783905267e+01
4.496687595462079656e+01,1.322801781239527052e+01,1.322721976601280325e+01
4.536481290997141969e+01,1.308357141717077887e+01,1.308277337078831337e+01
4.576274986532204991e+01,1.293593283641646430e+01,1.293992306832873496e+01
4.616068682067267304e+01,1.278949132523583465e+01,1.279986592820774938e+01
4.655862377602330326e+01,1.265661660255695331e+01,1.265063125468852689e+01
4.695656073137392639e+01,1.252533797264298343e+01,1.253092429732016377e+01
4.735449768672455662e+01,1.240483296889216369e+01,1.240044371378864874e+01
4.775243464207517974e+01,1.227515043174310527e+01,1.227594847812555301e+01
4.815037159742580997e+01,1.216222686862561631e+01,1.215304933522736874e+01
4.854830855277643309e+01,1.203374140105024104e+01,1.202975116913795617e+01
4.894624550812706332e+01,1.191044323496082846e+01,1.190765007262222674e+01
4.934418246347768644e+01,1.178195776738545320e+01,1.177916460504684970e+01
4.974211941882831667e+01,1.165865960129603884e+01,1.165985667086971489e+01
5.014005637417893979e+01,1.154094775988381549e+01,1.154254385264871807e+01
5.053799332952957002e+01,1.142363494166282045e+01,1.141804861698562057e+01
5.093593028488019314e+01,1.130552407705936879e+01,1.130512505386812983e+01
5.133386724023081626e+01,1.119100442117697014e+01,1.119260051394186917e+01
5.173180419558144649e+01,1.108366718273667040e+01,1.108167206678051997e+01
5.212974115093206962e+01,1.098071919939987851e+01,1.098032017620863954e+01
5.252767810628269984e+01,1.087936730882799630e+01,1.087777121606307595e+01
5.292561506163332297e+01,1.076724179209296395e+01,1.076843886166663822e+01
5.332355201698395319e+01,1.065232311301933521e+01,1.064713581153336364e+01
5.372148897233457632e+01,1.052463569182641656e+01,1.052862592373868544e+01
5.411942592768520655e+01,1.040452971126682513e+01,1.040772189679663917e+01
5.451736288303582967e+01,1.028801493942828493e+01,1.029040907857564413e+01
5.491529983838645990e+01,1.017269723716342966e+01,1.018067770098797986e+01
5.531323679373708302e+01,1.006695609148804316e+01,1.006895120744417405e+01
5.571117374908771325e+01,9.940864763060035969e+00,9.941662809442481930e+00
5.610911070443833637e+01,9.823152921647812619e+00,9.826345107177626659e+00
5.650704765978896660e+01,9.689480152586472883e+00,9.691475268542603771e+00
5.690498461513958972e+01,9.566980032879513374e+00,9.563787847349685123e+00
5.730292157049021995e+01,9.425326799993616333e+00,9.419341452125195246e+00
5.770085852584084307e+01,9.293250123697189835e+00,9.298038401991922441e+00
5.809879548119147330e+01,9.148404705281471649e+00,9.150798844428834400e+00
5.849673243654209642e+01,8.991987614320146704e+00,8.991189567937686533e+00
5.889466939189272665e+01,8.844748056757060439e+00,8.845945126330740038e+00
5.929260634724334977e+01,8.671172968572934181e+00,8.669975898999247477e+00
5.969054330259397290e+01,8.505578344213367004e+00,8.499592996344947693e+00
6.008848025794460312e+01,8.303273586260834449e+00,8.300879447113466370e+00
6.048641721329522625e+01,8.099372735543390434e+00,8.092589341292516281e+00
6.088435416864585648e+01,7.857564681659299666e+00,7.855968588894388205e+00
6.128229112399647960e+01,7.591815236301534320e+00,7.583834772476978792e+00
6.168022807934710983e+01,7.266212312259588302e+00,7.261823057156083117e+00
6.207816503469773295e+01,6.892726605270299345e+00,6.894322698035210806e+00
6.247610199004836318e+01,6.470560068951209054e+00,6.460584489170511091e+00
6.287403894539898630e+01,5.961406476944441479e+00,5.965396708856720132e+00
6.327197590074961653e+01,5.424720284742949872e+00,5.429109539846456833e+00
6.366991285610023965e+01,4.950281710373007016e+00,4.947488548034412403e+00
6.406784981145086988e+01,4.506966944918837648e+00,4.510957176831118076e+00
6.446578676680150011e+01,4.136673423459370724e+00,4.135476353885688461e+00
6.486372372215211612e+01,3.816257800903387842e+00,3.821445102389351867e+00
6.526166067750274635e+01,3.533749381514053045e+00,3.541729845338612126e+00
6.565959763285337658e+01,3.306306162514165425e+00,3.305907139322938892e+00
6.605753458820400681e+01,3.112380891577418485e+00,3.115573077107242739e+00
6.645547154355462283e+01,2.920849759788038735e+00,2.920450736596812202e+00
6.685340849890525305e+01,2.737698115014444156e+00,2.741688346926724140e+00
6.725134545425588328e+01,2.587266371921536301e+00,2.586468325539080571e+00
6.764928240960651351e+01,2.442021930314590250e+00,2.443618023079502155e+00
6.804721936495712953e+01,2.272437074042743532e+00,2.278023398719934089e+00
6.844515632030775976e+01,2.103251240962124680e+00,2.098861985858618162e+00
6.884309327565838998e+01,1.902542575774504030e+00,1.899749413435908973e+00
6.924103023100900600e+01,1.661532568272868104e+00,1.661931591464095970e+00
6.963896718635963623e+01,1.360270058895823198e+00,1.365856383573013311e+00
7.003690414171026646e+01,9.991540708345969524e-01,9.967599316872297610e-01
7.043484109706089669e+01,6.635755670119547478e-01,6.615804510558154217e-01
7.083277805241151270e+01,3.826632403875313004e-01,3.866534722998100637e-01
7.123071500776214293e+01,2.262461494262046624e-01,2.282412653823440163e-01
7.162865196311277316e+01,1.340717922525657135e-01,1.356678850174772022e-01
7.202658891846340339e+01,8.060268462803057976e-02,8.020366143680268678e-02
7.242452587381401941e+01,5.426715400699087810e-02,5.227203805085151034e-02
7.282246282916464963e+01,3.192185529822993278e-02,3.192185529822992585e-02
7.322039978451527986e+01,1.835506679648220979e-02,1.835506679648220632e-02
7.361833673986591009e+01,1.276874211929197346e-02,1.276874211929197173e-02
7.401627369521652611e+01,5.985347868418112831e-03,6.384371059645985863e-03
7.441421065056715634e+01,3.192185529822992932e-03,3.591208721050867698e-03
7.481214760591778656e+01,7.980463824557483413e-04,7.980463824557483413e-04
7.521008456126841679e+01,7.980463824557483413e-04,7.980463824557483413e-04
7.560802151661903281e+01,3.990231912278741707e-04,3.990231912278741707e-04
7.600595847196966304e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.640389542732029327e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.680183238267090928e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.719976933802153951e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.759770629337216974e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.799564324872279997e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.839358020407341598e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.879151715942404621e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.918945411477467644e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.950780367905517210e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/hn/hn_lr_comparison/dvh/dvh_PAROTID_LT.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000002842e+02,1.000000000000001847e+02
3.984367901566868153e-01,1.000000000000002842e+02,1.000000000000001847e+02
7.968735803133736306e-01,1.000000000000002842e+02,1.000000000000001847e+02
1.195310370470060501e+00,1.000000000000002842e+02,1.000000000000001847e+02
1.593747160626747261e+00,1.000000000000002842e+02,1.000000000000001847e+02
1.992183950783434021e+00,1.000000000000002842e+02,1.000000000000001847e+02
2.390620740940121003e+00,1.000000000000002842e+02,1.000000000000001847e+02
2.789057531096807541e+00,1.000000000000002842e+02,1.000000000000001847e+02
3.187494321253494522e+00,1.000000000000002842e+02,1.000000000000001847e+02
3.585931111410181504e+00,1.000000000000002842e+02,1.000000000000001847e+02
3.984367901566868042e+00,1.000000000000002842e+02,1.000000000000001847e+02
4.382804691723555024e+00,1.000000000000002842e+02,1.000000000000001847e+02
4.781241481880242006e+00,1.000000000000002842e+02,1.000000000000001847e+02
5.179678272036928988e+00,1.000000000000002842e+02,1.000000000000001847e+02
5.578115062193615081e+00,1.000000000000002842e+02,1.000000000000001847e+02
5.976551852350302063e+00,1.000000000000002842e+02,1.000000000000001847e+02
6.374988642506989045e+00,1.000000000000002842e+02,1.000000000000001847e+02
6.773425432663676027e+00,9.932432432432460701e+01,9.977477477477495427e+01
7.171862222820363009e+00,9.819819819819848306e+01,9.842342342342359984e+01
7.570299012977049102e+00,9.729729729729757537e+01,9.797297297297315311e+01
7.968735803133736084e+00,9.549549549549576000e+01,9.684684684684701494e+01
8.367172593290423066e+00,9.414414414414440557e+01,9.527027027027043005e+01
8.765609383447110048e+00,9.256756756756782067e+01,9.346846846846862888e+01
9.164046173603797030e+00,9.076576576576601951e+01,9.189189189189205820e+01
9.562482963760484012e+00,8.918918918918942040e+01,9.009009009009025704e+01
9.960919753917170993e+00,8.828828828828849851e+01,8.783783783783800914e+01
1.035935654407385798e+01,8.558558558558578966e+01,8.626126126126142424e+01
1.075779333423054318e+01,8.288288288288308081e+01,8.355855855855871539e+01
1.115623012438723016e+01,8.108108108108126544e+01,8.063063063063077607e+01
1.155466691454391714e+01,7.837837837837854238e+01,7.860360360360373022e+01
1.195310370470060413e+01,7.612612612612629448e+01,7.680180180180192906e+01
1.235154049485729111e+01,7.454954954954969537e+01,7.387387387387398974e+01
1.274997728501397809e+01,7.139639639639653979e+01,7.162162162162172763e+01
1.314841407517066507e+01,6.981981981981996910e+01,6.891891891891901878e+01
1.354685086532735205e+01,6.801801801801816794e+01,6.779279279279288062e+01
1.394528765548403904e+01,6.644144144144158304e+01,6.621621621621629572e+01
1.434372444564072602e+01,6.463963963963976767e+01,6.441441441441449456e+01
1.474216123579741300e+01,6.261261261261273603e+01,6.058558558558566887e+01
1.514059802595409820e+01,5.900900900900913371e+01,5.810810810810818339e+01
1.553903481611078519e+01,5.675675675675687160e+01,5.540540540540548164e+01
1.593747160626747217e+01,5.563063063063074054e+01,5.360360360360367338e+01
1.633590839642415915e+01,5.360360360360370180e+01,5.247747747747754232e+01
1.673434518658084613e+01,5.180180180180190064e+01,5.112612612612618790e+01
1.713278197673753311e+01,4.954954954954964563e+01,4.954954954954961011e+01
1.753121876689422010e+01,4.842342342342351458e+01,4.707207207207213173e+01
1.792965555705090708e+01,4.639639639639648294e+01,4.504504504504510010e+01
1.832809234720759406e+01,4.594594594594603620e+01,4.414414414414420662e+01
1.872652913736428104e+01,4.414414414414422794e+01,4.324324324324331315e+01
1.912496592752096802e+01,4.279279279279287351e+01,4.144144144144151198e+01
1.952340271767765500e+01,4.076576576576584188e+01,3.986486486486493419e+01
1.992183950783434199e+01,3.896396396396403361e+01,3.806306306306312592e+01
2.032027629799102897e+01,3.738738738738744871e+01,3.671171171171177861e+01
2.071871308814771595e+01,3.581081081081087092e+01,3.468468468468473986e+01
2.111714987830440293e+01,3.355855855855860881e+01,3.355855855855861591e+01
2.151558666846108636e+01,3.310810810810816207e+01,3.243243243243248486e+01
2.191402345861777334e+01,3.220720720720726149e+01,3.130630630630635380e+01
2.231246024877446033e+01,3.108108108108113043e+01,3.085585585585589996e+01
2.271089703893114731e+01,2.905405405405409880e+01,2.927927927927932217e+01
2.310933382908783429e+01,2.792792792792796774e+01,2.770270270270274082e+01
2.350777061924452127e+01,2.657657657657661332e+01,2.612612612612615948e+01
2.390620740940120825e+01,2.567567567567570563e+01,2.567567567567570563e+01
2.430464419955789523e+01,2.477477477477480150e+01,2.500000000000002487e+01
2.470308098971458222e+01,2.409909909909912429e+01,2.364864864864867400e+01
2.510151777987126920e+01,2.342342342342344708e+01,2.319819819819822015e+01
2.549995457002795618e+01,2.252252252252254294e+01,2.274774774774776631e+01
2.589839136018464316e+01,2.049549549549551131e+01,2.027027027027028083e+01
2.629682815034133014e+01,1.914414414414415688e+01,1.981981981981983054e+01
2.669526494049801713e+01,1.846846846846847612e+01,1.891891891891892641e+01
2.709370173065470411e+01,1.824324324324324920e+01,1.801801801801802227e+01
2.749213852081139109e+01,1.801801801801802227e+01,1.779279279279279535e+01
2.789057531096807807e+01,1.711711711711711459e+01,1.711711711711711814e+01
2.828901210112476505e+01,1.621621621621621401e+01,1.644144144144143738e+01
2.868744889128145203e+01,1.554054054054053680e+01,1.576576576576576194e+01
2.908588568143813902e+01,1.418918918918918592e+01,1.509009009009008651e+01
2.948432247159482600e+01,1.396396396396396078e+01,1.396396396396396078e+01
2.988275926175150943e+01,1.283783783783783505e+01,1.328828828828828534e+01
3.028119605190819641e+01,1.216216216216215962e+01,1.238738738738738476e+01
3.067963284206488339e+01,1.171171171171170933e+01,1.193693693693693447e+01
3.107806963222157037e+01,1.148648648648648418e+01,1.126126126126125904e+01
3.147650642237825735e+01,1.126126126126125904e+01,1.126126126126125904e+01
3.187494321253494434e+01,1.081081081081080875e+01,1.103603603603603389e+01
3.227338000269163132e+01,1.013513513513513331e+01,1.036036036036035846e+01
3.267181679284831830e+01,9.909909909909908166e+00,1.013513513513513331e+01
3.307025358300500528e+01,9.684684684684683020e+00,9.909909909909908166e+00
3.346869037316169226e+01,9.009009009009007585e+00,9.009009009009007585e+00
3.386712716331837925e+01,8.558558558558557294e+00,8.558558558558557294e+00
3.426556395347506623e+01,7.432432432432430680e+00,7.432432432432430680e+00
3.466400074363175321e+01,6.756756756756755244e+00,6.756756756756755244e+00
3.506243753378844019e+01,6.081081081081079809e+00,6.531531531531530099e+00
3.546087432394512717e+01,5.630630630630629518e+00,5.855855855855854664e+00
3.585931111410181416e+01,5.630630630630629518e+00,5.405405405405404373e+00
3.625774790425850114e+01,5.180180180180179228e+00,4.954954954954954083e+00
3.665618469441518812e+01,4.729729729729728938e+00,4.954954954954954083e+00
3.705462148457187510e+01,4.504504504504503792e+00,4.729729729729728938e+00
3.745305827472856208e+01,4.504504504504503792e+00,4.504504504504503792e+00
3.785149506488524906e+01,4.504504504504503792e+00,4.504504504504503792e+00
3.824993185504193605e+01,4.054054054054053502e+00,4.504504504504503792e+00
3.864836864519862303e+01,3.603603603603602767e+00,3.603603603603602767e+00
3.904680543535531001e+01,3.603603603603602767e+00,3.603603603603602767e+00
3.944524222551199699e+01,3.378378378378377622e+00,3.378378378378377622e+00
3.984367901566868397e+01,2.927927927927927332e+00,2.927927927927927332e+00
4.024211580582537096e+01,2.252252252252251896e+00,2.702702702702702187e+00
4.064055259598205794e+01,2.027027027027026751e+00,2.477477477477477041e+00
4.103898938613874492e+01,2.027027027027026751e+00,1.801801801801801606e+00
4.143742617629543190e+01,1.801801801801801606e+00,1.801801801801801606e+00
4.183586296645211888e+01,1.801801801801801606e+00,1.576576576576576461e+00
4.223429975660880586e+01,1.576576576576576461e+00,1.576576576576576461e+00
4.263273654676548574e+01,1.351351351351351315e+00,1.576576576576576461e+00
4.303117333692217272e+01,1.126126126126126170e+00,1.351351351351351315e+00
4.342961012707885970e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.382804691723554669e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.422648370739223367e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.462492049754892065e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.502335728770560763e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.542179407786229461e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.582023086801898160e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.621866765817566858e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.661710444833235556e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.701554123848904254e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.741397802864572952e+01,6.756756756756756577e-01,4.504504504504504570e-01
4.781241481880241651e+01,4.504504504504504570e-01,2.252252252252252285e-01
4.821085160895910349e+01,2.252252252252252285e-01,2.252252252252252285e-01
4.860928839911579047e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.900772518927247745e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.940616197942916443e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.980459876958585141e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.020303555974253840e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.060147234989922538e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.099990914005591236e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.139834593021259934e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.179678272036928632e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.219521951052597331e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.259365630068266029e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.299209309083934727e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.339052988099603425e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.378896667115272123e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.418740346130940821e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.458584025146609520e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.498427704162278218e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.538271383177946916e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.578115062193615614e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.617958741209284312e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.657802420224953011e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.697646099240621709e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.737489778256290407e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.777333457271959105e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.817177136287627803e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.857020815303296501e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.896864494318965200e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.936708173334633898e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.976551852350301886e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.016395531365970584e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.056239210381639282e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.096082889397307980e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.135926568412976678e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.175770247428645376e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.215613926444314075e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.255457605459982773e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.295301284475651471e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.335144963491320169e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.374988642506988867e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.414832321522658276e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.454676000538326264e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.494519679553995672e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.534363358569663660e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.574207037585333069e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.614050716601001056e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.653894395616670465e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.693738074632338453e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.733581753648007862e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.773425432663675849e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.813269111679343837e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.853112790695013246e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.892956469710681233e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.932800148726350642e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.972643827742018630e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.012487506757688038e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.052331185773356026e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.092174864789025435e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.132018543804693422e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.171862222820362831e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.211705901836030819e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.251549580851700227e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.291393259867368215e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.331236938883037624e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.371080617898705611e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.410924296914375020e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.450767975930043008e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.490611654945712417e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.530455333961380404e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.570299012977049813e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.610142691992717801e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.649986371008387209e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.689830050024055197e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.729673729039724606e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.769517408055392593e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.809361087071062002e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.849204766086729990e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.889048445102399398e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.928892124118067386e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.960767067330603197e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/hn/hn_lr_comparison/dvh/dvh_PAROTID_RT.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000002558e+02,1.000000000000001990e+02
3.984367901566868153e-01,1.000000000000002558e+02,1.000000000000001990e+02
7.968735803133736306e-01,1.000000000000002558e+02,1.000000000000001990e+02
1.195310370470060501e+00,1.000000000000002558e+02,1.000000000000001990e+02
1.593747160626747261e+00,1.000000000000002558e+02,1.000000000000001990e+02
1.992183950783434021e+00,1.000000000000002558e+02,1.000000000000001990e+02
2.390620740940121003e+00,1.000000000000002558e+02,1.000000000000001990e+02
2.789057531096807541e+00,1.000000000000002558e+02,1.000000000000001990e+02
3.187494321253494522e+00,1.000000000000002558e+02,1.000000000000001990e+02
3.585931111410181504e+00,1.000000000000002558e+02,1.000000000000001990e+02
3.984367901566868042e+00,1.000000000000002558e+02,1.000000000000001990e+02
4.382804691723555024e+00,1.000000000000002558e+02,1.000000000000001990e+02
4.781241481880242006e+00,1.000000000000002558e+02,1.000000000000001990e+02
5.179678272036928988e+00,1.000000000000002558e+02,1.000000000000001990e+02
5.578115062193615081e+00,1.000000000000002558e+02,1.000000000000001990e+02
5.976551852350302063e+00,9.952904238618549471e+01,9.968602825745702489e+01
6.374988642506989045e+00,9.811616954474121144e+01,9.905808477237067677e+01
6.773425432663676027e+00,9.686028257456851520e+01,9.780219780219798054e+01
7.171862222820363009e+00,9.529042386185264490e+01,9.623233908948211024e+01
7.570299012977049102e+00,9.403453689167994867e+01,9.497645211930941400e+01
7.968735803133736084e+00,9.309262166405042649e+01,9.387755102040830479e+01
8.367172593290423066e+00,9.089481946624820807e+01,9.215070643642084747e+01
8.765609383447110048e+00,8.948194662480392481e+01,8.932496075353229514e+01
9.164046173603797030e+00,8.602825745682903857e+01,8.649921507064375703e+01
9.562482963760484012e+00,8.430141287284158125e+01,8.226059654631094986e+01
9.960919753917170993e+00,8.053375196232352096e+01,7.927786499215083893e+01
1.035935654407385798e+01,7.613814756671914097e+01,7.660910518053387364e+01
1.075779333423054318e+01,7.346938775510217567e+01,7.237048665620106647e+01
1.115623012438723016e+01,7.095761381475679741e+01,7.048665620094202211e+01
1.155466691454391714e+01,6.891679748822616602e+01,6.875981161695456478e+01
1.195310370470060413e+01,6.687598116169553464e+01,6.593406593406601246e+01
1.235154049485729111e+01,6.405023547880699653e+01,6.310832025117746724e+01
1.274997728501397809e+01,6.279434850863430739e+01,6.185243328100477811e+01
1.314841407517066507e+01,6.028257456828893623e+01,5.996860282574574796e+01
1.354685086532735205e+01,5.808477237048673203e+01,5.667189952904244876e+01
1.394528765548403904e+01,5.588697017268452782e+01,5.525902668759817971e+01
1.434372444564072602e+01,5.478806907378342572e+01,5.290423861852438847e+01
1.474216123579741300e+01,5.274725274725280855e+01,5.086342229199377840e+01
1.514059802595409820e+01,5.102040816326536543e+01,4.913657770800633529e+01
1.553903481611078519e+01,4.929356357927792232e+01,4.756671899529047209e+01
1.593747160626747217e+01,4.725274725274730514e+01,4.599686028257461601e+01
1.633590839642415915e+01,4.568288854003144195e+01,4.427001569858717289e+01
1.673434518658084613e+01,4.489795918367350680e+01,4.317111459968607079e+01
1.713278197673753311e+01,4.332810047095765071e+01,4.222919937205655572e+01
1.753121876689422010e+01,4.160125588697021470e+01,4.081632653061227956e+01
1.792965555705090708e+01,4.003139717425435151e+01,3.940345368916801050e+01
1.832809234720759406e+01,3.877551020408166238e+01,3.720565149136581340e+01
1.872652913736428104e+01,3.689167974882263223e+01,3.563579277864995731e+01
1.912496592752096802e+01,3.610675039246469709e+01,3.469387755102043513e+01
1.952340271767765500e+01,3.532182103610676194e+01,3.422291993720567405e+01
1.992183950783434199e+01,3.375196232339090585e+01,3.312401883830456484e+01
2.032027629799102897e+01,3.233908948194662969e+01,3.186813186813187926e+01
2.071871308814771595e+01,3.171114599686028512e+01,3.061224489795919368e+01
2.111714987830440293e+01,3.014128728414442904e+01,2.825745682888540955e+01
2.151558666846108636e+01,2.888540031397174346e+01,2.747252747252747795e+01
2.191402345861777334e+01,2.762951334379905788e+01,2.637362637362637585e+01
2.231246024877446033e+01,2.605965463108320179e+01,2.527472527472527730e+01
2.271089703893114731e+01,2.496075353218210324e+01,2.448979591836734571e+01
2.310933382908783429e+01,2.448979591836734215e+01,2.386185243328100114e+01
2.350777061924452127e+01,2.354788069073782708e+01,2.291993720565148251e+01
2.390620740940120825e+01,2.323390894819465302e+01,2.197802197802196744e+01
2.430464419955789523e+01,2.182103610675038396e+01,2.103610675039245237e+01
2.470308098971458222e+01,2.056514913657769483e+01,1.930926216640501281e+01
2.510151777987126920e+01,1.868131868131866824e+01,1.821036106750391426e+01
2.549995457002795618e+01,1.758241758241756614e+01,1.726844583987440274e+01
2.589839136018464316e+01,1.726844583987439208e+01,1.695447409733122868e+01
2.629682815034133014e+01,1.601255886970171005e+01,1.601255886970171360e+01
2.669526494049801713e+01,1.522762951334378378e+01,1.491365777080061683e+01
2.709370173065470411e+01,1.475667189952902802e+01,1.475667189952903158e+01
2.749213852081139109e+01,1.428571428571427226e+01,1.397174254317110353e+01
2.789057531096807807e+01,1.381475667189951650e+01,1.318681318681317727e+01
2.828901210112476505e+01,1.350078492935634600e+01,1.318681318681317727e+01
2.868744889128145203e+01,1.302982731554159024e+01,1.302982731554159201e+01
2.908588568143813902e+01,1.240188383045524922e+01,1.240188383045525100e+01
2.948432247159482600e+01,1.208791208791207872e+01,1.193092621664049524e+01
2.988275926175150943e+01,1.145996860282573593e+01,1.161695447409732473e+01
3.028119605190819641e+01,1.114599686028256542e+01,1.098901098901098372e+01
3.067963284206488339e+01,1.067503924646780966e+01,1.067503924646781321e+01
3.107806963222157037e+01,1.036106750392463915e+01,1.004709576138147220e+01
3.147650642237825735e+01,9.890109890109883395e+00,1.004709576138147220e+01
3.187494321253494434e+01,9.419152276295127635e+00,9.262166405023545934e+00
3.227338000269163132e+01,8.791208791208786621e+00,8.634222919937204921e+00
3.267181679284831830e+01,8.320251177394030861e+00,7.849293563579275990e+00
3.307025358300500528e+01,7.535321821036102818e+00,7.692307692307690736e+00
3.346869037316169226e+01,7.221350078492932312e+00,6.907378335949763581e+00
3.386712716331837925e+01,6.750392464678175664e+00,6.750392464678178328e+00
3.426556395347506623e+01,6.593406593406590410e+00,6.593406593406593075e+00
3.466400074363175321e+01,6.279434850863419904e+00,6.436420722135007821e+00
3.506243753378844019e+01,5.494505494505491860e+00,5.808477237048665920e+00
3.546087432394512717e+01,5.023547880690736100e+00,5.180533751962324018e+00
3.585931111410181416e+01,4.709576138147565594e+00,4.709576138147567370e+00
3.625774790425850114e+01,4.552590266875980340e+00,4.395604395604395975e+00
3.665618469441518812e+01,4.081632653061224580e+00,4.081632653061224580e+00
3.705462148457187510e+01,3.296703296703296981e+00,3.296703296703296981e+00
3.745305827472856208e+01,2.825745682888540333e+00,2.825745682888539889e+00
3.785149506488524906e+01,2.825745682888540333e+00,2.825745682888539889e+00
3.824993185504193605e+01,2.825745682888540333e+00,2.825745682888539889e+00
3.864836864519862303e+01,2.511773940345368938e+00,2.354788069073783241e+00
3.904680543535531001e+01,2.197802197802197544e+00,2.354788069073783241e+00
3.944524222551199699e+01,1.883830455259026371e+00,2.040816326530612290e+00
3.984367901566868397e+01,1.412872841444269945e+00,1.569858712715855642e+00
4.024211580582537096e+01,1.412872841444269945e+00,1.412872841444270167e+00
4.064055259598205794e+01,1.412872841444269945e+00,1.412872841444270167e+00
4.103898938613874492e+01,1.412872841444269945e+00,1.412872841444270167e+00
4.143742617629543190e+01,1.098901098901098994e+00,1.098901098901098994e+00
4.183586296645211888e+01,6.279434850863422346e-01,7.849293563579278210e-01
4.223429975660880586e+01,6.279434850863422346e-01,6.279434850863422346e-01
4.263273654676548574e+01,4.709576138147566482e-01,4.709576138147566482e-01
4.303117333692217272e+01,4.709576138147566482e-01,4.709576138147566482e-01
4.342961012707885970e+01,3.139717425431711173e-01,4.709576138147566482e-01
4.382804691723554669e+01,3.139717425431711173e-01,3.139717425431711173e-01
4.422648370739223367e+01,3.139717425431711173e-01,3.139717425431711173e-01
4.462492049754892065e+01,3.139717425431711173e-01,3.139717425431711173e-01
4.502335728770560763e+01,3.139717425431711173e-01,3.139717425431711173e-01
4.542179407786229461e+01,1.569858712715855587e-01,1.569858712715855587e-01
4.582023086801898160e+01,1.569858712715855587e-01,1.569858712715855587e-01
4.621866765817566858e+01,1.569858712715855587e-01,1.569858712715855587e-01
4.661710444833235556e+01,1.569858712715855587e-01,1.569858712715855587e-01
4.701554123848904254e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.741397802864572952e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.781241481880241651e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.821085160895910349e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.860928839911579047e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.900772518927247745e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.940616197942916443e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.980459876958585141e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.020303555974253840e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.060147234989922538e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.099990914005591236e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.139834593021259934e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.179678272036928632e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.219521951052597331e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.259365630068266029e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.299209309083934727e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.339052988099603425e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.378896667115272123e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.418740346130940821e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.458584025146609520e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.498427704162278218e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.538271383177946916e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.578115062193615614e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.617958741209284312e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.657802420224953011e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.697646099240621709e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.737489778256290407e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.777333457271959105e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.817177136287627803e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.857020815303296501e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.896864494318965200e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.936708173334633898e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.976551852350301886e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.016395531365970584e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.056239210381639282e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.096082889397307980e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.135926568412976678e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.175770247428645376e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.215613926444314075e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.255457605459982773e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.295301284475651471e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.335144963491320169e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.374988642506988867e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.414832321522658276e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.454676000538326264e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.494519679553995672e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.534363358569663660e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.574207037585333069e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.614050716601001056e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.653894395616670465e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.693738074632338453e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.733581753648007862e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.773425432663675849e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.813269111679343837e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.853112790695013246e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.892956469710681233e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.932800148726350642e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.972643827742018630e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.012487506757688038e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.052331185773356026e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.092174864789025435e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.132018543804693422e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.171862222820362831e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.211705901836030819e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.251549580851700227e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.291393259867368215e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.331236938883037624e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.371080617898705611e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.410924296914375020e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.450767975930043008e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.490611654945712417e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.530455333961380404e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.570299012977049813e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.610142691992717801e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.649986371008387209e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.689830050024055197e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.729673729039724606e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.769517408055392593e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.809361087071062002e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.849204766086729990e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.889048445102399398e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.928892124118067386e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.960767067330603197e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/hn/hn_lr_comparison/dvh/dvh_PTV63.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000008100e+02,1.000000000000007816e+02
3.984367901566868153e-01,1.000000000000008100e+02,1.000000000000007816e+02
7.968735803133736306e-01,1.000000000000008100e+02,1.000000000000007816e+02
1.195310370470060501e+00,1.000000000000008100e+02,1.000000000000007816e+02
1.593747160626747261e+00,1.000000000000008100e+02,1.000000000000007816e+02
1.992183950783434021e+00,1.000000000000008100e+02,1.000000000000007816e+02
2.390620740940121003e+00,1.000000000000008100e+02,1.000000000000007816e+02
2.789057531096807541e+00,1.000000000000008100e+02,1.000000000000007816e+02
3.187494321253494522e+00,1.000000000000008100e+02,1.000000000000007816e+02
3.585931111410181504e+00,1.000000000000008100e+02,1.000000000000007816e+02
3.984367901566868042e+00,1.000000000000008100e+02,1.000000000000007816e+02
4.382804691723555024e+00,1.000000000000008100e+02,1.000000000000007816e+02
4.781241481880242006e+00,1.000000000000008100e+02,1.000000000000007816e+02
5.179678272036928988e+00,1.000000000000008100e+02,1.000000000000007816e+02
5.578115062193615081e+00,1.000000000000008100e+02,1.000000000000007816e+02
5.976551852350302063e+00,1.000000000000008100e+02,1.000000000000007816e+02
6.374988642506989045e+00,1.000000000000008100e+02,1.000000000000007816e+02
6.773425432663676027e+00,1.000000000000008100e+02,1.000000000000007816e+02
7.171862222820363009e+00,1.000000000000008100e+02,1.000000000000007816e+02
7.570299012977049102e+00,1.000000000000008100e+02,1.000000000000007816e+02
7.968735803133736084e+00,1.000000000000008100e+02,1.000000000000007816e+02
8.367172593290423066e+00,1.000000000000008100e+02,1.000000000000007816e+02
8.765609383447110048e+00,1.000000000000008100e+02,1.000000000000007816e+02
9.164046173603797030e+00,1.000000000000008100e+02,1.000000000000007816e+02
9.562482963760484012e+00,1.000000000000008100e+02,1.000000000000007816e+02
9.960919753917170993e+00,1.000000000000008100e+02,1.000000000000007816e+02
1.035935654407385798e+01,1.000000000000008100e+02,1.000000000000007816e+02
1.075779333423054318e+01,1.000000000000008100e+02,1.000000000000007816e+02
1.115623012438723016e+01,1.000000000000008100e+02,1.000000000000007816e+02
1.155466691454391714e+01,1.000000000000008100e+02,1.000000000000007816e+02
1.195310370470060413e+01,1.000000000000008100e+02,1.000000000000007816e+02
1.235154049485729111e+01,1.000000000000008100e+02,1.000000000000007816e+02
1.274997728501397809e+01,1.000000000000008100e+02,1.000000000000007816e+02
1.314841407517066507e+01,1.000000000000008100e+02,1.000000000000007816e+02
1.354685086532735205e+01,1.000000000000008100e+02,1.000000000000007816e+02
1.394528765548403904e+01,1.000000000000008100e+02,1.000000000000007816e+02
1.434372444564072602e+01,1.000000000000008100e+02,1.000000000000007816e+02
1.474216123579741300e+01,1.000000000000008100e+02,1.000000000000007816e+02
1.514059802595409820e+01,1.000000000000008100e+02,1.000000000000007816e+02
1.553903481611078519e+01,1.000000000000008100e+02,1.000000000000007816e+02
1.593747160626747217e+01,1.000000000000008100e+02,1.000000000000007816e+02
1.633590839642415915e+01,1.000000000000008100e+02,1.000000000000007816e+02
1.673434518658084613e+01,1.000000000000008100e+02,1.000000000000007816e+02
1.713278197673753311e+01,1.000000000000008100e+02,1.000000000000007816e+02
1.753121876689422010e+01,1.000000000000008100e+02,1.000000000000007816e+02
1.792965555705090708e+01,1.000000000000008100e+02,1.000000000000007816e+02
1.832809234720759406e+01,1.000000000000008100e+02,1.000000000000007816e+02
1.872652913736428104e+01,9.999567399204094897e+01,9.999567399204092055e+01
1.912496592752096802e+01,9.999134798408108793e+01,9.999567399204092055e+01
1.952340271767765500e+01,9.999134798408108793e+01,9.999134798408105951e+01
1.992183950783434199e+01,9.999134798408108793e+01,9.999134798408105951e+01
2.032027629799102897e+01,9.999134798408108793e+01,9.999134798408105951e+01
2.071871308814771595e+01,9.998269596816136584e+01,9.998269596816133742e+01
2.111714987830440293e+01,9.997404395224164375e+01,9.996971794428175428e+01
2.151558666846108636e+01,9.996971794428178271e+01,9.996539193632189324e+01
2.191402345861777334e+01,9.996971794428178271e+01,9.996106592836203220e+01
2.231246024877446033e+01,9.996539193632192166e+01,9.996106592836203220e+01
2.271089703893114731e+01,9.995673992040219957e+01,9.995673992040217115e+01
2.310933382908783429e+01,9.995673992040219957e+01,9.995673992040217115e+01
2.350777061924452127e+01,9.994376189652263065e+01,9.994376189652260223e+01
2.390620740940120825e+01,9.993510988060290856e+01,9.993943588856274118e+01
2.430464419955789523e+01,9.992213185672333964e+01,9.993078387264301909e+01
2.470308098971458222e+01,9.991347984080363176e+01,9.990482782488389546e+01
2.510151777987126920e+01,9.990050181692406284e+01,9.989617580896417337e+01
2.549995457002795618e+01,9.987887177712477182e+01,9.988319778508460445e+01
2.589839136018464316e+01,9.985724173732548081e+01,9.985724173732546660e+01
2.629682815034133014e+01,9.983561169752618980e+01,9.985291572936560556e+01
2.669526494049801713e+01,9.982695968160646771e+01,9.983128568956632876e+01
2.709370173065470411e+01,9.981830766568674562e+01,9.981830766568674562e+01
2.749213852081139109e+01,9.981398165772688458e+01,9.980965564976702353e+01
2.789057531096807807e+01,9.979667762588744040e+01,9.979235161792757935e+01
2.828901210112476505e+01,9.978802560996771831e+01,9.978802560996771831e+01
2.868744889128145203e+01,9.977072157812828834e+01,9.977937359404799622e+01
2.908588568143813902e+01,9.974909153832901154e+01,9.976639557016842730e+01
2.948432247159482600e+01,9.974476553036915050e+01,9.974043952240930366e+01
2.988275926175150943e+01,9.971448347465015161e+01,9.972746149852972053e+01
3.028119605190819641e+01,9.970583145873042952e+01,9.970583145873042952e+01
3.067963284206488339e+01,9.968420141893113851e+01,9.968852742689099955e+01
3.107806963222157037e+01,9.967122339505155537e+01,9.966689738709170854e+01
3.147650642237825735e+01,9.966257137913183328e+01,9.966689738709170854e+01
3.187494321253494434e+01,9.965391936321211119e+01,9.964959335525227857e+01
3.227338000269163132e+01,9.962796331545295914e+01,9.963228932341284860e+01
3.267181679284831830e+01,9.961498529157337600e+01,9.961498529157341864e+01
3.307025358300500528e+01,9.960200726769380708e+01,9.960633327565369655e+01
3.346869037316169226e+01,9.958037722789453028e+01,9.957605121993469766e+01
3.386712716331837925e+01,9.956307319605510031e+01,9.956307319605511452e+01
3.426556395347506623e+01,9.954144315625580930e+01,9.954144315625582351e+01
3.466400074363175321e+01,9.952413912441637933e+01,9.952846513237625459e+01
3.506243753378844019e+01,9.949385706869738044e+01,9.950683509257696358e+01
3.546087432394512717e+01,9.948087904481781152e+01,9.948087904481781152e+01
3.585931111410181416e+01,9.947655303685795047e+01,9.947222702889808943e+01
3.625774790425850114e+01,9.945492299705867367e+01,9.944627098113895158e+01
3.665618469441518812e+01,9.943329295725939687e+01,9.943761896521924371e+01
3.705462148457187510e+01,9.941166291746010586e+01,9.941598892541995269e+01
3.745305827472856208e+01,9.939868489358053694e+01,9.939868489358052273e+01
3.785149506488524906e+01,9.939435888562067589e+01,9.939868489358052273e+01
3.824993185504193605e+01,9.938570686970095380e+01,9.939435888562066168e+01
3.864836864519862303e+01,9.935975082194181596e+01,9.935542481398195491e+01
3.904680543535531001e+01,9.935109880602209387e+01,9.935542481398195491e+01
3.944524222551199699e+01,9.933812078214252494e+01,9.932946876622281707e+01
3.984367901566868397e+01,9.929486070254397134e+01,9.929918671050381818e+01
4.024211580582537096e+01,9.928188267866438821e+01,9.928620868662423504e+01
4.064055259598205794e+01,9.926890465478480507e+01,9.928188267866437400e+01
4.103898938613874492e+01,9.926890465478480507e+01,9.926457864682494403e+01
4.143742617629543190e+01,9.924727461498552827e+01,9.924727461498552827e+01
4.183586296645211888e+01,9.922131856722637622e+01,9.921699255926652938e+01
4.223429975660880586e+01,9.920401453538696046e+01,9.920401453538696046e+01
4.263273654676548574e+01,9.919103651150737733e+01,9.919103651150739154e+01
4.303117333692217272e+01,9.916508046374822527e+01,9.916075445578840686e+01
4.342961012707885970e+01,9.912614639210953271e+01,9.913479840802925480e+01
4.382804691723554669e+01,9.910019034435039487e+01,9.910019034435042329e+01
4.422648370739223367e+01,9.908721232047082594e+01,9.907856030455114649e+01
4.462492049754892065e+01,9.904827824883210496e+01,9.905260425679200864e+01
4.502335728770560763e+01,9.901367018515324503e+01,9.901799619311317713e+01
4.542179407786229461e+01,9.899204014535395402e+01,9.898771413739416403e+01
4.582023086801898160e+01,9.898338812943423193e+01,9.897041010555473406e+01
4.621866765817566858e+01,9.894445405779553937e+01,9.894445405779558200e+01
4.661710444833235556e+01,9.890551998615683260e+01,9.890551998615688944e+01
4.701554123848904254e+01,9.887956393839768054e+01,9.886225990655832163e+01
4.741397802864572952e+01,9.884928188267868165e+01,9.882332583491961486e+01
4.781241481880241651e+01,9.879736978716042017e+01,9.878439176328090809e+01
4.821085160895910349e+01,9.873680567572245081e+01,9.873247966776263240e+01
4.860928839911579047e+01,9.867191555632463462e+01,9.868489358020421776e+01
4.900772518927247745e+01,9.862432946876621997e+01,9.860702543692683264e+01
4.940616197942916443e+01,9.854213531752898803e+01,9.854213531752901645e+01
4.980459876958585141e+01,9.846426717425160291e+01,9.844263713445234032e+01
5.020303555974253840e+01,9.839072503893406463e+01,9.836044298321509416e+01
5.060147234989922538e+01,9.831718290361652635e+01,9.829122685585741692e+01
5.099990914005591236e+01,9.820038068870044867e+01,9.816144661706177033e+01
5.139834593021259934e+01,9.809655649766393992e+01,9.807060044990483050e+01
5.179678272036928632e+01,9.799705831458727801e+01,9.790621214743036660e+01
5.219521951052597331e+01,9.785430005191207670e+01,9.776345388475516529e+01
5.259365630068266029e+01,9.768558574147775175e+01,9.765530368575880971e+01
5.299209309083934727e+01,9.746928534348501216e+01,9.744765530368580642e+01
5.339052988099603425e+01,9.722702889773314894e+01,9.717944281017481956e+01
5.378896667115272123e+01,9.695881640422216208e+01,9.691555632462367953e+01
5.418740346130940821e+01,9.668195189479148155e+01,9.653919363211633708e+01
5.458584025146609520e+01,9.628395916248486230e+01,9.622772105900681083e+01
5.498427704162278218e+01,9.585135836649939733e+01,9.580809828690091479e+01
5.538271383177946916e+01,9.540145353867450240e+01,9.537117148295560298e+01
5.578115062193615614e+01,9.490396262329122123e+01,9.487368056757232182e+01
5.617958741209284312e+01,9.434590759646995650e+01,9.428101747707222557e+01
5.657802420224953011e+01,9.369268039453190511e+01,9.358885620349548162e+01
5.697646099240621709e+01,9.290102093787851345e+01,9.274528465132382848e+01
5.737489778256290407e+01,9.206177539366670715e+01,9.181519293995506814e+01
5.777333457271959105e+01,9.117494376189650040e+01,9.087644921266661413e+01
5.817177136287627803e+01,9.008478975601312300e+01,8.982955528638179032e+01
5.857020815303296501e+01,8.887783353521368213e+01,8.867451116110058251e+01
5.896864494318965200e+01,8.751081501989960998e+01,8.738103478110404865e+01
5.936708173334633898e+01,8.597508219415122710e+01,8.590154005883375987e+01
5.976551852350301886e+01,8.448260944800136940e+01,8.417546288285174683e+01
6.016395531365970584e+01,8.241910365115070647e+01,8.216386918151933116e+01
6.056239210381639282e+01,8.026042567918325688e+01,8.010901540058836190e+01
6.096082889397307980e+01,7.781190517390552941e+01,7.757397473611354144e+01
6.135926568412976678e+01,7.493510988060219802e+01,7.445924900501819366e+01
6.175770247428645376e+01,7.144402145699949358e+01,7.101142066101402861e+01
6.215613926444314075e+01,6.757657034088943249e+01,6.697092922650976732e+01
6.255457605459982773e+01,6.289582972832671004e+01,6.225125454230835942e+01
6.295301284475651471e+01,5.739314760339161126e+01,5.695622079944627814e+01
6.335144963491320169e+01,5.189046547845650537e+01,5.150977677798927346e+01
6.374988642506988867e+01,4.674684201418932616e+01,4.645699948087904119e+01
6.414832321522658276e+01,4.221751168022151290e+01,4.213964353694410647e+01
6.454676000538326264e+01,3.841927669146912194e+01,3.835871258003115258e+01
6.494519679553995672e+01,3.509690257830075666e+01,3.509257657034089561e+01
6.534363358569663660e+01,3.246668973870912822e+01,3.244073369094999748e+01
6.574207037585333069e+01,3.013497144834747132e+01,3.002682124935110153e+01
6.614050716601001056e+01,2.801522754801869652e+01,2.794168541270115824e+01
6.653894395616670465e+01,2.609015400588337386e+01,2.605987195016438562e+01
6.693738074632338453e+01,2.426025263886485561e+01,2.436407682990136436e+01
6.733581753648007862e+01,2.267693372555805453e+01,2.274182384495587073e+01
6.773425432663675849e+01,2.121474303512718507e+01,2.121041702716732757e+01
6.813269111679343837e+01,1.938051566014881288e+01,1.930697352483128171e+01
6.853112790695013246e+01,1.748572417373247845e+01,1.749870219761204027e+01
6.892956469710681233e+01,1.544817442464094093e+01,1.537030628136355759e+01
6.932800148726350642e+01,1.306454403876103143e+01,1.315106419795812442e+01
6.972643827742018630e+01,1.015314068177885432e+01,1.018774874545769116e+01
7.012487506757688038e+01,7.103305070081329831e+00,7.150891157639730267e+00
7.052331185773356026e+01,4.615850493164908031e+00,4.693718636442291370e+00
7.092174864789025435e+01,2.824883197785084121e+00,2.820557189825229294e+00
7.132018543804693422e+01,1.734729191901713374e+00,1.769337255580549995e+00
7.171862222820362831e+01,1.081501989963661758e+00,1.103132029762934563e+00
7.211705901836030819e+01,7.094653054161620398e-01,7.570513929745629200e-01
7.251549580851700227e+01,4.672088596643018121e-01,4.758608755840110227e-01
7.291393259867368215e+01,3.028205571898252013e-01,3.028205571898252013e-01
7.331236938883037624e+01,1.816923343138951152e-01,1.816923343138951430e-01
7.371080617898705611e+01,1.168022149160754530e-01,9.949818307665686534e-02
7.410924296914375020e+01,5.623810347811039612e-02,6.489011939781968996e-02
7.450767975930043008e+01,3.028205571898252152e-02,3.028205571898252152e-02
7.490611654945712417e+01,8.652015919709292111e-03,8.652015919709292111e-03
7.530455333961380404e+01,4.326007959854646055e-03,4.326007959854646055e-03
7.570299012977049813e+01,4.326007959854646055e-03,4.326007959854646055e-03
7.610142691992717801e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.649986371008387209e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.689830050024055197e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.729673729039724606e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.769517408055392593e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.809361087071062002e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.849204766086729990e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.889048445102399398e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.928892124118067386e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.960767067330603197e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/hn/hn_lr_comparison/dvh/dvh_PTV70.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,9.999999999999963052e+01,9.999999999999971578e+01
3.984367901566868153e-01,9.999999999999963052e+01,9.999999999999971578e+01
7.968735803133736306e-01,9.999999999999963052e+01,9.999999999999971578e+01
1.195310370470060501e+00,9.999999999999963052e+01,9.999999999999971578e+01
1.593747160626747261e+00,9.999999999999963052e+01,9.999999999999971578e+01
1.992183950783434021e+00,9.999999999999963052e+01,9.999999999999971578e+01
2.390620740940121003e+00,9.999999999999963052e+01,9.999999999999971578e+01
2.789057531096807541e+00,9.999999999999963052e+01,9.999999999999971578e+01
3.187494321253494522e+00,9.999999999999963052e+01,9.999999999999971578e+01
3.585931111410181504e+00,9.999999999999963052e+01,9.999999999999971578e+01
3.984367901566868042e+00,9.999999999999963052e+01,9.999999999999971578e+01
4.382804691723555024e+00,9.999999999999963052e+01,9.999999999999971578e+01
4.781241481880242006e+00,9.999999999999963052e+01,9.999999999999971578e+01
5.179678272036928988e+00,9.999999999999963052e+01,9.999999999999971578e+01
5.578115062193615081e+00,9.999999999999963052e+01,9.999999999999971578e+01
5.976551852350302063e+00,9.999999999999963052e+01,9.999999999999971578e+01
6.374988642506989045e+00,9.999999999999963052e+01,9.999999999999971578e+01
6.773425432663676027e+00,9.999999999999963052e+01,9.999999999999971578e+01
7.171862222820363009e+00,9.999999999999963052e+01,9.999999999999971578e+01
7.570299012977049102e+00,9.999999999999963052e+01,9.999999999999971578e+01
7.968735803133736084e+00,9.999999999999963052e+01,9.999999999999971578e+01
8.367172593290423066e+00,9.999999999999963052e+01,9.999999999999971578e+01
8.765609383447110048e+00,9.999999999999963052e+01,9.999999999999971578e+01
9.164046173603797030e+00,9.999999999999963052e+01,9.999999999999971578e+01
9.562482963760484012e+00,9.999999999999963052e+01,9.999999999999971578e+01
9.960919753917170993e+00,9.999999999999963052e+01,9.999999999999971578e+01
1.035935654407385798e+01,9.999999999999963052e+01,9.999999999999971578e+01
1.075779333423054318e+01,9.999999999999963052e+01,9.999999999999971578e+01
1.115623012438723016e+01,9.999999999999963052e+01,9.999999999999971578e+01
1.155466691454391714e+01,9.999999999999963052e+01,9.999999999999971578e+01
1.195310370470060413e+01,9.999999999999963052e+01,9.999999999999971578e+01
1.235154049485729111e+01,9.999999999999963052e+01,9.999999999999971578e+01
1.274997728501397809e+01,9.999999999999963052e+01,9.999999999999971578e+01
1.314841407517066507e+01,9.999999999999963052e+01,9.999999999999971578e+01
1.354685086532735205e+01,9.999999999999963052e+01,9.999999999999971578e+01
1.394528765548403904e+01,9.999999999999963052e+01,9.999999999999971578e+01
1.434372444564072602e+01,9.999999999999963052e+01,9.999999999999971578e+01
1.474216123579741300e+01,9.999999999999963052e+01,9.999999999999971578e+01
1.514059802595409820e+01,9.999999999999963052e+01,9.999999999999971578e+01
1.553903481611078519e+01,9.999999999999963052e+01,9.999999999999971578e+01
1.593747160626747217e+01,9.999999999999963052e+01,9.999999999999971578e+01
1.633590839642415915e+01,9.999999999999963052e+01,9.999999999999971578e+01
1.673434518658084613e+01,9.999999999999963052e+01,9.999999999999971578e+01
1.713278197673753311e+01,9.999999999999963052e+01,9.999999999999971578e+01
1.753121876689422010e+01,9.999999999999963052e+01,9.999999999999971578e+01
1.792965555705090708e+01,9.999999999999963052e+01,9.999999999999971578e+01
1.832809234720759406e+01,9.999999999999963052e+01,9.999999999999971578e+01
1.872652913736428104e+01,9.999999999999963052e+01,9.999999999999971578e+01
1.912496592752096802e+01,9.999999999999963052e+01,9.999999999999971578e+01
1.952340271767765500e+01,9.999999999999963052e+01,9.999999999999971578e+01
1.992183950783434199e+01,9.999999999999963052e+01,9.999999999999971578e+01
2.032027629799102897e+01,9.999999999999963052e+01,9.999999999999971578e+01
2.071871308814771595e+01,9.999999999999963052e+01,9.999999999999971578e+01
2.111714987830440293e+01,9.999999999999963052e+01,9.999999999999971578e+01
2.151558666846108636e+01,9.999999999999963052e+01,9.999999999999971578e+01
2.191402345861777334e+01,9.999999999999963052e+01,9.999999999999971578e+01
2.231246024877446033e+01,9.999999999999963052e+01,9.999999999999971578e+01
2.271089703893114731e+01,9.999999999999963052e+01,9.999999999999971578e+01
2.310933382908783429e+01,9.999999999999963052e+01,9.999999999999971578e+01
2.350777061924452127e+01,9.999999999999963052e+01,9.999999999999971578e+01
2.390620740940120825e+01,9.999999999999963052e+01,9.999999999999971578e+01
2.430464419955789523e+01,9.999999999999963052e+01,9.999999999999971578e+01
2.470308098971458222e+01,9.999999999999963052e+01,9.999999999999971578e+01
2.510151777987126920e+01,9.999999999999963052e+01,9.999999999999971578e+01
2.549995457002795618e+01,9.999999999999963052e+01,9.999999999999971578e+01
2.589839136018464316e+01,9.999999999999963052e+01,9.999999999999971578e+01
2.629682815034133014e+01,9.999999999999963052e+01,9.999999999999971578e+01
2.669526494049801713e+01,9.999999999999963052e+01,9.999999999999971578e+01
2.709370173065470411e+01,9.999999999999963052e+01,9.999999999999971578e+01
2.749213852081139109e+01,9.999999999999963052e+01,9.999999999999971578e+01
2.789057531096807807e+01,9.999999999999963052e+01,9.999999999999971578e+01
2.828901210112476505e+01,9.999999999999963052e+01,9.999999999999971578e+01
2.868744889128145203e+01,9.999999999999963052e+01,9.999999999999971578e+01
2.908588568143813902e+01,9.999999999999963052e+01,9.999999999999971578e+01
2.948432247159482600e+01,9.999999999999963052e+01,9.999999999999971578e+01
2.988275926175150943e+01,9.999999999999963052e+01,9.999999999999971578e+01
3.028119605190819641e+01,9.999999999999963052e+01,9.999999999999971578e+01
3.067963284206488339e+01,9.999999999999963052e+01,9.999999999999971578e+01
3.107806963222157037e+01,9.999999999999963052e+01,9.999999999999971578e+01
3.147650642237825735e+01,9.999999999999963052e+01,9.999999999999971578e+01
3.187494321253494434e+01,9.999999999999963052e+01,9.999999999999971578e+01
3.227338000269163132e+01,9.999999999999963052e+01,9.999999999999971578e+01
3.267181679284831830e+01,9.999999999999963052e+01,9.999999999999971578e+01
3.307025358300500528e+01,9.999999999999963052e+01,9.999999999999971578e+01
3.346869037316169226e+01,9.999999999999963052e+01,9.999999999999971578e+01
3.386712716331837925e+01,9.999999999999963052e+01,9.999999999999971578e+01
3.426556395347506623e+01,9.999999999999963052e+01,9.999999999999971578e+01
3.466400074363175321e+01,9.999999999999963052e+01,9.999999999999971578e+01
3.506243753378844019e+01,9.999999999999963052e+01,9.999999999999971578e+01
3.546087432394512717e+01,9.999999999999963052e+01,9.999999999999971578e+01
3.585931111410181416e+01,9.999999999999963052e+01,9.999999999999971578e+01
3.625774790425850114e+01,9.999999999999963052e+01,9.999999999999971578e+01
3.665618469441518812e+01,9.999999999999963052e+01,9.999999999999971578e+01
3.705462148457187510e+01,9.999999999999963052e+01,9.999999999999971578e+01
3.745305827472856208e+01,9.999999999999963052e+01,9.999999999999971578e+01
3.785149506488524906e+01,9.999999999999963052e+01,9.999999999999971578e+01
3.824993185504193605e+01,9.999999999999963052e+01,9.999999999999971578e+01
3.864836864519862303e+01,9.999999999999963052e+01,9.999999999999971578e+01
3.904680543535531001e+01,9.999999999999963052e+01,9.999999999999971578e+01
3.944524222551199699e+01,9.999999999999963052e+01,9.999999999999971578e+01
3.984367901566868397e+01,9.999999999999963052e+01,9.999999999999971578e+01
4.024211580582537096e+01,9.999999999999963052e+01,9.999999999999971578e+01
4.064055259598205794e+01,9.999999999999963052e+01,9.999999999999971578e+01
4.103898938613874492e+01,9.999999999999963052e+01,9.999999999999971578e+01
4.143742617629543190e+01,9.999999999999963052e+01,9.999999999999971578e+01
4.183586296645211888e+01,9.999999999999963052e+01,9.999999999999971578e+01
4.223429975660880586e+01,9.999999999999963052e+01,9.999999999999971578e+01
4.263273654676548574e+01,9.999999999999963052e+01,9.999999999999971578e+01
4.303117333692217272e+01,9.999999999999963052e+01,9.999999999999971578e+01
4.342961012707885970e+01,9.999999999999963052e+01,9.999999999999971578e+01
4.382804691723554669e+01,9.999999999999963052e+01,9.999999999999971578e+01
4.422648370739223367e+01,9.999999999999963052e+01,9.999999999999971578e+01
4.462492049754892065e+01,9.999999999999963052e+01,9.999999999999971578e+01
4.502335728770560763e+01,9.999999999999963052e+01,9.999999999999971578e+01
4.542179407786229461e+01,9.999999999999963052e+01,9.999999999999971578e+01
4.582023086801898160e+01,9.999999999999963052e+01,9.999999999999971578e+01
4.621866765817566858e+01,9.999999999999963052e+01,9.999999999999971578e+01
4.661710444833235556e+01,9.999999999999963052e+01,9.999999999999971578e+01
4.701554123848904254e+01,9.999999999999963052e+01,9.999999999999971578e+01
4.741397802864572952e+01,9.998352824905251168e+01,9.998352824905259695e+01
4.781241481880241651e+01,9.998352824905251168e+01,9.996705649810547811e+01
4.821085160895910349e+01,9.996705649810539285e+01,9.996705649810547811e+01
4.860928839911579047e+01,9.996705649810539285e+01,9.996705649810547811e+01
4.900772518927247745e+01,9.996705649810539285e+01,9.996705649810547811e+01
4.940616197942916443e+01,9.996705649810539285e+01,9.996705649810547811e+01
4.980459876958585141e+01,9.996705649810539285e+01,9.996705649810547811e+01
5.020303555974253840e+01,9.996705649810539285e+01,9.996705649810547811e+01
5.060147234989922538e+01,9.996705649810539285e+01,9.996705649810547811e+01
5.099990914005591236e+01,9.996705649810539285e+01,9.996705649810547811e+01
5.139834593021259934e+01,9.995058474715827401e+01,9.995058474715835928e+01
5.179678272036928632e+01,9.993411299621115518e+01,9.993411299621124044e+01
5.219521951052597331e+01,9.991764124526403634e+01,9.991764124526412161e+01
5.259365630068266029e+01,9.990116949431691751e+01,9.991764124526412161e+01
5.299209309083934727e+01,9.990116949431691751e+01,9.990116949431700277e+01
5.339052988099603425e+01,9.988469774336979867e+01,9.988469774336988394e+01
5.378896667115272123e+01,9.988469774336979867e+01,9.988469774336988394e+01
5.418740346130940821e+01,9.986822599242267984e+01,9.985175424147563206e+01
5.458584025146609520e+01,9.983528249052844217e+01,9.983528249052851322e+01
5.498427704162278218e+01,9.983528249052844217e+01,9.983528249052851322e+01
5.538271383177946916e+01,9.983528249052844217e+01,9.983528249052851322e+01
5.578115062193615614e+01,9.983528249052844217e+01,9.981881073958139439e+01
5.617958741209284312e+01,9.980233898863420450e+01,9.978586723768715672e+01
5.657802420224953011e+01,9.978586723768708566e+01,9.976939548674003788e+01
5.697646099240621709e+01,9.975292373579283378e+01,9.976939548674003788e+01
5.737489778256290407e+01,9.971998023389859611e+01,9.971998023389868138e+01
5.777333457271959105e+01,9.970350848295147728e+01,9.968703673200442950e+01
5.817177136287627803e+01,9.968703673200435844e+01,9.968703673200442950e+01
5.857020815303296501e+01,9.968703673200435844e+01,9.967056498105731066e+01
5.896864494318965200e+01,9.967056498105723961e+01,9.967056498105731066e+01
5.936708173334633898e+01,9.963762147916300194e+01,9.963762147916307299e+01
5.976551852350301886e+01,9.963762147916300194e+01,9.962114972821595416e+01
6.016395531365970584e+01,9.962114972821588310e+01,9.958820622632171649e+01
6.056239210381639282e+01,9.957173447537452660e+01,9.957173447537459765e+01
6.096082889397307980e+01,9.952231922253317009e+01,9.948937572063898926e+01
6.135926568412976678e+01,9.947290396969181359e+01,9.942348871685049971e+01
6.175770247428645376e+01,9.937407346400908636e+01,9.937407346400912900e+01
6.215613926444314075e+01,9.934112996211483448e+01,9.934112996211487712e+01
6.255457605459982773e+01,9.929171470927347798e+01,9.927524295832638757e+01
6.295301284475651471e+01,9.924229945643212147e+01,9.922582770548501685e+01
6.335144963491320169e+01,9.919288420359076497e+01,9.919288420359077918e+01
6.374988642506988867e+01,9.911052544885515658e+01,9.909405369790805196e+01
6.414832321522658276e+01,9.896227969033104443e+01,9.894580793938393981e+01
6.454676000538326264e+01,9.887992093559542184e+01,9.886344918464831721e+01
6.494519679553995672e+01,9.866578817328280593e+01,9.864931642233570130e+01
6.534363358569663660e+01,9.828693790149893061e+01,9.823752264865757411e+01
6.574207037585333069e+01,9.777631362213804778e+01,9.774337012024381011e+01
6.614050716601001056e+01,9.691978257288751308e+01,9.678800856531053398e+01
6.653894395616670465e+01,9.551968374238182946e+01,9.560204249711748048e+01
6.693738074632338453e+01,9.395486740240487222e+01,9.402075440619340441e+01
6.733581753648007862e+01,9.184648328117278027e+01,9.174765277549008147e+01
6.773425432663675849e+01,8.912864437489704983e+01,8.916158787679134434e+01
6.813269111679343837e+01,8.479657387580299144e+01,8.456596936254328511e+01
6.853112790695013246e+01,7.894910228957338916e+01,7.889968703673204686e+01
6.892956469710681233e+01,7.184977763136221540e+01,7.148739911052547313e+01
6.932800148726350642e+01,6.305386262559709820e+01,6.320210838412126009e+01
6.972643827742018630e+01,5.066710591335858993e+01,5.091418217756549325e+01
7.012487506757688038e+01,3.663317410640751604e+01,3.679789161587877544e+01
7.052331185773356026e+01,2.340635809586559191e+01,2.371932136386098122e+01
7.092174864789025435e+01,1.358919453137868771e+01,1.352330752759018395e+01
7.132018543804693422e+01,8.104101465985834807e+00,8.186460220721460956e+00
7.171862222820362831e+01,4.628562016142315549e+00,4.710920770877943475e+00
7.211705901836030819e+01,2.915499917641244831e+00,3.063745676165376075e+00
7.251549580851700227e+01,1.877779607972327236e+00,1.828364355130950525e+00
7.291393259867368215e+01,1.169494317245922899e+00,1.153022566298797624e+00
7.331236938883037624e+01,6.918135397792783969e-01,6.918135397792785080e-01
7.371080617898705611e+01,4.447372755723932869e-01,3.953220227310162427e-01
7.410924296914375020e+01,2.306045132597594471e-01,2.635480151540108285e-01
7.450767975930043008e+01,1.317740075770054142e-01,1.317740075770054142e-01
7.490611654945712417e+01,3.294350189425135356e-02,3.294350189425135356e-02
7.530455333961380404e+01,1.647175094712567678e-02,1.647175094712567678e-02
7.570299012977049813e+01,1.647175094712567678e-02,1.647175094712567678e-02
7.610142691992717801e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.649986371008387209e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.689830050024055197e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.729673729039724606e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.769517408055392593e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.809361087071062002e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.849204766086729990e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.889048445102399398e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.928892124118067386e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.960767067330603197e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/hn/hn_lr_comparison/dvh/dvh_SKIN.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000000711e+02,9.999999999999998579e+01
3.984367901566868153e-01,7.717826760091303129e+01,7.894314717571383255e+01
7.968735803133736306e-01,6.764161333056684100e+01,7.002697396772698823e+01
1.195310370470060501e+00,6.276594895695343723e+01,6.536239286227313983e+01
1.593747160626747261e+00,5.964598662474268309e+01,6.225559829537290568e+01
1.992183950783434021e+00,5.750243404146654314e+01,6.007733069445993834e+01
2.390620740940121003e+00,5.589716374315679559e+01,5.845729653807477177e+01
2.789057531096807541e+00,5.456562335402938402e+01,5.709543038641403712e+01
3.187494321253494522e+00,5.331947392782473116e+01,5.584329561234097383e+01
3.585931111410181504e+00,5.216470081241126167e+01,5.465500454886436899e+01
3.984367901566868042e+00,5.104903196973811674e+01,5.341204730818954260e+01
4.382804691723555024e+00,4.992538266324042695e+01,5.222335722152170945e+01
4.781241481880242006e+00,4.892463249964092142e+01,5.113681707180820268e+01
5.179678272036928988e+00,4.790153703733265189e+01,5.004828180613856148e+01
5.578115062193615081e+00,4.693749700732610108e+01,4.899486058129697597e+01
5.976551852350302063e+00,4.604528115174057490e+01,4.801884985555359719e+01
6.374988642506989045e+00,4.524723476928482313e+01,4.717970408440137220e+01
6.773425432663676027e+00,4.448948972914308797e+01,4.638325379471054077e+01
7.171862222820363009e+00,4.379518937640659004e+01,4.560914880372846625e+01
7.570299012977049102e+00,4.314398352832269268e+01,4.489370022185688214e+01
7.968735803133736084e+00,4.253826632403877994e+01,4.422174516782913400e+01
8.367172593290423066e+00,4.194451981549169517e+01,4.359527875760137761e+01
8.765609383447110048e+00,4.137790688394812122e+01,4.300512345777534762e+01
9.164046173603797030e+00,4.082166855537646200e+01,4.244529392048263361e+01
9.562482963760484012e+00,4.029296282699952769e+01,4.188506535999869840e+01
9.960919753917170993e+00,3.978301118861030261e+01,4.132762996185336135e+01
1.035935654407385798e+01,3.929340973297369999e+01,4.080291446538871014e+01
1.075779333423054318e+01,3.880580339329323891e+01,4.026862241233459372e+01
1.115623012438723016e+01,3.834812379295486551e+01,3.976705026096115603e+01
1.155466691454391714e+01,3.785333503583230197e+01,3.928064099085437988e+01
1.195310370470060413e+01,3.739326129634655871e+01,3.881577897307391112e+01
1.235154049485729111e+01,3.693797583515555516e+01,3.836129155826536419e+01
1.274997728501397809e+01,3.651062199735049774e+01,3.790002074920594310e+01
1.314841407517066507e+01,3.610601248144543263e+01,3.745910012289913738e+01
1.354685086532735205e+01,3.571616682361579365e+01,3.702177070531339353e+01
1.394528765548403904e+01,3.532352800344756361e+01,3.661157486473113920e+01
1.434372444564072602e+01,3.496480615453370433e+01,3.624567059837517746e+01
1.474216123579741300e+01,3.458693119244090752e+01,3.586141126522273481e+01
1.514059802595409820e+01,3.422541618118845719e+01,3.550268941630887554e+01
1.553903481611078519e+01,3.385073340462548686e+01,3.514915486888097718e+01
1.593747160626747217e+01,3.349360764847654082e+01,3.480799004038114219e+01
1.633590839642415915e+01,3.313887603147496463e+01,3.446443107273394446e+01
1.673434518658084613e+01,3.279132683191549091e+01,3.412885256891129870e+01
1.713278197673753311e+01,3.245973856000513535e+01,3.379327406508866005e+01
1.753121876689422010e+01,3.215288972595089945e+01,3.345091216701514725e+01
1.792965555705090708e+01,3.184923307742648291e+01,3.313688091551880888e+01
1.832809234720759406e+01,3.152203406061962454e+01,3.281127799147687085e+01
1.872652913736428104e+01,3.121279108741802233e+01,3.248447799786124079e+01
1.912496592752096802e+01,3.093347485355851134e+01,3.215568288828947630e+01
1.952340271767765500e+01,3.065375959650777205e+01,3.184125261360190962e+01
1.992183950783434199e+01,3.034292053054125304e+01,3.152602429253189342e+01
2.032027629799102897e+01,3.002928830223614298e+01,3.121558424975660273e+01
2.071871308814771595e+01,2.971166584201875338e+01,3.086643895743221222e+01
2.111714987830440293e+01,2.939843263690487163e+01,3.053884091743412910e+01
2.151558666846108636e+01,2.908360333902607664e+01,3.019328683383079337e+01
2.191402345861777334e+01,2.876917306433851351e+01,2.986768390978885179e+01
2.231246024877446033e+01,2.843519065328078455e+01,2.952691810448024867e+01
2.271089703893114731e+01,2.811118382200374555e+01,2.919094057746637816e+01
2.310933382908783429e+01,2.778877308349162334e+01,2.883181970536129057e+01
2.350777061924452127e+01,2.744281997669705575e+01,2.845075255773867084e+01
2.390620740940120825e+01,2.711881314542002386e+01,2.809003559286867358e+01
2.430464419955789523e+01,2.676368250522721581e+01,2.773769811501446014e+01
2.470308098971458222e+01,2.640775381865195115e+01,2.737219287184972316e+01
2.510151777987126920e+01,2.606778605972580110e+01,2.702703781143761574e+01
2.549995457002795618e+01,2.570307886294352784e+01,2.666312866103779555e+01
2.589839136018464316e+01,2.533837166616125103e+01,2.627807128150289628e+01
2.629682815034133014e+01,2.496927521427546637e+01,2.592653185003114302e+01
2.669526494049801713e+01,2.460736117983178062e+01,2.555384418942430713e+01
2.709370173065470411e+01,2.424704323815300810e+01,2.518434871434729772e+01
2.749213852081139109e+01,2.389031650519528682e+01,2.482004054075624921e+01
2.789057531096807807e+01,2.354356535201826262e+01,2.443019488292661379e+01
2.828901210112476505e+01,2.316489234354301274e+01,2.401201857851980037e+01
2.868744889128145203e+01,2.279699296123090946e+01,2.360581296984982203e+01
2.908588568143813902e+01,2.242829553253634955e+01,2.317806010885354340e+01
2.948432247159482600e+01,2.206717954447512398e+01,2.276108087402041491e+01
2.988275926175150943e+01,2.171125085789985931e+01,2.234928894067325089e+01
3.028119605190819641e+01,2.134215440601407821e+01,2.193989114647345318e+01
3.067963284206488339e+01,2.097066381498092724e+01,2.153847381609821099e+01
3.107806963222157037e+01,2.062790289371618613e+01,2.114104671763524479e+01
3.147650642237825735e+01,2.027955564777425224e+01,2.076117663958630999e+01
3.187494321253494434e+01,1.995554881649721679e+01,2.039766651237771811e+01
3.227338000269163132e+01,1.962276347501317275e+01,2.006647726365858020e+01
3.267181679284831830e+01,1.933187556860805500e+01,1.973887922366049352e+01
3.307025358300500528e+01,1.902981501284855526e+01,1.943881378385712821e+01
3.346869037316169226e+01,1.874650854707676473e+01,1.913036885703798617e+01
3.386712716331837925e+01,1.845242845514182406e+01,1.882471709255743519e+01
3.426556395347506623e+01,1.818149170829809691e+01,1.851946435126810897e+01
3.466400074363175321e+01,1.790018035848244793e+01,1.826089732335244520e+01
3.506243753378844019e+01,1.764719965524397693e+01,1.800711857373152114e+01
3.546087432394512717e+01,1.740978085646339224e+01,1.774496033709480614e+01
3.585931111410181416e+01,1.717395815044771723e+01,1.749636888895983944e+01
3.625774790425850114e+01,1.694771200102151099e+01,1.725934911337047950e+01
3.665618469441518812e+01,1.674261408073038382e+01,1.702312738416357618e+01
3.705462148457187510e+01,1.654030932277785126e+01,1.680925095366543331e+01
3.745305827472856208e+01,1.634638405184110255e+01,1.659258136082869584e+01
3.785149506488524906e+01,1.614926659537453446e+01,1.637232055927091068e+01
3.824993185504193605e+01,1.597170127527812689e+01,1.618477965939381136e+01
3.864836864519862303e+01,1.578376135220979570e+01,1.599284950441320596e+01
3.904680543535531001e+01,1.559941263786251753e+01,1.581328906836066395e+01
3.944524222551199699e+01,1.542344341053102497e+01,1.562814230763092915e+01
3.984367901566868397e+01,1.524907027596444564e+01,1.545177405710821006e+01
4.024211580582537096e+01,1.507908639650137239e+01,1.526942045871707165e+01
4.064055259598205794e+01,1.491987614320145106e+01,1.509784048648908694e+01
4.103898938613874492e+01,1.475308444926819895e+01,1.493304390851197638e+01
4.143742617629543190e+01,1.459267712639459447e+01,1.477343463202082674e+01
4.183586296645211888e+01,1.443346687309467136e+01,1.461342633233845056e+01
4.223429975660880586e+01,1.426946834150001564e+01,1.443426491947713686e+01
4.263273654676548574e+01,1.412382487670184084e+01,1.427186248064739083e+01
4.303117333692217272e+01,1.396740778574051234e+01,1.411544538968606410e+01
4.342961012707885970e+01,1.380540437010199639e+01,1.395703318276859761e+01
4.382804691723554669e+01,1.365377555743540405e+01,1.379582781351253828e+01
4.422648370739223367e+01,1.349935358243021710e+01,1.364180486169857787e+01
4.462492049754892065e+01,1.337366127719343467e+01,1.348059949244251676e+01
4.502335728770560763e+01,1.323559925302859064e+01,1.333575407402679858e+01
4.542179407786229461e+01,1.308955676503918930e+01,1.319011060922862555e+01
4.582023086801898160e+01,1.294271623066733312e+01,1.305444272421114782e+01
4.621866765817566858e+01,1.279707276586916009e+01,1.290520805069192178e+01
4.661710444833235556e+01,1.266978436786746798e+01,1.276794407290953082e+01
4.701554123848904254e+01,1.253930378433595472e+01,1.264185274448152363e+01
4.741397802864572952e+01,1.241839975739390844e+01,1.250778095222895736e+01
4.781241481880241651e+01,1.229031331300975971e+01,1.237849743827112547e+01
4.821085160895910349e+01,1.217220244840630805e+01,1.224322857644487605e+01
4.860928839911579047e+01,1.204092381849233639e+01,1.211155092333967787e+01
4.900772518927247745e+01,1.191004421176959482e+01,1.197069573683623922e+01
4.940616197942916443e+01,1.178874116163632202e+01,1.183861906053981272e+01
4.980459876958585141e+01,1.166145276363462990e+01,1.171611894083285677e+01
5.020303555974253840e+01,1.154453896860486317e+01,1.158883054283116643e+01
5.060147234989922538e+01,1.142802419676632120e+01,1.146872456227157500e+01
5.099990914005591236e+01,1.130672114663304662e+01,1.133385472363655211e+01
5.139834593021259934e+01,1.119260051394187450e+01,1.122292627647520291e+01
5.179678272036928632e+01,1.109324373932613561e+01,1.111080075974017234e+01
5.219521951052597331e+01,1.098470943131215272e+01,1.100705473002092383e+01
5.259365630068266029e+01,1.087856926244553790e+01,1.089812139881571440e+01
5.299209309083934727e+01,1.075207891082630063e+01,1.078200565016839896e+01
5.339052988099603425e+01,1.064394362600354427e+01,1.066070260003512438e+01
5.378896667115272123e+01,1.052782787735623415e+01,1.053660638756325341e+01
5.418740346130940821e+01,1.040293361850190834e+01,1.040812091998787814e+01
5.458584025146609520e+01,1.028043349879495061e+01,1.028641884666337702e+01
5.498427704162278218e+01,1.016790895886868995e+01,1.017030309801606691e+01
5.538271383177946916e+01,1.005418734936874614e+01,1.005059614064770379e+01
5.578115062193615614e+01,9.924504812219685945e+00,9.930490160088114138e+00
5.617958741209284312e+01,9.805196878042551134e+00,9.804797854851333483e+00
5.657802420224953011e+01,9.671125085789986642e+00,9.669528993025082286e+00
5.697646099240621709e+01,9.531067945669002839e+00,9.520693342697084560e+00
5.737489778256290407e+01,9.400188338946261268e+00,9.385025457679606831e+00
5.777333457271959105e+01,9.275294080091933679e+00,9.249756595853355634e+00
5.817177136287627803e+01,9.125660383381481111e+00,9.112093594879736358e+00
5.857020815303296501e+01,8.978021802627166537e+00,8.963257944551738632e+00
5.896864494318965200e+01,8.817215456562333742e+00,8.808037923164095062e+00
5.936708173334633898e+01,8.643640368378209260e+00,8.640049159657161582e+00
5.976551852350301886e+01,8.478045744018643859e+00,8.450912167015149024e+00
6.016395531365970584e+01,8.268159545432780533e+00,8.242622061194197158e+00
6.056239210381639282e+01,8.053485068552184600e+00,8.040716326432894689e+00
6.096082889397307980e+01,7.809681898711952286e+00,7.784942460855827306e+00
6.135926568412976678e+01,7.527572502513845798e+00,7.481285812331415208e+00
6.175770247428645376e+01,7.191594975499976172e+00,7.150894609994735696e+00
6.215613926444314075e+01,6.821301454040510137e+00,6.762246021738786084e+00
6.255457605459982773e+01,6.374395479865290426e+00,6.316537117137250412e+00
6.295301284475651471e+01,5.856064354460280619e+00,5.818556174484863952e+00
6.335144963491320169e+01,5.336137136290361127e+00,5.305013327374588528e+00
6.374988642506988867e+01,4.852521028522177815e+00,4.828579637048505901e+00
6.414832321522658276e+01,4.425167190717124832e+00,4.420378912422389561e+00
6.454676000538326264e+01,4.067642411376950484e+00,4.061657063508531174e+00
6.494519679553995672e+01,3.755207252645525351e+00,3.754409206263068288e+00
6.534363358569663660e+01,3.501029479833369429e+00,3.502226549407052136e+00
6.574207037585333069e+01,3.278773562319444057e+00,3.269995052112429690e+00
6.614050716601001056e+01,3.077665873940595542e+00,3.069685410116036905e+00
6.653894395616670465e+01,2.892120090019633771e+00,2.887730834916125922e+00
6.693738074632338453e+01,2.715352816305685035e+00,2.723732303321469317e+00
6.733581753648007862e+01,2.561728887682952926e+00,2.568113258742598326e+00
6.773425432663675849e+01,2.418479562032146202e+00,2.418080538840917448e+00
6.813269111679343837e+01,2.239318149170830274e+00,2.233332801302411408e+00
6.853112790695013246e+01,2.053373342058640638e+00,2.054969434823551655e+00
6.892956469710681233e+01,1.849073468149969202e+00,1.838698865178044040e+00
6.932800148726350642e+01,1.603674205544826314e+00,1.609260530222016428e+00
6.972643827742018630e+01,1.278470304694108828e+00,1.282460536606387480e+00
7.012487506757688038e+01,9.181523630153384241e-01,9.217435717363894332e-01
7.052331185773356026e+01,5.873621374874307133e-01,5.953426013119882398e-01
7.092174864789025435e+01,3.419628748822881592e-01,3.395687357349209123e-01
7.132018543804693422e+01,2.042998739086715754e-01,2.050979202911273058e-01
7.171862222820362831e+01,1.173128182209949716e-01,1.189089109859064880e-01
7.211705901836030819e+01,7.381929037715670439e-02,7.780952228943545379e-02
7.251549580851700227e+01,4.828180613857276093e-02,4.748375975611702354e-02
7.291393259867368215e+01,2.992673934209055461e-02,2.952771615086268245e-02
7.331236938883037624e+01,1.795604360525433416e-02,1.795604360525433416e-02
7.371080617898705611e+01,1.157167254560834829e-02,9.975579780696852694e-03
7.410924296914375020e+01,5.586324677190238064e-03,6.384371059645986730e-03
7.450767975930043008e+01,3.192185529822993365e-03,3.192185529822993365e-03
7.490611654945712417e+01,7.980463824557483413e-04,7.980463824557483413e-04
7.530455333961380404e+01,3.990231912278741707e-04,3.990231912278741707e-04
7.570299012977049813e+01,3.990231912278741707e-04,3.990231912278741707e-04
7.610142691992717801e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.649986371008387209e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.689830050024055197e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.729673729039724606e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.769517408055392593e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.809361087071062002e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.849204766086729990e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.889048445102399398e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.928892124118067386e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.960767067330603197e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/hn/hn_mlp_comparison/dvh/dvh_PAROTID_LT.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000001705e+02,1.000000000000003553e+02
3.979444660385019761e-01,1.000000000000001705e+02,1.000000000000003553e+02
7.958889320770039522e-01,1.000000000000001705e+02,1.000000000000003553e+02
1.193833398115505817e+00,1.000000000000001705e+02,1.000000000000003553e+02
1.591777864154007904e+00,1.000000000000001705e+02,1.000000000000003553e+02
1.989722330192509769e+00,1.000000000000001705e+02,1.000000000000003553e+02
2.387666796231011634e+00,1.000000000000001705e+02,1.000000000000003553e+02
2.785611262269513944e+00,1.000000000000001705e+02,1.000000000000003553e+02
3.183555728308015809e+00,1.000000000000001705e+02,1.000000000000003553e+02
3.581500194346517674e+00,1.000000000000001705e+02,1.000000000000003553e+02
3.979444660385019539e+00,1.000000000000001705e+02,1.000000000000003553e+02
4.377389126423521404e+00,1.000000000000001705e+02,1.000000000000003553e+02
4.775333592462023269e+00,1.000000000000001705e+02,1.000000000000003553e+02
5.173278058500525134e+00,1.000000000000001705e+02,1.000000000000003553e+02
5.571222524539027887e+00,1.000000000000001705e+02,1.000000000000003553e+02
5.969166990577529752e+00,1.000000000000001705e+02,1.000000000000003553e+02
6.367111456616031617e+00,1.000000000000001705e+02,1.000000000000003553e+02
6.765055922654533482e+00,1.000000000000001705e+02,1.000000000000003553e+02
7.163000388693035347e+00,9.977477477477494006e+01,9.977477477477512480e+01
7.560944854731537212e+00,9.954954954954970958e+01,9.954954954954989432e+01
7.958889320770039078e+00,9.819819819819835516e+01,9.864864864864897243e+01
8.356833786808541831e+00,9.684684684684700073e+01,9.707207207207237332e+01
8.754778252847042808e+00,9.549549549549564631e+01,9.594594594594623516e+01
9.152722718885545561e+00,9.436936936936950815e+01,9.481981981982009700e+01
9.550667184924046538e+00,9.256756756756770699e+01,9.346846846846874257e+01
9.948611650962549291e+00,9.211711711711724604e+01,9.211711711711737394e+01
1.034655611700105027e+01,9.054054054054066114e+01,9.099099099099123578e+01
1.074450058303955302e+01,8.828828828828841324e+01,8.918918918918942040e+01
1.114244504907805577e+01,8.671171171171182834e+01,8.761261261261282129e+01
1.154038951511655675e+01,8.536036036036047392e+01,8.603603603603622219e+01
1.193833398115505950e+01,8.378378378378388902e+01,8.445945945945963729e+01
1.233627844719356048e+01,8.130630630630641065e+01,8.220720720720738939e+01
1.273422291323206323e+01,8.018018018018028670e+01,8.040540540540557402e+01
1.313216737927056421e+01,7.882882882882894648e+01,7.927927927927943585e+01
1.353011184530906696e+01,7.747747747747757785e+01,7.792792792792808143e+01
1.392805631134756794e+01,7.590090090090100716e+01,7.590090090090104979e+01
1.432600077738607069e+01,7.454954954954963853e+01,7.500000000000012790e+01
1.472394524342457345e+01,7.274774774774782315e+01,7.364864864864877347e+01
1.512188970946307442e+01,7.162162162162168499e+01,7.162162162162175605e+01
1.551983417550157718e+01,7.027027027027033057e+01,7.049549549549561789e+01
1.591777864154007816e+01,6.801801801801808267e+01,6.801801801801815373e+01
1.631572310757858091e+01,6.531531531531538803e+01,6.644144144144156883e+01
1.671366757361708366e+01,6.351351351351357266e+01,6.351351351351362240e+01
1.711161203965558286e+01,6.193693693693699487e+01,6.081081081081092066e+01
1.750955650569408562e+01,5.990990990990996323e+01,5.900900900900911950e+01
1.790750097173258837e+01,5.743243243243248486e+01,5.720720720720731833e+01
1.830544543777109112e+01,5.472972972972977601e+01,5.405405405405416275e+01
1.870338990380959387e+01,5.202702702702706716e+01,5.225225225225236159e+01
1.910133436984809308e+01,5.067567567567571274e+01,5.045045045045055332e+01
1.949927883588659583e+01,4.887387387387391158e+01,4.864864864864874505e+01
1.989722330192509858e+01,4.797297297297301100e+01,4.752252252252261400e+01
2.029516776796360134e+01,4.684684684684688705e+01,4.662162162162170631e+01
2.069311223400210054e+01,4.436936936936940867e+01,4.301801801801809688e+01
2.109105670004060329e+01,4.189189189189193030e+01,4.189189189189196583e+01
2.148900116607910604e+01,4.076576576576580635e+01,4.009009009009015756e+01
2.188694563211760880e+01,3.851351351351355135e+01,3.761261261261267208e+01
2.228489009815611155e+01,3.671171171171175018e+01,3.648648648648654103e+01
2.268283456419461075e+01,3.581081081081084960e+01,3.490990990990997034e+01
2.308077903023311350e+01,3.310810810810814075e+01,3.378378378378384639e+01
2.347872349627161626e+01,3.085585585585588930e+01,3.063063063063068014e+01
2.387666796231011901e+01,2.882882882882885767e+01,2.882882882882887188e+01
2.427461242834861821e+01,2.792792792792795709e+01,2.815315315315319111e+01
2.467255689438712096e+01,2.725225225225227987e+01,2.702702702702706361e+01
2.507050136042562372e+01,2.612612612612614882e+01,2.590090090090093256e+01
2.546844582646412647e+01,2.454954954954956747e+01,2.522522522522525534e+01
2.586639029250262922e+01,2.364864864864866334e+01,2.364864864864867400e+01
2.626433475854112842e+01,2.252252252252253584e+01,2.229729729729731957e+01
2.666227922457963118e+01,2.027027027027028083e+01,2.027027027027028794e+01
2.706022369061813393e+01,1.959459459459460362e+01,1.959459459459460717e+01
2.745816815665663668e+01,1.914414414414414978e+01,1.914414414414415333e+01
2.785611262269513588e+01,1.824324324324324564e+01,1.846846846846847612e+01
2.825405708873363864e+01,1.711711711711711814e+01,1.711711711711712169e+01
2.865200155477214139e+01,1.644144144144144093e+01,1.644144144144144093e+01
2.904994602081064414e+01,1.599099099099098709e+01,1.554054054054053680e+01
2.944789048684914690e+01,1.531531531531531165e+01,1.531531531531531165e+01
2.984583495288764610e+01,1.463963963963963621e+01,1.463963963963963621e+01
3.024377941892614885e+01,1.351351351351351049e+01,1.396396396396396078e+01
3.064172388496465160e+01,1.261261261261260991e+01,1.261261261261260991e+01
3.103966835100315436e+01,1.193693693693693447e+01,1.193693693693693447e+01
3.143761281704165356e+01,1.193693693693693447e+01,1.193693693693693447e+01
3.183555728308015631e+01,1.148648648648648418e+01,1.148648648648648418e+01
3.223350174911865906e+01,1.058558558558558360e+01,1.058558558558558360e+01
3.263144621515716182e+01,1.036036036036035846e+01,1.036036036036035846e+01
3.302939068119566457e+01,1.036036036036035846e+01,1.036036036036035846e+01
3.342733514723416732e+01,9.009009009009007585e+00,9.459459459459457875e+00
3.382527961327267008e+01,8.783783783783782440e+00,8.783783783783782440e+00
3.422322407931116572e+01,7.432432432432430680e+00,7.657657657657655825e+00
3.462116854534966848e+01,7.207207207207205535e+00,7.432432432432430680e+00
3.501911301138817123e+01,6.531531531531530099e+00,6.531531531531530099e+00
3.541705747742667398e+01,6.081081081081079809e+00,6.081081081081079809e+00
3.581500194346517674e+01,6.081081081081079809e+00,6.081081081081079809e+00
3.621294640950367949e+01,5.855855855855854664e+00,5.630630630630629518e+00
3.661089087554218224e+01,4.954954954954954083e+00,5.180180180180179228e+00
3.700883534158068500e+01,4.504504504504503792e+00,4.729729729729728938e+00
3.740677980761918775e+01,4.504504504504503792e+00,4.504504504504503792e+00
3.780472427365768340e+01,4.504504504504503792e+00,4.504504504504503792e+00
3.820266873969618615e+01,4.054054054054053502e+00,4.279279279279278647e+00
3.860061320573468890e+01,3.378378378378377622e+00,3.603603603603602767e+00
3.899855767177319166e+01,3.378378378378377622e+00,3.378378378378377622e+00
3.939650213781169441e+01,3.153153153153152477e+00,3.153153153153152477e+00
3.979444660385019716e+01,2.927927927927927332e+00,2.927927927927927332e+00
4.019239106988869992e+01,2.927927927927927332e+00,2.927927927927927332e+00
4.059033553592720267e+01,2.477477477477477041e+00,2.477477477477477041e+00
4.098828000196570542e+01,2.252252252252251896e+00,2.252252252252251896e+00
4.138622446800420107e+01,1.801801801801801606e+00,1.801801801801801606e+00
4.178416893404270382e+01,1.801801801801801606e+00,1.801801801801801606e+00
4.218211340008120658e+01,1.801801801801801606e+00,1.801801801801801606e+00
4.258005786611970933e+01,1.576576576576576461e+00,1.576576576576576461e+00
4.297800233215821208e+01,1.351351351351351315e+00,1.351351351351351315e+00
4.337594679819671484e+01,9.009009009009009139e-01,1.126126126126126170e+00
4.377389126423521759e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.417183573027372034e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.456978019631222310e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.496772466235071875e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.536566912838922150e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.576361359442772425e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.616155806046622700e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.655950252650472976e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.695744699254323251e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.735539145858173526e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.775333592462023802e+01,4.504504504504504570e-01,4.504504504504504570e-01
4.815128039065874077e+01,2.252252252252252285e-01,2.252252252252252285e-01
4.854922485669723642e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.894716932273573917e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.934511378877424193e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.974305825481274468e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.014100272085124743e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.053894718688975018e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.093689165292825294e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.133483611896675569e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.173278058500525844e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.213072505104375409e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.252866951708225685e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.292661398312075960e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.332455844915926235e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.372250291519776511e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.412044738123626786e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.451839184727477061e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.491633631331327337e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.531428077935177612e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.571222524539027177e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.611016971142877452e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.650811417746727727e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.690605864350578003e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.730400310954428278e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.770194757558278553e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.809989204162128829e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.849783650765979104e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.889578097369829379e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.929372543973678944e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.969166990577529219e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.008961437181379495e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.048755883785229770e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.088550330389080045e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.128344776992930321e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.168139223596780596e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.207933670200630871e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.247728116804481147e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.287522563408330711e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.327317010012180987e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.367111456616031262e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.406905903219882248e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.446700349823731813e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.486494796427581377e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.526289243031432363e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.566083689635281928e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.605878136239132914e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.645672582842982479e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.685467029446833465e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.725261476050683029e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.765055922654534015e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.804850369258383580e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.844644815862233145e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.884439262466084131e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.924233709069933695e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.964028155673784681e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.003822602277634246e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.043617048881485232e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.083411495485334797e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.123205942089185783e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.163000388693035347e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.202794835296884912e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.242589281900735898e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.282383728504585463e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.322178175108436449e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.361972621712286013e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.401767068316136999e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.441561514919986564e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.481355961523837550e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.521150408127687115e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.560944854731536680e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.600739301335387665e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.640533747939237230e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.680328194543088216e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.720122641146937781e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.759917087750788767e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.799711534354638331e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.839505980958489317e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.879300427562338882e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.919094874166188447e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.950930431449269520e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/hn/hn_mlp_comparison/dvh/dvh_PAROTID_RT.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000002132e+02,1.000000000000002132e+02
3.979444660385019761e-01,1.000000000000002132e+02,1.000000000000002132e+02
7.958889320770039522e-01,1.000000000000002132e+02,1.000000000000002132e+02
1.193833398115505817e+00,1.000000000000002132e+02,1.000000000000002132e+02
1.591777864154007904e+00,1.000000000000002132e+02,1.000000000000002132e+02
1.989722330192509769e+00,1.000000000000002132e+02,1.000000000000002132e+02
2.387666796231011634e+00,1.000000000000002132e+02,1.000000000000002132e+02
2.785611262269513944e+00,1.000000000000002132e+02,1.000000000000002132e+02
3.183555728308015809e+00,1.000000000000002132e+02,1.000000000000002132e+02
3.581500194346517674e+00,1.000000000000002132e+02,1.000000000000002132e+02
3.979444660385019539e+00,1.000000000000002132e+02,1.000000000000002132e+02
4.377389126423521404e+00,1.000000000000002132e+02,1.000000000000002132e+02
4.775333592462023269e+00,1.000000000000002132e+02,1.000000000000002132e+02
5.173278058500525134e+00,1.000000000000002132e+02,1.000000000000002132e+02
5.571222524539027887e+00,1.000000000000002132e+02,1.000000000000002132e+02
5.969166990577529752e+00,1.000000000000002132e+02,1.000000000000002132e+02
6.367111456616031617e+00,1.000000000000002132e+02,1.000000000000002132e+02
6.765055922654533482e+00,1.000000000000002132e+02,1.000000000000002132e+02
7.163000388693035347e+00,1.000000000000002132e+02,1.000000000000002132e+02
7.560944854731537212e+00,1.000000000000002132e+02,1.000000000000002132e+02
7.958889320770039078e+00,9.984301412872862613e+01,1.000000000000002132e+02
8.356833786808541831e+00,9.952904238618545207e+01,9.984301412872862613e+01
8.754778252847042808e+00,9.874411302982751693e+01,9.905808477237069098e+01
9.152722718885545561e+00,9.764521193092640772e+01,9.811616954474116881e+01
9.550667184924046538e+00,9.638932496075371148e+01,9.701726844584005960e+01
9.948611650962549291e+00,9.513343799058101524e+01,9.560439560439577633e+01
1.034655611700105027e+01,9.387755102040831900e+01,9.497645211930942821e+01
1.074450058303955302e+01,9.230769230769244871e+01,9.309262166405038386e+01
1.114244504907805577e+01,9.167974882260610059e+01,9.199372056514927465e+01
1.154038951511655675e+01,9.026687598116181732e+01,9.058084772370499138e+01
1.193833398115505950e+01,8.854003139717436000e+01,8.885400313971753405e+01
1.233627844719356048e+01,8.571428571428582188e+01,8.571428571428582188e+01
1.273422291323206323e+01,8.288854003139728377e+01,8.304552590266887080e+01
1.313216737927056421e+01,8.053375196232349253e+01,8.053375196232347832e+01
1.353011184530906696e+01,7.770800627943496863e+01,7.817896389324970130e+01
1.392805631134756794e+01,7.598116169544751131e+01,7.613814756671906991e+01
1.432600077738607069e+01,7.315541601255895898e+01,7.346938775510210462e+01
1.472394524342457345e+01,7.064364207221358072e+01,7.032967032967040666e+01
1.512188970946307442e+01,6.813186813186820245e+01,6.828885400313977527e+01
1.551983417550157718e+01,6.499215070643649028e+01,6.467817896389331622e+01
1.591777864154007816e+01,6.248037676609112623e+01,6.248037676609111202e+01
1.631572310757858091e+01,6.059654631083209608e+01,6.012558869701732789e+01
1.671366757361708366e+01,5.949764521193099398e+01,5.886970172684463165e+01
1.711161203965558286e+01,5.777080062794354376e+01,5.698587127158560151e+01
1.750955650569408562e+01,5.557299843014134666e+01,5.478806907378340441e+01
1.790750097173258837e+01,5.290423861852439558e+01,5.290423861852437426e+01
1.830544543777109112e+01,5.102040816326536543e+01,5.039246467817900310e+01
1.870338990380959387e+01,4.913657770800632818e+01,4.866562009419155288e+01
1.910133436984809308e+01,4.788069073783363905e+01,4.756671899529044367e+01
1.949927883588659583e+01,4.599686028257460890e+01,4.631083202511775454e+01
1.989722330192509858e+01,4.442700156985875282e+01,4.458398744113031142e+01
2.029516776796360134e+01,4.222919937205654861e+01,4.222919937205653440e+01
2.069311223400210054e+01,4.113029827315543940e+01,4.097331240188385237e+01
2.109105670004060329e+01,4.003139717425433730e+01,3.987441130298275027e+01
2.148900116607910604e+01,3.814756671899530716e+01,3.877551020408164817e+01
2.188694563211760880e+01,3.673469387755103099e+01,3.626373626373627701e+01
2.228489009815611155e+01,3.453689167974883389e+01,3.422291993720566694e+01
2.268283456419461075e+01,3.328100470957615187e+01,3.281004709576139078e+01
2.308077903023311350e+01,3.139717425431711817e+01,3.124018838304553469e+01
2.347872349627161626e+01,3.061224489795918657e+01,2.982731554160126564e+01
2.387666796231011901e+01,2.919937205651491396e+01,2.841444270015699303e+01
2.427461242834861821e+01,2.731554160125588382e+01,2.731554160125589092e+01
2.467255689438712096e+01,2.621664050235478172e+01,2.605965463108320535e+01
2.507050136042562372e+01,2.464678178963892563e+01,2.464678178963893629e+01
2.546844582646412647e+01,2.260596546310831556e+01,2.197802197802197810e+01
2.586639029250262922e+01,2.119309262166404295e+01,2.072213500784929252e+01
2.626433475854112842e+01,1.946624803767660339e+01,1.946624803767660339e+01
2.666227922457963118e+01,1.805337519623233078e+01,1.805337519623233078e+01
2.706022369061813393e+01,1.679748822605964520e+01,1.664050235478805817e+01
2.745816815665663668e+01,1.616954474097329708e+01,1.616954474097329708e+01
2.785611262269513588e+01,1.554160125588695429e+01,1.522762951334378201e+01
2.825405708873363864e+01,1.459968602825744277e+01,1.475667189952902625e+01
2.865200155477214139e+01,1.412872841444268701e+01,1.412872841444268524e+01
2.904994602081064414e+01,1.350078492935634600e+01,1.350078492935634422e+01
2.944789048684914690e+01,1.318681318681317549e+01,1.302982731554158846e+01
2.984583495288764610e+01,1.271585557299841973e+01,1.271585557299841795e+01
3.024377941892614885e+01,1.224489795918366397e+01,1.240188383045524745e+01
3.064172388496465160e+01,1.177394034536890821e+01,1.161695447409732118e+01
3.103966835100315436e+01,1.098901098901098194e+01,1.098901098901098017e+01
3.143761281704165356e+01,1.067503924646781144e+01,1.067503924646780966e+01
3.183555728308015631e+01,1.020408163265305568e+01,1.004709576138146865e+01
3.223350174911865906e+01,9.733124018838299918e+00,9.576138147566712888e+00
3.263144621515716182e+01,9.262166405023544158e+00,9.262166405023542382e+00
3.302939068119566457e+01,8.948194662480373651e+00,8.948194662480371875e+00
3.342733514723416732e+01,8.477237048665617891e+00,8.634222919937201368e+00
3.382527961327267008e+01,8.006279434850862131e+00,8.006279434850860355e+00
3.422322407931116572e+01,7.221350078492934088e+00,7.535321821036104595e+00
3.462116854534966848e+01,6.593406593406592187e+00,6.593406593406591298e+00
3.501911301138817123e+01,6.279434850863421680e+00,6.279434850863419904e+00
3.541705747742667398e+01,5.337519623233908383e+00,5.651491365777077114e+00
3.581500194346517674e+01,5.180533751962323130e+00,5.180533751962321354e+00
3.621294640950367949e+01,4.709576138147566482e+00,4.709576138147565594e+00
3.661089087554218224e+01,4.552590266875981229e+00,4.395604395604395087e+00
3.700883534158068500e+01,3.767660910518054074e+00,3.924646781789638883e+00
3.740677980761918775e+01,3.453689167974882679e+00,3.453689167974882235e+00
3.780472427365768340e+01,2.825745682888540333e+00,3.296703296703296537e+00
3.820266873969618615e+01,2.825745682888540333e+00,2.825745682888539889e+00
3.860061320573468890e+01,2.668759811616954636e+00,2.354788069073783241e+00
3.899855767177319166e+01,2.354788069073783685e+00,2.354788069073783241e+00
3.939650213781169441e+01,2.040816326530612290e+00,1.883830455259026593e+00
3.979444660385019716e+01,1.569858712715855642e+00,1.569858712715855420e+00
4.019239106988869992e+01,1.569858712715855642e+00,1.569858712715855420e+00
4.059033553592720267e+01,1.412872841444270167e+00,1.412872841444269945e+00
4.098828000196570542e+01,1.412872841444270167e+00,1.412872841444269945e+00
4.138622446800420107e+01,1.098901098901098994e+00,1.255886970172684469e+00
4.178416893404270382e+01,9.419152276295134074e-01,9.419152276295134074e-01
4.218211340008120658e+01,6.279434850863422346e-01,6.279434850863422346e-01
4.258005786611970933e+01,4.709576138147566482e-01,4.709576138147566482e-01
4.297800233215821208e+01,4.709576138147566482e-01,4.709576138147566482e-01
4.337594679819671484e+01,4.709576138147566482e-01,4.709576138147566482e-01
4.377389126423521759e+01,3.139717425431711173e-01,4.709576138147566482e-01
4.417183573027372034e+01,3.139717425431711173e-01,3.139717425431711173e-01
4.456978019631222310e+01,3.139717425431711173e-01,3.139717425431711173e-01
4.496772466235071875e+01,3.139717425431711173e-01,1.569858712715855587e-01
4.536566912838922150e+01,1.569858712715855587e-01,1.569858712715855587e-01
4.576361359442772425e+01,1.569858712715855587e-01,1.569858712715855587e-01
4.616155806046622700e+01,1.569858712715855587e-01,1.569858712715855587e-01
4.655950252650472976e+01,1.569858712715855587e-01,1.569858712715855587e-01
4.695744699254323251e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.735539145858173526e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.775333592462023802e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.815128039065874077e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.854922485669723642e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.894716932273573917e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.934511378877424193e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.974305825481274468e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.014100272085124743e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.053894718688975018e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.093689165292825294e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.133483611896675569e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.173278058500525844e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.213072505104375409e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.252866951708225685e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.292661398312075960e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.332455844915926235e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.372250291519776511e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.412044738123626786e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.451839184727477061e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.491633631331327337e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.531428077935177612e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.571222524539027177e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.611016971142877452e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.650811417746727727e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.690605864350578003e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.730400310954428278e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.770194757558278553e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.809989204162128829e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.849783650765979104e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.889578097369829379e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.929372543973678944e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.969166990577529219e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.008961437181379495e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.048755883785229770e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.088550330389080045e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.128344776992930321e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.168139223596780596e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.207933670200630871e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.247728116804481147e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.287522563408330711e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.327317010012180987e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.367111456616031262e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.406905903219882248e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.446700349823731813e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.486494796427581377e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.526289243031432363e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.566083689635281928e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.605878136239132914e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.645672582842982479e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.685467029446833465e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.725261476050683029e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.765055922654534015e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.804850369258383580e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.844644815862233145e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.884439262466084131e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.924233709069933695e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.964028155673784681e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.003822602277634246e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.043617048881485232e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.083411495485334797e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.123205942089185783e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.163000388693035347e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.202794835296884912e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.242589281900735898e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.282383728504585463e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.322178175108436449e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.361972621712286013e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.401767068316136999e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.441561514919986564e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.481355961523837550e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.521150408127687115e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.560944854731536680e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.600739301335387665e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.640533747939237230e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.680328194543088216e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.720122641146937781e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.759917087750788767e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.799711534354638331e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.839505980958489317e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.879300427562338882e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.919094874166188447e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.950930431449269520e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/hn/hn_mlp_comparison/dvh/dvh_PTV63.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000005400e+02,1.000000000000007816e+02
3.979444660385019761e-01,1.000000000000005400e+02,1.000000000000007816e+02
7.958889320770039522e-01,1.000000000000005400e+02,1.000000000000007816e+02
1.193833398115505817e+00,1.000000000000005400e+02,1.000000000000007816e+02
1.591777864154007904e+00,1.000000000000005400e+02,1.000000000000007816e+02
1.989722330192509769e+00,1.000000000000005400e+02,1.000000000000007816e+02
2.387666796231011634e+00,1.000000000000005400e+02,1.000000000000007816e+02
2.785611262269513944e+00,1.000000000000005400e+02,1.000000000000007816e+02
3.183555728308015809e+00,1.000000000000005400e+02,1.000000000000007816e+02
3.581500194346517674e+00,1.000000000000005400e+02,1.000000000000007816e+02
3.979444660385019539e+00,1.000000000000005400e+02,1.000000000000007816e+02
4.377389126423521404e+00,1.000000000000005400e+02,1.000000000000007816e+02
4.775333592462023269e+00,1.000000000000005400e+02,1.000000000000007816e+02
5.173278058500525134e+00,1.000000000000005400e+02,1.000000000000007816e+02
5.571222524539027887e+00,1.000000000000005400e+02,1.000000000000007816e+02
5.969166990577529752e+00,1.000000000000005400e+02,1.000000000000007816e+02
6.367111456616031617e+00,1.000000000000005400e+02,1.000000000000007816e+02
6.765055922654533482e+00,1.000000000000005400e+02,1.000000000000007816e+02
7.163000388693035347e+00,1.000000000000005400e+02,1.000000000000007816e+02
7.560944854731537212e+00,1.000000000000005400e+02,1.000000000000007816e+02
7.958889320770039078e+00,1.000000000000005400e+02,1.000000000000007816e+02
8.356833786808541831e+00,1.000000000000005400e+02,1.000000000000007816e+02
8.754778252847042808e+00,1.000000000000005400e+02,1.000000000000007816e+02
9.152722718885545561e+00,1.000000000000005400e+02,1.000000000000007816e+02
9.550667184924046538e+00,1.000000000000005400e+02,1.000000000000007816e+02
9.948611650962549291e+00,1.000000000000005400e+02,1.000000000000007816e+02
1.034655611700105027e+01,1.000000000000005400e+02,1.000000000000007816e+02
1.074450058303955302e+01,1.000000000000005400e+02,1.000000000000007816e+02
1.114244504907805577e+01,1.000000000000005400e+02,1.000000000000007816e+02
1.154038951511655675e+01,1.000000000000005400e+02,1.000000000000007816e+02
1.193833398115505950e+01,1.000000000000005400e+02,1.000000000000007816e+02
1.233627844719356048e+01,1.000000000000005400e+02,1.000000000000007816e+02
1.273422291323206323e+01,1.000000000000005400e+02,1.000000000000007816e+02
1.313216737927056421e+01,1.000000000000005400e+02,1.000000000000007816e+02
1.353011184530906696e+01,1.000000000000005400e+02,1.000000000000007816e+02
1.392805631134756794e+01,1.000000000000005400e+02,1.000000000000007816e+02
1.432600077738607069e+01,1.000000000000005400e+02,1.000000000000007816e+02
1.472394524342457345e+01,1.000000000000005400e+02,1.000000000000007816e+02
1.512188970946307442e+01,1.000000000000005400e+02,1.000000000000007816e+02
1.551983417550157718e+01,1.000000000000005400e+02,1.000000000000007816e+02
1.591777864154007816e+01,1.000000000000005400e+02,1.000000000000007816e+02
1.631572310757858091e+01,1.000000000000005400e+02,1.000000000000007816e+02
1.671366757361708366e+01,1.000000000000005400e+02,1.000000000000007816e+02
1.711161203965558286e+01,1.000000000000005400e+02,1.000000000000007816e+02
1.750955650569408562e+01,1.000000000000005400e+02,1.000000000000007816e+02
1.790750097173258837e+01,1.000000000000005400e+02,1.000000000000007816e+02
1.830544543777109112e+01,1.000000000000005400e+02,1.000000000000007816e+02
1.870338990380959387e+01,1.000000000000005400e+02,1.000000000000007816e+02
1.910133436984809308e+01,1.000000000000005400e+02,1.000000000000007816e+02
1.949927883588659583e+01,1.000000000000005400e+02,1.000000000000007816e+02
1.989722330192509858e+01,1.000000000000005400e+02,1.000000000000007816e+02
2.029516776796360134e+01,9.999567399204067897e+01,1.000000000000007816e+02
2.069311223400210054e+01,9.999134798408081792e+01,9.999567399204092055e+01
2.109105670004060329e+01,9.998702197612095688e+01,9.999134798408105951e+01
2.148900116607910604e+01,9.998269596816109583e+01,9.998269596816135163e+01
2.188694563211760880e+01,9.998269596816109583e+01,9.998269596816135163e+01
2.228489009815611155e+01,9.997836996020123479e+01,9.998269596816135163e+01
2.268283456419461075e+01,9.997836996020123479e+01,9.997404395224162954e+01
2.308077903023311350e+01,9.996539193632165166e+01,9.996971794428176850e+01
2.347872349627161626e+01,9.996539193632165166e+01,9.996106592836204641e+01
2.387666796231011901e+01,9.995241391244208273e+01,9.995673992040218536e+01
2.427461242834861821e+01,9.995241391244208273e+01,9.995241391244232432e+01
2.467255689438712096e+01,9.994808790448222169e+01,9.994376189652260223e+01
2.507050136042562372e+01,9.993078387264279172e+01,9.993510988060288014e+01
2.546844582646412647e+01,9.990915383284350071e+01,9.990482782488388125e+01
2.586639029250262922e+01,9.989184980100407074e+01,9.988752379304445128e+01
2.626433475854112842e+01,9.986589375324493290e+01,9.987021976120502131e+01
2.666227922457963118e+01,9.983993770548580926e+01,9.985291572936559135e+01
2.706022369061813393e+01,9.983561169752594822e+01,9.983561169752616138e+01
2.745816815665663668e+01,9.982695968160622613e+01,9.982695968160645350e+01
2.785611262269513588e+01,9.981830766568650404e+01,9.981398165772688458e+01
2.825405708873363864e+01,9.979667762588722724e+01,9.979667762588745461e+01
2.865200155477214139e+01,9.978802560996751936e+01,9.978802560996773252e+01
2.904994602081064414e+01,9.977504758608793622e+01,9.976639557016844151e+01
2.944789048684914690e+01,9.976206956220836730e+01,9.976206956220858046e+01
2.984583495288764610e+01,9.975774355424850626e+01,9.975774355424871942e+01
3.024377941892614885e+01,9.973178750648936841e+01,9.974476553036913629e+01
3.064172388496465160e+01,9.971015746669009161e+01,9.970583145873042952e+01
3.103966835100315436e+01,9.968852742689081481e+01,9.968852742689099955e+01
3.143761281704165356e+01,9.968420141893095376e+01,9.968420141893113851e+01
3.183555728308015631e+01,9.967122339505138484e+01,9.966689738709170854e+01
3.223350174911865906e+01,9.964526734729226121e+01,9.964526734729241753e+01
3.263144621515716182e+01,9.963228932341267807e+01,9.963228932341283439e+01
3.302939068119566457e+01,9.962363730749295598e+01,9.962796331545297335e+01
3.342733514723416732e+01,9.960200726769366497e+01,9.961065928361354338e+01
3.382527961327267008e+01,9.959335525177394288e+01,9.959335525177409920e+01
3.422322407931116572e+01,9.955874718809511137e+01,9.956739920401497557e+01
3.462116854534966848e+01,9.954144315625566719e+01,9.954576916421568455e+01
3.501911301138817123e+01,9.951981311645639039e+01,9.951981311645654671e+01
3.541705747742667398e+01,9.949385706869725254e+01,9.949385706869739465e+01
3.581500194346517674e+01,9.948953106073739150e+01,9.948520505277767256e+01
3.621294640950367949e+01,9.946790102093811470e+01,9.946790102093822838e+01
3.661089087554218224e+01,9.945059698909868473e+01,9.945059698909879842e+01
3.700883534158068500e+01,9.942464094133954688e+01,9.942896694929952162e+01
3.740677980761918775e+01,9.941166291745997796e+01,9.941166291746010586e+01
3.780472427365768340e+01,9.939868489358040904e+01,9.940733690950024481e+01
3.820266873969618615e+01,9.938570686970084012e+01,9.939003287766080064e+01
3.860061320573468890e+01,9.936840283786141015e+01,9.936407682990166279e+01
3.899855767177319166e+01,9.935975082194170227e+01,9.935975082194180175e+01
3.939650213781169441e+01,9.934244679010225809e+01,9.933812078214251073e+01
3.979444660385019716e+01,9.931216473438327341e+01,9.931216473438337289e+01
4.019239106988869992e+01,9.930783872642341237e+01,9.930783872642351184e+01
4.059033553592720267e+01,9.929486070254384344e+01,9.929486070254394292e+01
4.098828000196570542e+01,9.927755667070439927e+01,9.928188267866435979e+01
4.138622446800420107e+01,9.926025263886496930e+01,9.926457864682491561e+01
4.178416893404270382e+01,9.923429659110583145e+01,9.924294860702562460e+01
4.218211340008120658e+01,9.922131856722626253e+01,9.921266655130662571e+01
4.258005786611970933e+01,9.919536251946712468e+01,9.919536251946718153e+01
4.297800233215821208e+01,9.917805848762769472e+01,9.918238449558761261e+01
4.337594679819671484e+01,9.916075445578826475e+01,9.916940647170804368e+01
4.377389126423521759e+01,9.915210243986854266e+01,9.915642844782847476e+01
4.417183573027372034e+01,9.911749437618969694e+01,9.911316836822992116e+01
4.456978019631222310e+01,9.906990828863128229e+01,9.908721232047078331e+01
4.496772466235071875e+01,9.903530022495243657e+01,9.902664820903281395e+01
4.536566912838922150e+01,9.900069216127359084e+01,9.899636615331381506e+01
4.576361359442772425e+01,9.899204014535386875e+01,9.899204014535395402e+01
4.616155806046622700e+01,9.898338812943414666e+01,9.897473611351452405e+01
4.655950252650472976e+01,9.894878006575530094e+01,9.893580204187583149e+01
4.695744699254323251e+01,9.890984599411660838e+01,9.889686797023712472e+01
4.735539145858173526e+01,9.887091192247791582e+01,9.887091192247800109e+01
4.775333592462023802e+01,9.882765184287934801e+01,9.883630385879915536e+01
4.815128039065874077e+01,9.878439176328078020e+01,9.878439176328087967e+01
4.854922485669723642e+01,9.870652362000339508e+01,9.871084962796334139e+01
4.894716932273573917e+01,9.866326354040485569e+01,9.865028551652535782e+01
4.934511378877424193e+01,9.858972140508733162e+01,9.858106938916766637e+01
4.974305825481274468e+01,9.851185326180994650e+01,9.850320124589029547e+01
5.014100272085124743e+01,9.843831112649240822e+01,9.841668108669320247e+01
5.053894718688975018e+01,9.837774701505443886e+01,9.834746495933552524e+01
5.093689165292825294e+01,9.823931476033909860e+01,9.822633673645958652e+01
5.133483611896675569e+01,9.814414258522229773e+01,9.810088250562381518e+01
5.173278058500525844e+01,9.804464440214565002e+01,9.799705831458730643e+01
5.213072505104375409e+01,9.791919017130986447e+01,9.786727807579167404e+01
5.252866951708225685e+01,9.774614985291569269e+01,9.773749783699604166e+01
5.292661398312075960e+01,9.754282747880252202e+01,9.756013151064200883e+01
5.332455844915926235e+01,9.731354905693022772e+01,9.727028897733175938e+01
5.372250291519776511e+01,9.700207648382070147e+01,9.704966257137917296e+01
5.412044738123626786e+01,9.670358193459074414e+01,9.667329987887180209e+01
5.451839184727477061e+01,9.637480532964178792e+01,9.632721924208343012e+01
5.491633631331327337e+01,9.596383457345558554e+01,9.599411662917462706e+01
5.531428077935177612e+01,9.555286381726941158e+01,9.550527772971103957e+01
5.571222524539027177e+01,9.499913479840802211e+01,9.506835092576571355e+01
5.611016971142877452e+01,9.449299186710503307e+01,9.453625194670358667e+01
5.650811417746727727e+01,9.384409067312685693e+01,9.386572071292611952e+01
5.690605864350578003e+01,9.314760339159025193e+01,9.301782315279460533e+01
5.730400310954428278e+01,9.224346772798062943e+01,9.218722962450252112e+01
5.770194757558278553e+01,9.138691815192940737e+01,9.118359577781625092e+01
5.809989204162128829e+01,9.033137220972486148e+01,9.024052604256792165e+01
5.849783650765979104e+01,8.904654784564804970e+01,8.899896175808963505e+01
5.889578097369829379e+01,8.777037549749091738e+01,8.769683336217337910e+01
5.929372543973678944e+01,8.626492472746150497e+01,8.629520678318047544e+01
5.969166990577529219e+01,8.474649593355252364e+01,8.460373767087729391e+01
6.008961437181379495e+01,8.277383630385880053e+01,8.270894618446095592e+01
6.048755883785229770e+01,8.076224260252639908e+01,8.071465651496797022e+01
6.088550330389080045e+01,7.833967814500779525e+01,7.821422391417199549e+01
6.128344776992930321e+01,7.560564111437965096e+01,7.547153486762414332e+01
6.168139223596780596e+01,7.226163696141202308e+01,7.207129261117840713e+01
6.207933670200630871e+01,6.835525177366328364e+01,6.809136528811214362e+01
6.247728116804481147e+01,6.392109361481227126e+01,6.377400934417722311e+01
6.287522563408330711e+01,5.853953971275308987e+01,5.822806713964356362e+01
6.327317010012180987e+01,5.285949126146393695e+01,5.282055718982525860e+01
6.367111456616031262e+01,4.781103997231356573e+01,4.778075791659458815e+01
6.406905903219882248e+01,4.306540924035301288e+01,4.317355943934938978e+01
6.446700349823731813e+01,3.914604602872470451e+01,3.922824017996195067e+01
6.486494796427581377e+01,3.574580377227894701e+01,3.585827997923517074e+01
6.526289243031432363e+01,3.279114033569822340e+01,3.291659456653400895e+01
6.566083689635281928e+01,3.040750994981831923e+01,3.050700813289497404e+01
6.605878136239132914e+01,2.839159024052605673e+01,2.840456826440561144e+01
6.645672582842982479e+01,2.641893061083233718e+01,2.636269250735421821e+01
6.685467029446833465e+01,2.452413912441600274e+01,2.457605121993425001e+01
6.725261476050683029e+01,2.293216819518949023e+01,2.296677625886831819e+01
6.765055922654534015e+01,2.147430351271847115e+01,2.148295552863817548e+01
6.804850369258383580e+01,1.971794428101748053e+01,1.977850839245544634e+01
6.844644815862233145e+01,1.797456307319605529e+01,1.797023706523620490e+01
6.884439262466084131e+01,1.600190344350233573e+01,1.592403530022495595e+01
6.924233709069933695e+01,1.357501297802387974e+01,1.362259906558228373e+01
6.964028155673784681e+01,1.085395397127530792e+01,1.091451808271327373e+01
7.003822602277634246e+01,7.691642152621561479e+00,7.769510295898944818e+00
7.043617048881485232e+01,5.134971448347465106e+00,5.152275480186884415e+00
7.083411495485334797e+01,3.067139643536943794e+00,3.166637826613601270e+00
7.123205942089185783e+01,1.899117494376189041e+00,1.916421526215608351e+00
7.163000388693035347e+01,1.198304204879736767e+00,1.176674165080463741e+00
7.202794835296884912e+01,7.613774009344176363e-01,7.916594566534002064e-01
7.242589281900735898e+01,5.191209551825575197e-01,5.104689392628481981e-01
7.282383728504585463e+01,3.157985810693891282e-01,3.287766049489530551e-01
7.322178175108436449e+01,1.860183422737497483e-01,2.033223741131683360e-01
7.361972621712286013e+01,1.297802387956393799e-01,1.297802387956393799e-01
7.401767068316136999e+01,5.623810347811040306e-02,5.623810347811039612e-02
7.441561514919986564e+01,3.028205571898252152e-02,3.028205571898252152e-02
7.481355961523837550e+01,8.652015919709292111e-03,8.652015919709292111e-03
7.521150408127687115e+01,8.652015919709292111e-03,8.652015919709292111e-03
7.560944854731536680e+01,4.326007959854646055e-03,4.326007959854646055e-03
7.600739301335387665e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.640533747939237230e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.680328194543088216e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.720122641146937781e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.759917087750788767e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.799711534354638331e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.839505980958489317e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.879300427562338882e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.919094874166188447e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.950930431449269520e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/hn/hn_mlp_comparison/dvh/dvh_PTV70.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,9.999999999999965894e+01,9.999999999999968736e+01
3.979444660385019761e-01,9.999999999999965894e+01,9.999999999999968736e+01
7.958889320770039522e-01,9.999999999999965894e+01,9.999999999999968736e+01
1.193833398115505817e+00,9.999999999999965894e+01,9.999999999999968736e+01
1.591777864154007904e+00,9.999999999999965894e+01,9.999999999999968736e+01
1.989722330192509769e+00,9.999999999999965894e+01,9.999999999999968736e+01
2.387666796231011634e+00,9.999999999999965894e+01,9.999999999999968736e+01
2.785611262269513944e+00,9.999999999999965894e+01,9.999999999999968736e+01
3.183555728308015809e+00,9.999999999999965894e+01,9.999999999999968736e+01
3.581500194346517674e+00,9.999999999999965894e+01,9.999999999999968736e+01
3.979444660385019539e+00,9.999999999999965894e+01,9.999999999999968736e+01
4.377389126423521404e+00,9.999999999999965894e+01,9.999999999999968736e+01
4.775333592462023269e+00,9.999999999999965894e+01,9.999999999999968736e+01
5.173278058500525134e+00,9.999999999999965894e+01,9.999999999999968736e+01
5.571222524539027887e+00,9.999999999999965894e+01,9.999999999999968736e+01
5.969166990577529752e+00,9.999999999999965894e+01,9.999999999999968736e+01
6.367111456616031617e+00,9.999999999999965894e+01,9.999999999999968736e+01
6.765055922654533482e+00,9.999999999999965894e+01,9.999999999999968736e+01
7.163000388693035347e+00,9.999999999999965894e+01,9.999999999999968736e+01
7.560944854731537212e+00,9.999999999999965894e+01,9.999999999999968736e+01
7.958889320770039078e+00,9.999999999999965894e+01,9.999999999999968736e+01
8.356833786808541831e+00,9.999999999999965894e+01,9.999999999999968736e+01
8.754778252847042808e+00,9.999999999999965894e+01,9.999999999999968736e+01
9.152722718885545561e+00,9.999999999999965894e+01,9.999999999999968736e+01
9.550667184924046538e+00,9.999999999999965894e+01,9.999999999999968736e+01
9.948611650962549291e+00,9.999999999999965894e+01,9.999999999999968736e+01
1.034655611700105027e+01,9.999999999999965894e+01,9.999999999999968736e+01
1.074450058303955302e+01,9.999999999999965894e+01,9.999999999999968736e+01
1.114244504907805577e+01,9.999999999999965894e+01,9.999999999999968736e+01
1.154038951511655675e+01,9.999999999999965894e+01,9.999999999999968736e+01
1.193833398115505950e+01,9.999999999999965894e+01,9.999999999999968736e+01
1.233627844719356048e+01,9.999999999999965894e+01,9.999999999999968736e+01
1.273422291323206323e+01,9.999999999999965894e+01,9.999999999999968736e+01
1.313216737927056421e+01,9.999999999999965894e+01,9.999999999999968736e+01
1.353011184530906696e+01,9.999999999999965894e+01,9.999999999999968736e+01
1.392805631134756794e+01,9.999999999999965894e+01,9.999999999999968736e+01
1.432600077738607069e+01,9.999999999999965894e+01,9.999999999999968736e+01
1.472394524342457345e+01,9.999999999999965894e+01,9.999999999999968736e+01
1.512188970946307442e+01,9.999999999999965894e+01,9.999999999999968736e+01
1.551983417550157718e+01,9.999999999999965894e+01,9.999999999999968736e+01
1.591777864154007816e+01,9.999999999999965894e+01,9.999999999999968736e+01
1.631572310757858091e+01,9.999999999999965894e+01,9.999999999999968736e+01
1.671366757361708366e+01,9.999999999999965894e+01,9.999999999999968736e+01
1.711161203965558286e+01,9.999999999999965894e+01,9.999999999999968736e+01
1.750955650569408562e+01,9.999999999999965894e+01,9.999999999999968736e+01
1.790750097173258837e+01,9.999999999999965894e+01,9.999999999999968736e+01
1.830544543777109112e+01,9.999999999999965894e+01,9.999999999999968736e+01
1.870338990380959387e+01,9.999999999999965894e+01,9.999999999999968736e+01
1.910133436984809308e+01,9.999999999999965894e+01,9.999999999999968736e+01
1.949927883588659583e+01,9.999999999999965894e+01,9.999999999999968736e+01
1.989722330192509858e+01,9.999999999999965894e+01,9.999999999999968736e+01
2.029516776796360134e+01,9.999999999999965894e+01,9.999999999999968736e+01
2.069311223400210054e+01,9.999999999999965894e+01,9.999999999999968736e+01
2.109105670004060329e+01,9.999999999999965894e+01,9.999999999999968736e+01
2.148900116607910604e+01,9.999999999999965894e+01,9.999999999999968736e+01
2.188694563211760880e+01,9.999999999999965894e+01,9.999999999999968736e+01
2.228489009815611155e+01,9.999999999999965894e+01,9.999999999999968736e+01
2.268283456419461075e+01,9.999999999999965894e+01,9.999999999999968736e+01
2.308077903023311350e+01,9.999999999999965894e+01,9.999999999999968736e+01
2.347872349627161626e+01,9.999999999999965894e+01,9.999999999999968736e+01
2.387666796231011901e+01,9.999999999999965894e+01,9.999999999999968736e+01
2.427461242834861821e+01,9.999999999999965894e+01,9.999999999999968736e+01
2.467255689438712096e+01,9.999999999999965894e+01,9.999999999999968736e+01
2.507050136042562372e+01,9.999999999999965894e+01,9.999999999999968736e+01
2.546844582646412647e+01,9.999999999999965894e+01,9.999999999999968736e+01
2.586639029250262922e+01,9.999999999999965894e+01,9.999999999999968736e+01
2.626433475854112842e+01,9.999999999999965894e+01,9.999999999999968736e+01
2.666227922457963118e+01,9.999999999999965894e+01,9.999999999999968736e+01
2.706022369061813393e+01,9.999999999999965894e+01,9.999999999999968736e+01
2.745816815665663668e+01,9.999999999999965894e+01,9.999999999999968736e+01
2.785611262269513588e+01,9.999999999999965894e+01,9.999999999999968736e+01
2.825405708873363864e+01,9.999999999999965894e+01,9.999999999999968736e+01
2.865200155477214139e+01,9.999999999999965894e+01,9.999999999999968736e+01
2.904994602081064414e+01,9.999999999999965894e+01,9.999999999999968736e+01
2.944789048684914690e+01,9.999999999999965894e+01,9.999999999999968736e+01
2.984583495288764610e+01,9.999999999999965894e+01,9.999999999999968736e+01
3.024377941892614885e+01,9.999999999999965894e+01,9.999999999999968736e+01
3.064172388496465160e+01,9.999999999999965894e+01,9.999999999999968736e+01
3.103966835100315436e+01,9.999999999999965894e+01,9.999999999999968736e+01
3.143761281704165356e+01,9.999999999999965894e+01,9.999999999999968736e+01
3.183555728308015631e+01,9.999999999999965894e+01,9.999999999999968736e+01
3.223350174911865906e+01,9.999999999999965894e+01,9.999999999999968736e+01
3.263144621515716182e+01,9.999999999999965894e+01,9.999999999999968736e+01
3.302939068119566457e+01,9.999999999999965894e+01,9.999999999999968736e+01
3.342733514723416732e+01,9.999999999999965894e+01,9.999999999999968736e+01
3.382527961327267008e+01,9.999999999999965894e+01,9.999999999999968736e+01
3.422322407931116572e+01,9.999999999999965894e+01,9.999999999999968736e+01
3.462116854534966848e+01,9.999999999999965894e+01,9.999999999999968736e+01
3.501911301138817123e+01,9.999999999999965894e+01,9.999999999999968736e+01
3.541705747742667398e+01,9.999999999999965894e+01,9.999999999999968736e+01
3.581500194346517674e+01,9.999999999999965894e+01,9.999999999999968736e+01
3.621294640950367949e+01,9.999999999999965894e+01,9.999999999999968736e+01
3.661089087554218224e+01,9.999999999999965894e+01,9.999999999999968736e+01
3.700883534158068500e+01,9.999999999999965894e+01,9.999999999999968736e+01
3.740677980761918775e+01,9.999999999999965894e+01,9.999999999999968736e+01
3.780472427365768340e+01,9.999999999999965894e+01,9.999999999999968736e+01
3.820266873969618615e+01,9.999999999999965894e+01,9.999999999999968736e+01
3.860061320573468890e+01,9.999999999999965894e+01,9.999999999999968736e+01
3.899855767177319166e+01,9.999999999999965894e+01,9.999999999999968736e+01
3.939650213781169441e+01,9.999999999999965894e+01,9.999999999999968736e+01
3.979444660385019716e+01,9.999999999999965894e+01,9.999999999999968736e+01
4.019239106988869992e+01,9.999999999999965894e+01,9.999999999999968736e+01
4.059033553592720267e+01,9.999999999999965894e+01,9.999999999999968736e+01
4.098828000196570542e+01,9.999999999999965894e+01,9.999999999999968736e+01
4.138622446800420107e+01,9.999999999999965894e+01,9.999999999999968736e+01
4.178416893404270382e+01,9.999999999999965894e+01,9.999999999999968736e+01
4.218211340008120658e+01,9.999999999999965894e+01,9.999999999999968736e+01
4.258005786611970933e+01,9.999999999999965894e+01,9.999999999999968736e+01
4.297800233215821208e+01,9.999999999999965894e+01,9.999999999999968736e+01
4.337594679819671484e+01,9.999999999999965894e+01,9.999999999999968736e+01
4.377389126423521759e+01,9.999999999999965894e+01,9.999999999999968736e+01
4.417183573027372034e+01,9.999999999999965894e+01,9.999999999999968736e+01
4.456978019631222310e+01,9.999999999999965894e+01,9.999999999999968736e+01
4.496772466235071875e+01,9.999999999999965894e+01,9.999999999999968736e+01
4.536566912838922150e+01,9.999999999999965894e+01,9.999999999999968736e+01
4.576361359442772425e+01,9.999999999999965894e+01,9.999999999999968736e+01
4.616155806046622700e+01,9.999999999999965894e+01,9.999999999999968736e+01
4.655950252650472976e+01,9.999999999999965894e+01,9.999999999999968736e+01
4.695744699254323251e+01,9.999999999999965894e+01,9.999999999999968736e+01
4.735539145858173526e+01,9.999999999999965894e+01,9.999999999999968736e+01
4.775333592462023802e+01,9.996705649810542127e+01,9.996705649810544969e+01
4.815128039065874077e+01,9.996705649810542127e+01,9.996705649810544969e+01
4.854922485669723642e+01,9.996705649810542127e+01,9.996705649810544969e+01
4.894716932273573917e+01,9.996705649810542127e+01,9.996705649810544969e+01
4.934511378877424193e+01,9.996705649810542127e+01,9.996705649810544969e+01
4.974305825481274468e+01,9.996705649810542127e+01,9.996705649810544969e+01
5.014100272085124743e+01,9.996705649810542127e+01,9.996705649810544969e+01
5.053894718688975018e+01,9.996705649810542127e+01,9.996705649810544969e+01
5.093689165292825294e+01,9.996705649810542127e+01,9.996705649810544969e+01
5.133483611896675569e+01,9.996705649810542127e+01,9.996705649810544969e+01
5.173278058500525844e+01,9.995058474715830243e+01,9.996705649810544969e+01
5.213072505104375409e+01,9.993411299621118360e+01,9.993411299621121202e+01
5.252866951708225685e+01,9.991764124526406476e+01,9.991764124526409319e+01
5.292661398312075960e+01,9.991764124526406476e+01,9.990116949431697435e+01
5.332455844915926235e+01,9.990116949431694593e+01,9.990116949431697435e+01
5.372250291519776511e+01,9.988469774336982709e+01,9.988469774336985552e+01
5.412044738123626786e+01,9.988469774336982709e+01,9.988469774336985552e+01
5.451839184727477061e+01,9.986822599242270826e+01,9.985175424147561785e+01
5.491633631331327337e+01,9.983528249052847059e+01,9.983528249052849901e+01
5.531428077935177612e+01,9.983528249052847059e+01,9.983528249052849901e+01
5.571222524539027177e+01,9.983528249052847059e+01,9.983528249052849901e+01
5.611016971142877452e+01,9.981881073958135175e+01,9.980233898863426134e+01
5.650811417746727727e+01,9.980233898863423292e+01,9.978586723768714251e+01
5.690605864350578003e+01,9.978586723768711408e+01,9.978586723768714251e+01
5.730400310954428278e+01,9.975292373579287641e+01,9.975292373579290484e+01
5.770194757558278553e+01,9.973645198484575758e+01,9.973645198484578600e+01
5.809989204162128829e+01,9.968703673200438686e+01,9.968703673200441528e+01
5.849783650765979104e+01,9.968703673200438686e+01,9.968703673200441528e+01
5.889578097369829379e+01,9.967056498105726803e+01,9.967056498105729645e+01
5.929372543973678944e+01,9.965409323011014919e+01,9.963762147916304457e+01
5.969166990577529219e+01,9.963762147916303036e+01,9.963762147916304457e+01
6.008961437181379495e+01,9.960467797726879269e+01,9.960467797726880690e+01
6.048755883785229770e+01,9.958820622632167385e+01,9.957173447537456923e+01
6.088550330389080045e+01,9.952231922253318430e+01,9.948937572063896084e+01
6.128344776992930321e+01,9.945643221874469475e+01,9.939054521495621941e+01
6.168139223596780596e+01,9.940701696590332404e+01,9.939054521495621941e+01
6.207933670200630871e+01,9.939054521495620520e+01,9.937407346400910058e+01
6.247728116804481147e+01,9.932465821116771565e+01,9.930818646022059681e+01
6.287522563408330711e+01,9.925877120737922610e+01,9.927524295832635914e+01
6.327317010012180987e+01,9.919288420359073655e+01,9.919288420359075076e+01
6.367111456616031262e+01,9.914346895074938004e+01,9.911052544885512816e+01
6.406905903219882248e+01,9.904463844506663861e+01,9.906111019601377166e+01
6.446700349823731813e+01,9.891286443748965951e+01,9.887992093559540763e+01
6.486494796427581377e+01,9.874814692801841431e+01,9.874814692801842853e+01
6.526289243031432363e+01,9.841871190907592393e+01,9.831988140339316828e+01
6.566083689635281928e+01,9.795750288255642602e+01,9.785867237687365616e+01
6.605878136239132914e+01,9.708450008235875828e+01,9.713391533520012899e+01
6.645672582842982479e+01,9.591500576511283782e+01,9.586559051227146711e+01
6.685467029446833465e+01,9.423488716850602032e+01,9.439960467797727972e+01
6.725261476050683029e+01,9.232416405863943965e+01,9.229122055674517355e+01
6.765055922654534015e+01,8.986987316751771004e+01,8.986987316751771004e+01
6.804850369258383580e+01,8.580135068357766670e+01,8.581782243452479975e+01
6.844644815862233145e+01,8.067863613902157738e+01,8.059627738428595478e+01
6.884439262466084131e+01,7.392521825070004127e+01,7.359578323175753667e+01
6.924233709069933695e+01,6.527754900345905753e+01,6.539285126008894622e+01
6.964028155673784681e+01,5.397792785373084712e+01,5.437324987646186258e+01
7.003822602277634246e+01,3.972986328446713600e+01,4.012518530719815146e+01
7.043617048881485232e+01,2.638774501729533739e+01,2.632185801350683363e+01
7.083411495485334797e+01,1.521989787514412740e+01,1.571405040355789673e+01
7.123205942089185783e+01,9.010047768077747321e+00,9.125350024707625352e+00
7.163000388693035347e+01,5.172129797397463591e+00,5.172129797397463591e+00
7.202794835296884912e+01,3.179047932795255882e+00,3.277878438478009748e+00
7.242589281900735898e+01,2.108384121232086628e+00,2.009553615549332761e+00
7.282383728504585463e+01,1.218909570087300054e+00,1.268324822928677209e+00
7.322178175108436449e+01,7.082852907264041153e-01,7.577005435677811596e-01
7.361972621712286013e+01,4.941525284137703311e-01,5.106242793608959385e-01
7.401767068316136999e+01,2.306045132597594471e-01,2.306045132597594471e-01
7.441561514919986564e+01,1.317740075770054142e-01,1.317740075770054142e-01
7.481355961523837550e+01,3.294350189425135356e-02,3.294350189425135356e-02
7.521150408127687115e+01,3.294350189425135356e-02,3.294350189425135356e-02
7.560944854731536680e+01,1.647175094712567678e-02,1.647175094712567678e-02
7.600739301335387665e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.640533747939237230e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.680328194543088216e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.720122641146937781e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.759917087750788767e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.799711534354638331e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.839505980958489317e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.879300427562338882e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.919094874166188447e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.950930431449269520e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/hn/hn_mlp_comparison/dvh/dvh_SKIN.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000000284e+02,9.999999999999997158e+01
3.979444660385019761e-01,7.718345490239894957e+01,7.850302459578949765e+01
7.958889320770039522e-01,6.763802212184575069e+01,6.943442452875360971e+01
1.193833398115505817e+00,6.275357923802533833e+01,6.471597529248400349e+01
1.591777864154007904e+00,5.964439053197773433e+01,6.160957974877499055e+01
1.989722330192509769e+00,5.749764576317176790e+01,5.946722423507254263e+01
2.387666796231011634e+00,5.588080379231642070e+01,5.782604184955230409e+01
2.785611262269513944e+00,5.455325363510127801e+01,5.653999010422486293e+01
3.183555728308015809e+00,5.331747881186856119e+01,5.532935374203948697e+01
3.581500194346517674e+00,5.217707053133930373e+01,5.407362775924536180e+01
3.979444660385019539e+00,5.105661341037143330e+01,5.280952228943546345e+01
4.377389126423521404e+00,4.992258950090182168e+01,5.164118238552025275e+01
4.775333592462023269e+00,4.893221394027423798e+01,5.056142563005763435e+01
5.173278058500525134e+00,4.791430577945192937e+01,4.950361515011253744e+01
5.571222524539027887e+00,4.693869407689977180e+01,4.841787304678149439e+01
5.969166990577529752e+00,4.605086747641774991e+01,4.743827111231706795e+01
6.367111456616031617e+00,4.525760937225673786e+01,4.656840055544029866e+01
6.765055922654533482e+00,4.452340670039745163e+01,4.579589165722313027e+01
7.163000388693035347e+00,4.383908192744164012e+01,4.506687628684981206e+01
7.560944854731537212e+00,4.318468389382792338e+01,4.437457105006944857e+01
7.958889320770039078e+00,4.259133640847206692e+01,4.373693199048730662e+01
8.356833786808541831e+00,4.200437329417586341e+01,4.314797376023496156e+01
8.754778252847042808e+00,4.144853398879543249e+01,4.256101064593876515e+01
9.152722718885545561e+00,4.089389175298868651e+01,4.199559478396886192e+01
9.550667184924046538e+00,4.039551178714507529e+01,4.144254864092702206e+01
9.948611650962549291e+00,3.989753084449269238e+01,4.088910347469396100e+01
1.034655611700105027e+01,3.941990008459292483e+01,4.037795476673105810e+01
1.074450058303955302e+01,3.894625955660544037e+01,3.985802754856113239e+01
1.114244504907805577e+01,3.849656042009163315e+01,3.935645539718769470e+01
1.154038951511655675e+01,3.800177166296906961e+01,3.887124319665459637e+01
1.193833398115505950e+01,3.754967838730789964e+01,3.839042025122501656e+01
1.233627844719356048e+01,3.707284567379058871e+01,3.790161684197087055e+01
1.273422291323206323e+01,3.664150160407325529e+01,3.741041929356935469e+01
1.313216737927056421e+01,3.625405008539098617e+01,3.697628206151343022e+01
1.353011184530906696e+01,3.586460345075258260e+01,3.656089891944521497e+01
1.392805631134756794e+01,3.546597928271594213e+01,3.615549135715769324e+01
1.432600077738607069e+01,3.510246915550735025e+01,3.577681834868243982e+01
1.472394524342457345e+01,3.471142642810403345e+01,3.539535217786858823e+01
1.512188970946307442e+01,3.434113290664456741e+01,3.501468405343719326e+01
1.551983417550157718e+01,3.396684915327281828e+01,3.464838076389001031e+01
1.591777864154007816e+01,3.361092046669755717e+01,3.428207747434282027e+01
1.631572310757858091e+01,3.325339568735738283e+01,3.391856734713423549e+01
1.671366757361708366e+01,3.290664453418035151e+01,3.359815172457825838e+01
1.711161203965558286e+01,3.257784942460857991e+01,3.327574098606613973e+01
1.750955650569408562e+01,3.226461621949469816e+01,3.294973903883296629e+01
1.790750097173258837e+01,3.197133417394221411e+01,3.264129411201381714e+01
1.830544543777109112e+01,3.164214004117921775e+01,3.230491756180871477e+01
1.870338990380959387e+01,3.133808436946357645e+01,3.198889119435622419e+01
1.910133436984809308e+01,3.105477790369178948e+01,3.167206678052129476e+01
1.949927883588659583e+01,3.076269292771298325e+01,3.135723748264249977e+01
1.989722330192509858e+01,3.045145483855523594e+01,3.104081209199879510e+01
2.029516776796360134e+01,3.013862065663258250e+01,3.072478572454631873e+01
2.069311223400210054e+01,2.982059917322396458e+01,3.039958182369560191e+01
2.109105670004060329e+01,2.950537085215394839e+01,3.007796913156593277e+01
2.148900116607910604e+01,2.917857085853832189e+01,2.972523263052049103e+01
2.188694563211760880e+01,2.886453960704198352e+01,2.939324533541889650e+01
2.228489009815611155e+01,2.853335035832284916e+01,2.904250395032959986e+01
2.268283456419461075e+01,2.821532887491423480e+01,2.870054107544730826e+01
2.308077903023311350e+01,2.788653376534246675e+01,2.836496257162466605e+01
2.347872349627161626e+01,2.752262461494264656e+01,2.799865928207747601e+01
2.387666796231011901e+01,2.718624806473754774e+01,2.763913938678116367e+01
2.427461242834861821e+01,2.683231449411842107e+01,2.728161460744098932e+01
2.467255689438712096e+01,2.647159752924842380e+01,2.693805563979378803e+01
2.507050136042562372e+01,2.613322586308718698e+01,2.658492011555712153e+01
2.546844582646412647e+01,2.578128740842420186e+01,2.620983831580292289e+01
2.586639029250262922e+01,2.542256555951034258e+01,2.585470767561011485e+01
2.626433475854112842e+01,2.505546422358069947e+01,2.547403955117871988e+01
2.666227922457963118e+01,2.467000782085456834e+01,2.510374602971925384e+01
2.706022369061813393e+01,2.429692113705650414e+01,2.473784176336329210e+01
2.745816815665663668e+01,2.393381003303914056e+01,2.435039024468102653e+01
2.785611262269513588e+01,2.357867939284632897e+01,2.396014556366016279e+01
2.825405708873363864e+01,2.320160247713598523e+01,2.353199367947265230e+01
2.865200155477214139e+01,2.282851579333791747e+01,2.314055192887811074e+01
2.904994602081064414e+01,2.246061641102581419e+01,2.274950920147479394e+01
2.944789048684914690e+01,2.210269260849441153e+01,2.234928894067323668e+01
2.984583495288764610e+01,2.174636489872791856e+01,2.194787161029799449e+01
3.024377941892614885e+01,2.137686942365090914e+01,2.156361227714555184e+01
3.064172388496465160e+01,2.099779739198443096e+01,2.116259396996153797e+01
3.103966835100315436e+01,2.066142084177933569e+01,2.079629068041435147e+01
3.143761281704165356e+01,2.031826089732336271e+01,2.046430338531276050e+01
3.183555728308015631e+01,1.999425406604633082e+01,2.012313855681292907e+01
3.223350174911865906e+01,1.966585797966578752e+01,1.980591511978677133e+01
3.263144621515716182e+01,1.935661500646418531e+01,1.950385456402727158e+01
3.302939068119566457e+01,1.905056421879240602e+01,1.919062135891338983e+01
3.342733514723416732e+01,1.875768119643114318e+01,1.887419596826968515e+01
3.382527961327267008e+01,1.847517277704180927e+01,1.857133736612773234e+01
3.422322407931116572e+01,1.819186631127001874e+01,1.830159768885769012e+01
3.462116854534966848e+01,1.789219989465788530e+01,1.804342968413325821e+01
3.501911301138817123e+01,1.764759867843519814e+01,1.777807926196672028e+01
3.541705747742667398e+01,1.739940625349145975e+01,1.753188195297911989e+01
3.581500194346517674e+01,1.716996791853543414e+01,1.728049734250556213e+01
3.621294640950367949e+01,1.695130320974255866e+01,1.705584728584426912e+01
3.661089087554218224e+01,1.674181603434792365e+01,1.684556206406718104e+01
3.700883534158068500e+01,1.653711713724802834e+01,1.662131103059711279e+01
3.740677980761918775e+01,1.633920163439900364e+01,1.640344436818669749e+01
3.780472427365768340e+01,1.612732031985699876e+01,1.620473081895521617e+01
3.820266873969618615e+01,1.595454327805533090e+01,1.601798796546057346e+01
3.860061320573468890e+01,1.577657893476770035e+01,1.583084608877469712e+01
3.899855767177319166e+01,1.558225464063972510e+01,1.565128565272215155e+01
3.939650213781169441e+01,1.541107369160296692e+01,1.547491740219943246e+01
3.979444660385019716e+01,1.523869567299252559e+01,1.530293840678021944e+01
4.019239106988869992e+01,1.506192839927857818e+01,1.514412717667152819e+01
4.059033553592720267e+01,1.489553572853655439e+01,1.498132571465055562e+01
4.098828000196570542e+01,1.473472938247172159e+01,1.480894769604011252e+01
4.138622446800420107e+01,1.457432205959811711e+01,1.464774232678405319e+01
4.178416893404270382e+01,1.441471278310696746e+01,1.448174867923325770e+01
4.218211340008120658e+01,1.425510350661581782e+01,1.431375991572632245e+01
4.258005786611970933e+01,1.409709032288957964e+01,1.415175650008780472e+01
4.297800233215821208e+01,1.394825467256158369e+01,1.399773354827384431e+01
4.337594679819671484e+01,1.379941902223358419e+01,1.384730180518093512e+01
4.377389126423521759e+01,1.364978532552313162e+01,1.370245638676521693e+01
4.417183573027372034e+01,1.350015162881267905e+01,1.354843343495125829e+01
4.456978019631222310e+01,1.336408472060397479e+01,1.340717922525659134e+01
4.496772466235071875e+01,1.323440218345491814e+01,1.325275725025140439e+01
4.536566912838922150e+01,1.308516750993569389e+01,1.310631573907077474e+01
4.576361359442772425e+01,1.294431232343225524e+01,1.297064785405329879e+01
4.616155806046622700e+01,1.279866885863408221e+01,1.281782197181302152e+01
4.655950252650472976e+01,1.266739022872011056e+01,1.268694236509027995e+01
4.695744699254323251e+01,1.253132332051140629e+01,1.254768327135175099e+01
4.735539145858173526e+01,1.240722710803953532e+01,1.242677924440970472e+01
4.775333592462023802e+01,1.227953968684661312e+01,1.230308205512906383e+01
4.815128039065874077e+01,1.216222686862561808e+01,1.217060635564140725e+01
4.854922485669723642e+01,1.203453944743269766e+01,1.204531307359585490e+01
4.894716932273573917e+01,1.191523151325556285e+01,1.191802467559415923e+01
4.934511378877424193e+01,1.178714506887141411e+01,1.179712064865211296e+01
4.974305825481274468e+01,1.165706350853112738e+01,1.167621662171006669e+01
5.014100272085124743e+01,1.153815459754522088e+01,1.154773115413469142e+01
5.053894718688975018e+01,1.142403396485404876e+01,1.142044275613299931e+01
5.093689165292825294e+01,1.130552407705937057e+01,1.130791821620673865e+01
5.133483611896675569e+01,1.119140344436819845e+01,1.118701418926469060e+01
5.173278058500525844e+01,1.108486425231035533e+01,1.108207108997175894e+01
5.213072505104375409e+01,1.098431040812093151e+01,1.097832506025251043e+01
5.252866951708225685e+01,1.087976633201922816e+01,1.088176144797536438e+01
5.292661398312075960e+01,1.077043397762278865e+01,1.077163104719647002e+01
5.332455844915926235e+01,1.065152506663688037e+01,1.065232311301933699e+01
5.372250291519776511e+01,1.052264057587027857e+01,1.052822690054746779e+01
5.412044738123626786e+01,1.040253459531068714e+01,1.040652482722296490e+01
5.451839184727477061e+01,1.028522177708969210e+01,1.029001005538442470e+01
5.491633631331327337e+01,1.017509137631079952e+01,1.017309626035465620e+01
5.531428077935177612e+01,1.006376390595822201e+01,1.005338930298629485e+01
5.571222524539027177e+01,9.937273554338984738e+00,9.939268670295120955e+00
5.611016971142877452e+01,9.820758782500446316e+00,9.821556828882895829e+00
5.650811417746727727e+01,9.690677222160159587e+00,9.691874291733837410e+00
5.690605864350578003e+01,9.565383940114607242e+00,9.551019105230398765e+00
5.730400310954428278e+01,9.422134614463798741e+00,9.415351220212921035e+00
5.770194757558278553e+01,9.292851100505966855e+00,9.272101894562114310e+00
5.809989204162128829e+01,9.145611542942880590e+00,9.136833032735864890e+00
5.849783650765979104e+01,8.993184683893831632e+00,8.987997382407867164e+00
5.889578097369829379e+01,8.843151963992150755e+00,8.833176384211451904e+00
5.929372543973678944e+01,8.669975898999251029e+00,8.671172968572934181e+00
5.969166990577529219e+01,8.501987135492317549e+00,8.490814486137935546e+00
6.008961437181379495e+01,8.300879447113469922e+00,8.296889215201190382e+00
6.048755883785229770e+01,8.098175665969709058e+00,8.088599109380240293e+00
6.088550330389080045e+01,7.858362728041756284e+00,7.842800823583869985e+00
6.128344776992930321e+01,7.589421097154168905e+00,7.574258215887510914e+00
6.168139223596780596e+01,7.267010358642046697e+00,7.241472874403462434e+00
6.207933670200630871e+01,6.892327582079072812e+00,6.864395958693121358e+00
6.247728116804481147e+01,6.467766906612615330e+00,6.454200118110866136e+00
6.287522563408330711e+01,5.960608430561986637e+00,5.931479737602351143e+00
6.327317010012180987e+01,5.424321261551723339e+00,5.421927122404356147e+00
6.367111456616031262e+01,4.950680733564236213e+00,4.950680733564237102e+00
6.406905903219882248e+01,4.503774759389016502e+00,4.514947408743398505e+00
6.446700349823731813e+01,4.134279284312005309e+00,4.141860724945336081e+00
6.486494796427581377e+01,3.815060731329705579e+00,3.825036311110403986e+00
6.526289243031432363e+01,3.533350358322826068e+00,3.545720077250892110e+00
6.566083689635281928e+01,3.305109092940482718e+00,3.313887603147497085e+00
6.605878136239132914e+01,3.111981868386191508e+00,3.113178937959876436e+00
6.645672582842982479e+01,2.921647806170495354e+00,2.916460504684534438e+00
6.685467029446833465e+01,2.738496161396900774e+00,2.743683462882864355e+00
6.725261476050683029e+01,2.585670279156624840e+00,2.588862464686448650e+00
6.765055922654534015e+01,2.444416069461957441e+00,2.444815092653186195e+00
6.804850369258383580e+01,2.271240004469059492e+00,2.275629259572566898e+00
6.844644815862233145e+01,2.102453194579668505e+00,2.101655148197213219e+00
6.884439262466084131e+01,1.903340622156959538e+00,1.896158204714858186e+00
6.924233709069933695e+01,1.659936475507956422e+00,1.664724753802691248e+00
6.964028155673784681e+01,1.358673966130911515e+00,1.368649545911608589e+00
7.003822602277634246e+01,9.955628621135459433e-01,1.005937465085470883e+00
7.043617048881485232e+01,6.611814278645874454e-01,6.607824046733595802e-01
7.083411495485334797e+01,3.814661708138476492e-01,3.950329593155953445e-01
7.123205942089185783e+01,2.262461494262046346e-01,2.290393117647997190e-01
7.163000388693035347e+01,1.316776531051984667e-01,1.300815603402869503e-01
7.202794835296884912e+01,8.060268462803057976e-02,8.259780058416994752e-02
7.242589281900735898e+01,5.386813081576301288e-02,5.187301485962363123e-02
7.282383728504585463e+01,3.152283210700205368e-02,3.232087848945780495e-02
7.322178175108436449e+01,1.835506679648221326e-02,1.995115956139370539e-02
7.361972621712286013e+01,1.276874211929197173e-02,1.316776531051984736e-02
7.401767068316136999e+01,5.586324677190238064e-03,5.586324677190238064e-03
7.441561514919986564e+01,3.192185529822992932e-03,3.192185529822993365e-03
7.481355961523837550e+01,7.980463824557483413e-04,7.980463824557483413e-04
7.521150408127687115e+01,7.980463824557483413e-04,7.980463824557483413e-04
7.560944854731536680e+01,3.990231912278741707e-04,3.990231912278741707e-04
7.600739301335387665e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.640533747939237230e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.680328194543088216e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.720122641146937781e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.759917087750788767e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.799711534354638331e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.839505980958489317e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.879300427562338882e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.919094874166188447e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.950930431449269520e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/hn/hn_svm_comparison/dvh/dvh_PAROTID_LT.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000002132e+02,1.000000000000003126e+02
3.979369553482563493e-01,1.000000000000002132e+02,1.000000000000003126e+02
7.958739106965126986e-01,1.000000000000002132e+02,1.000000000000003126e+02
1.193810866044769048e+00,1.000000000000002132e+02,1.000000000000003126e+02
1.591747821393025397e+00,1.000000000000002132e+02,1.000000000000003126e+02
1.989684776741281524e+00,1.000000000000002132e+02,1.000000000000003126e+02
2.387621732089538096e+00,1.000000000000002132e+02,1.000000000000003126e+02
2.785558687437794223e+00,1.000000000000002132e+02,1.000000000000003126e+02
3.183495642786050794e+00,1.000000000000002132e+02,1.000000000000003126e+02
3.581432598134306922e+00,1.000000000000002132e+02,1.000000000000003126e+02
3.979369553482563049e+00,1.000000000000002132e+02,1.000000000000003126e+02
4.377306508830819176e+00,1.000000000000002132e+02,1.000000000000003126e+02
4.775243464179076192e+00,1.000000000000002132e+02,1.000000000000003126e+02
5.173180419527332319e+00,1.000000000000002132e+02,1.000000000000003126e+02
5.571117374875588446e+00,1.000000000000002132e+02,1.000000000000003126e+02
5.969054330223844573e+00,1.000000000000002132e+02,1.000000000000003126e+02
6.366991285572101589e+00,1.000000000000002132e+02,9.977477477477508216e+01
6.764928240920357716e+00,9.977477477477498269e+01,9.954954954954985169e+01
7.162865196268613843e+00,9.954954954954975221e+01,9.909909909909939074e+01
7.560802151616869970e+00,9.932432432432452174e+01,9.752252252252279163e+01
7.958739106965126098e+00,9.797297297297315311e+01,9.639639639639665347e+01
8.356676062313383113e+00,9.662162162162179868e+01,9.527027027027051531e+01
8.754613017661638352e+00,9.572072072072089099e+01,9.346846846846871415e+01
9.152549973009895368e+00,9.414414414414430610e+01,9.234234234234256178e+01
9.550486928358152383e+00,9.279279279279296588e+01,9.076576576576597688e+01
9.948423883706407622e+00,9.189189189189204399e+01,8.896396396396416151e+01
1.034636083905466464e+01,9.054054054054067535e+01,8.716216216216234614e+01
1.074429779440291988e+01,8.783783783783796650e+01,8.581081081081097750e+01
1.114223474975117689e+01,8.716216216216227508e+01,8.288288288288303818e+01
1.154017170509943391e+01,8.513513513513524344e+01,8.108108108108123702e+01
1.193810866044768915e+01,8.355855855855864434e+01,8.018018018018032933e+01
1.233604561579594616e+01,8.108108108108116596e+01,7.860360360360374443e+01
1.273398257114420318e+01,8.018018018018025828e+01,7.635135135135149653e+01
1.313191952649245842e+01,7.927927927927933638e+01,7.545045045045058885e+01
1.352985648184071543e+01,7.747747747747753522e+01,7.297297297297311047e+01
1.392779343718897067e+01,7.635135135135141127e+01,7.207207207207220279e+01
1.432573039253722769e+01,7.454954954954961011e+01,7.049549549549561789e+01
1.472366734788548470e+01,7.297297297297303942e+01,6.846846846846858625e+01
1.512160430323373994e+01,7.162162162162168499e+01,6.689189189189201556e+01
1.551954125858199696e+01,7.027027027027033057e+01,6.441441441441452298e+01
1.591747821393025220e+01,6.801801801801809688e+01,6.171171171171180703e+01
1.631541516927850921e+01,6.554054054054060430e+01,6.013513513513522213e+01
1.671335212462676623e+01,6.396396396396401940e+01,5.833333333333341386e+01
1.711128907997502324e+01,6.193693693693698776e+01,5.698198198198205944e+01
1.750922603532327670e+01,5.990990990990995613e+01,5.405405405405412012e+01
1.790716299067153372e+01,5.765765765765769402e+01,5.270270270270276569e+01
1.830509994601979074e+01,5.540540540540543191e+01,5.067567567567573406e+01
1.870303690136804775e+01,5.225225225225227632e+01,4.909909909909916337e+01
1.910097385671630477e+01,5.067567567567569853e+01,4.752252252252259268e+01
1.949891081206455823e+01,4.909909909909912074e+01,4.662162162162169921e+01
1.989684776741281524e+01,4.797297297297299679e+01,4.481981981981990515e+01
2.029478472276107226e+01,4.684684684684687284e+01,4.301801801801809688e+01
2.069272167810932928e+01,4.459459459459461783e+01,4.054054054054061851e+01
2.109065863345758629e+01,4.211711711711714656e+01,3.918918918918926408e+01
2.148859558880583975e+01,4.121621621621624598e+01,3.716216216216223245e+01
2.188653254415409677e+01,3.851351351351354424e+01,3.603603603603610850e+01
2.228446949950235378e+01,3.693693693693697355e+01,3.423423423423430023e+01
2.268240645485061080e+01,3.581081081081084960e+01,3.310810810810817628e+01
2.308034341019886782e+01,3.400900900900904844e+01,3.063063063063069080e+01
2.347828036554712128e+01,3.153153153153156651e+01,2.837837837837843580e+01
2.387621732089537829e+01,2.905405405405408814e+01,2.770270270270275503e+01
2.427415427624363531e+01,2.792792792792796064e+01,2.680180180180185090e+01
2.467209123159189232e+01,2.747747747747751035e+01,2.590090090090094677e+01
2.507002818694014934e+01,2.612612612612615592e+01,2.545045045045049292e+01
2.546796514228840635e+01,2.477477477477480150e+01,2.409909909909913495e+01
2.586590209763665982e+01,2.409909909909912429e+01,2.252252252252255360e+01
2.626383905298491683e+01,2.252252252252254650e+01,2.094594594594596870e+01
2.666177600833317385e+01,2.027027027027028794e+01,1.981981981981983765e+01
2.705971296368143086e+01,1.959459459459460717e+01,1.936936936936938380e+01
2.745764991902968788e+01,1.914414414414415333e+01,1.869369369369370304e+01
2.785558687437794134e+01,1.846846846846847612e+01,1.711711711711712169e+01
2.825352382972619836e+01,1.689189189189189477e+01,1.689189189189189477e+01
2.865146078507445537e+01,1.644144144144144093e+01,1.621621621621621401e+01
2.904939774042271239e+01,1.599099099099098709e+01,1.554054054054053680e+01
2.944733469577096940e+01,1.531531531531531165e+01,1.463963963963963621e+01
2.984527165111922287e+01,1.463963963963963621e+01,1.396396396396396078e+01
3.024320860646747988e+01,1.373873873873873563e+01,1.306306306306306020e+01
3.064114556181573690e+01,1.261261261261260991e+01,1.193693693693693447e+01
3.103908251716399391e+01,1.193693693693693447e+01,1.193693693693693447e+01
3.143701947251225093e+01,1.193693693693693447e+01,1.148648648648648418e+01
3.183495642786050439e+01,1.148648648648648418e+01,1.126126126126125904e+01
3.223289338320876141e+01,1.058558558558558360e+01,1.058558558558558360e+01
3.263083033855701842e+01,1.036036036036035846e+01,1.036036036036035846e+01
3.302876729390527544e+01,1.036036036036035846e+01,9.684684684684683020e+00
3.342670424925353245e+01,9.009009009009007585e+00,9.009009009009007585e+00
3.382464120460178947e+01,8.783783783783782440e+00,8.558558558558557294e+00
3.422257815995004648e+01,7.432432432432430680e+00,7.657657657657655825e+00
3.462051511529830350e+01,7.207207207207205535e+00,6.756756756756755244e+00
3.501845207064655341e+01,6.756756756756755244e+00,6.081081081081079809e+00
3.541638902599481042e+01,6.306306306306304954e+00,6.081081081081079809e+00
3.581432598134306744e+01,6.081081081081079809e+00,6.081081081081079809e+00
3.621226293669132446e+01,5.855855855855854664e+00,5.630630630630629518e+00
3.661019989203958147e+01,5.180180180180179228e+00,4.729729729729728938e+00
3.700813684738783849e+01,4.504504504504503792e+00,4.729729729729728938e+00
3.740607380273609550e+01,4.504504504504503792e+00,4.504504504504503792e+00
3.780401075808435252e+01,4.504504504504503792e+00,4.504504504504503792e+00
3.820194771343260953e+01,4.054054054054053502e+00,4.054054054054053502e+00
3.859988466878086655e+01,3.378378378378377622e+00,3.378378378378377622e+00
3.899782162412911646e+01,3.378378378378377622e+00,3.378378378378377622e+00
3.939575857947737347e+01,3.153153153153152477e+00,3.153153153153152477e+00
3.979369553482563049e+01,2.927927927927927332e+00,2.927927927927927332e+00
4.019163249017388750e+01,2.927927927927927332e+00,2.702702702702702187e+00
4.058956944552214452e+01,2.477477477477477041e+00,2.252252252252251896e+00
4.098750640087040154e+01,2.252252252252251896e+00,2.027027027027026751e+00
4.138544335621865855e+01,1.801801801801801606e+00,1.801801801801801606e+00
4.178338031156691557e+01,1.801801801801801606e+00,1.801801801801801606e+00
4.218131726691517258e+01,1.801801801801801606e+00,1.576576576576576461e+00
4.257925422226342960e+01,1.576576576576576461e+00,1.351351351351351315e+00
4.297719117761167951e+01,1.351351351351351315e+00,1.351351351351351315e+00
4.337512813295993652e+01,1.126126126126126170e+00,9.009009009009009139e-01
4.377306508830819354e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.417100204365645055e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.456893899900470757e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.496687595435296458e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.536481290970122160e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.576274986504947861e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.616068682039773563e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.655862377574599265e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.695656073109424256e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.735449768644249957e+01,9.009009009009009139e-01,9.009009009009009139e-01
4.775243464179075659e+01,4.504504504504504570e-01,4.504504504504504570e-01
4.815037159713901360e+01,2.252252252252252285e-01,2.252252252252252285e-01
4.854830855248727062e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.894624550783552763e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.934418246318378465e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.974211941853204166e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.014005637388029868e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.053799332922855569e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.093593028457681271e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.133386723992506262e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.173180419527331964e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.212974115062157665e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.252767810596983367e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.292561506131809068e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.332355201666634770e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.372148897201460471e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.411942592736286173e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.451736288271111874e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.491529983805937576e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.531323679340762567e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.571117374875588268e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.610911070410413970e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.650704765945239672e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.690498461480065373e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.730292157014891075e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.770085852549716776e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.809879548084542478e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.849673243619368179e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.889466939154193881e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.929260634689018872e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.969054330223844573e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.008848025758670275e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.048641721293495976e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.088435416828321678e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.128229112363147379e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.168022807897973081e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.207816503432798783e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.247610198967624484e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.287403894502450186e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.327197590037275177e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.366991285572100878e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.406784981106926580e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.446578676641752281e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.486372372176577983e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.526166067711403684e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.565959763246229386e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.605753458781055087e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.645547154315880789e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.685340849850706491e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.725134545385532192e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.764928240920357894e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.804721936455183595e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.844515631990009297e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.884309327524834998e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.924103023059660700e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.963896718594484980e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.003690414129310682e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.043484109664136383e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.083277805198962085e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.123071500733787786e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.162865196268613488e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.202658891803439190e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.242452587338264891e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.282246282873090593e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.322039978407916294e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.361833673942741996e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.401627369477567697e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.441421065012393399e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.481214760547219100e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.521008456082044802e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.560802151616870503e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.600595847151696205e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.640389542686521906e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.680183238221347608e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.719976933756173310e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.759770629290997590e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.799564324825823292e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.839358020360648993e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.879151715895474695e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.918945411430300396e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.950780367858160957e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/hn/hn_svm_comparison/dvh/dvh_PAROTID_RT.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000001705e+02,1.000000000000001847e+02
3.979369553482563493e-01,1.000000000000001705e+02,1.000000000000001847e+02
7.958739106965126986e-01,1.000000000000001705e+02,1.000000000000001847e+02
1.193810866044769048e+00,1.000000000000001705e+02,1.000000000000001847e+02
1.591747821393025397e+00,1.000000000000001705e+02,1.000000000000001847e+02
1.989684776741281524e+00,1.000000000000001705e+02,1.000000000000001847e+02
2.387621732089538096e+00,1.000000000000001705e+02,1.000000000000001847e+02
2.785558687437794223e+00,1.000000000000001705e+02,1.000000000000001847e+02
3.183495642786050794e+00,1.000000000000001705e+02,1.000000000000001847e+02
3.581432598134306922e+00,1.000000000000001705e+02,1.000000000000001847e+02
3.979369553482563049e+00,1.000000000000001705e+02,1.000000000000001847e+02
4.377306508830819176e+00,1.000000000000001705e+02,1.000000000000001847e+02
4.775243464179076192e+00,1.000000000000001705e+02,1.000000000000001847e+02
5.173180419527332319e+00,1.000000000000001705e+02,1.000000000000001847e+02
5.571117374875588446e+00,1.000000000000001705e+02,1.000000000000001847e+02
5.969054330223844573e+00,1.000000000000001705e+02,1.000000000000001847e+02
6.366991285572101589e+00,1.000000000000001705e+02,1.000000000000001847e+02
6.764928240920357716e+00,1.000000000000001705e+02,1.000000000000001847e+02
7.162865196268613843e+00,1.000000000000001705e+02,1.000000000000001847e+02
7.560802151616869970e+00,1.000000000000001705e+02,1.000000000000001847e+02
7.958739106965126098e+00,1.000000000000001705e+02,1.000000000000001847e+02
8.356676062313383113e+00,9.984301412872858350e+01,9.984301412872859771e+01
8.754613017661638352e+00,9.984301412872858350e+01,9.968602825745701068e+01
9.152549973009895368e+00,9.905808477237064835e+01,9.890109890109907553e+01
9.550486928358152383e+00,9.811616954474112617e+01,9.811616954474114038e+01
9.948423883706407622e+00,9.717425431711160400e+01,9.670329670329685712e+01
1.034636083905466464e+01,9.560439560439573370e+01,9.576138147566733494e+01
1.074429779440291988e+01,9.466248037676621152e+01,9.481946624803781276e+01
1.114223474975117689e+01,9.324960753532192825e+01,9.324960753532194246e+01
1.154017170509943391e+01,9.215070643642081905e+01,9.199372056514924623e+01
1.193810866044768915e+01,9.120879120879129687e+01,9.105180533751972405e+01
1.233604561579594616e+01,8.948194662480383954e+01,8.901098901098910687e+01
1.273398257114420318e+01,8.728414442700164955e+01,8.634222919937215579e+01
1.313191952649245842e+01,8.383045525902677753e+01,8.367346938775519050e+01
1.352985648184071543e+01,8.147566718995300050e+01,8.116169544740981223e+01
1.392779343718897067e+01,7.943485086342238333e+01,7.849293563579286115e+01
1.432573039253722769e+01,7.739403453689176615e+01,7.660910518053383100e+01
1.472366734788548470e+01,7.519623233908954774e+01,7.488226059654637368e+01
1.512160430323373994e+01,7.284144427001575650e+01,7.221350078492942259e+01
1.551954125858199696e+01,7.111459968602829917e+01,7.001569858712721839e+01
1.591747821393025220e+01,6.813186813186817403e+01,6.687598116169550622e+01
1.631541516927850921e+01,6.467817896389328780e+01,6.436420722135012795e+01
1.671335212462676623e+01,6.295133437990583758e+01,6.248037676609110491e+01
1.711128907997502324e+01,6.091051805337522040e+01,5.996860282574573375e+01
1.750922603532327670e+01,5.934065934065936432e+01,5.824175824175829064e+01
1.790716299067153372e+01,5.777080062794350823e+01,5.604395604395609354e+01
1.830509994601979074e+01,5.557299843014131113e+01,5.337519623233913535e+01
1.870303690136804775e+01,5.259026687598118599e+01,5.054945054945059013e+01
1.910097385671630477e+01,5.102040816326532990e+01,4.897959183673473404e+01
1.949891081206455823e+01,4.882260596546313991e+01,4.772370486656204491e+01
1.989684776741281524e+01,4.709576138147569679e+01,4.615384615384618883e+01
2.029478472276107226e+01,4.536891679748825368e+01,4.411302982731557165e+01
2.069272167810932928e+01,4.301412872841446244e+01,4.285714285714288252e+01
2.109065863345758629e+01,4.254317111459970135e+01,4.144427001569860636e+01
2.148859558880583975e+01,4.034536891679750426e+01,3.956043956043957621e+01
2.188653254415409677e+01,3.908948194662482223e+01,3.830455259026688708e+01
2.228446949950235378e+01,3.751962323390896614e+01,3.610675039246469709e+01
2.268240645485061080e+01,3.563579277864993600e+01,3.422291993720566694e+01
2.308034341019886782e+01,3.312401883830457194e+01,3.265306122448981085e+01
2.347828036554712128e+01,3.139717425431711817e+01,3.124018838304553469e+01
2.387621732089537829e+01,3.092621664050236063e+01,2.998430141287284556e+01
2.427415427624363531e+01,2.967032967032967505e+01,2.904238618524333049e+01
2.467209123159189232e+01,2.747252747252747795e+01,2.715855572998430034e+01
2.507002818694014934e+01,2.668759811616954636e+01,2.543171114599685723e+01
2.546796514228840635e+01,2.401883830455259172e+01,2.339089481946624716e+01
2.586590209763665982e+01,2.166405023547880759e+01,2.150706436420721701e+01
2.626383905298491683e+01,2.072213500784928897e+01,1.993720565149135737e+01
2.666177600833317385e+01,1.946624803767659984e+01,1.852433281004708476e+01
2.705971296368143086e+01,1.742543171114598621e+01,1.726844583987440274e+01
2.745764991902968788e+01,1.648351648351647114e+01,1.648351648351647114e+01
2.785558687437794134e+01,1.569858712715853954e+01,1.554160125588695607e+01
2.825352382972619836e+01,1.507064364207219853e+01,1.491365777080061505e+01
2.865146078507445537e+01,1.459968602825744277e+01,1.428571428571427404e+01
2.904939774042271239e+01,1.365777080062793125e+01,1.381475667189951828e+01
2.944733469577096940e+01,1.318681318681317549e+01,1.302982731554159201e+01
2.984527165111922287e+01,1.271585557299841973e+01,1.271585557299842151e+01
3.024320860646747988e+01,1.255886970172683448e+01,1.240188383045525100e+01
3.064114556181573690e+01,1.208791208791207872e+01,1.177394034536890999e+01
3.103908251716399391e+01,1.098901098901098017e+01,1.098901098901098194e+01
3.143701947251225093e+01,1.083202511773939491e+01,1.098901098901098194e+01
3.183495642786050439e+01,1.036106750392463915e+01,1.020408163265305568e+01
3.223289338320876141e+01,9.733124018838298142e+00,9.890109890109885171e+00
3.263083033855701842e+01,9.262166405023542382e+00,9.262166405023544158e+00
3.302876729390527544e+01,9.105180533751957128e+00,9.105180533751958905e+00
3.342670424925353245e+01,8.477237048665616115e+00,8.634222919937203145e+00
3.382464120460178947e+01,8.320251177394030861e+00,8.320251177394032638e+00
3.422257815995004648e+01,7.378335949764518453e+00,7.535321821036106371e+00
3.462051511529830350e+01,6.750392464678176552e+00,6.593406593406593075e+00
3.501845207064655341e+01,6.436420722135006045e+00,6.279434850863422568e+00
3.541638902599481042e+01,5.808477237048665032e+00,5.808477237048665920e+00
3.581432598134306744e+01,5.180533751962323130e+00,5.180533751962324018e+00
3.621226293669132446e+01,5.180533751962323130e+00,5.023547880690738765e+00
3.661019989203958147e+01,4.552590266875980340e+00,4.552590266875982117e+00
3.700813684738783849e+01,3.924646781789639327e+00,3.924646781789639771e+00
3.740607380273609550e+01,3.453689167974882235e+00,3.453689167974883123e+00
3.780401075808435252e+01,2.982731554160125587e+00,3.296703296703297426e+00
3.820194771343260953e+01,2.825745682888539889e+00,2.825745682888540333e+00
3.859988466878086655e+01,2.668759811616954192e+00,2.511773940345368938e+00
3.899782162412911646e+01,2.354788069073783241e+00,2.354788069073783241e+00
3.939575857947737347e+01,2.197802197802197544e+00,2.040816326530611846e+00
3.979369553482563049e+01,1.726844583987441117e+00,1.569858712715855420e+00
4.019163249017388750e+01,1.569858712715855642e+00,1.569858712715855420e+00
4.058956944552214452e+01,1.412872841444270167e+00,1.412872841444269945e+00
4.098750640087040154e+01,1.412872841444270167e+00,1.412872841444269945e+00
4.138544335621865855e+01,1.412872841444270167e+00,1.255886970172684469e+00
4.178338031156691557e+01,1.098901098901098994e+00,9.419152276295134074e-01
4.218131726691517258e+01,7.849293563579278210e-01,6.279434850863422346e-01
4.257925422226342960e+01,4.709576138147566482e-01,4.709576138147566482e-01
4.297719117761167951e+01,4.709576138147566482e-01,4.709576138147566482e-01
4.337512813295993652e+01,4.709576138147566482e-01,4.709576138147566482e-01
4.377306508830819354e+01,3.139717425431711173e-01,4.709576138147566482e-01
4.417100204365645055e+01,3.139717425431711173e-01,3.139717425431711173e-01
4.456893899900470757e+01,3.139717425431711173e-01,3.139717425431711173e-01
4.496687595435296458e+01,1.569858712715855587e-01,3.139717425431711173e-01
4.536481290970122160e+01,1.569858712715855587e-01,1.569858712715855587e-01
4.576274986504947861e+01,1.569858712715855587e-01,1.569858712715855587e-01
4.616068682039773563e+01,1.569858712715855587e-01,1.569858712715855587e-01
4.655862377574599265e+01,1.569858712715855587e-01,1.569858712715855587e-01
4.695656073109424256e+01,1.569858712715855587e-01,1.569858712715855587e-01
4.735449768644249957e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.775243464179075659e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.815037159713901360e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.854830855248727062e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.894624550783552763e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.934418246318378465e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.974211941853204166e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.014005637388029868e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.053799332922855569e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.093593028457681271e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.133386723992506262e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.173180419527331964e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.212974115062157665e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.252767810596983367e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.292561506131809068e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.332355201666634770e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.372148897201460471e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.411942592736286173e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.451736288271111874e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.491529983805937576e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.531323679340762567e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.571117374875588268e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.610911070410413970e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.650704765945239672e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.690498461480065373e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.730292157014891075e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.770085852549716776e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.809879548084542478e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.849673243619368179e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.889466939154193881e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.929260634689018872e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.969054330223844573e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.008848025758670275e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.048641721293495976e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.088435416828321678e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.128229112363147379e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.168022807897973081e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.207816503432798783e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.247610198967624484e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.287403894502450186e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.327197590037275177e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.366991285572100878e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.406784981106926580e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.446578676641752281e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.486372372176577983e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.526166067711403684e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.565959763246229386e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.605753458781055087e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.645547154315880789e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.685340849850706491e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.725134545385532192e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.764928240920357894e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.804721936455183595e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.844515631990009297e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.884309327524834998e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.924103023059660700e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.963896718594484980e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.003690414129310682e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.043484109664136383e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.083277805198962085e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.123071500733787786e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.162865196268613488e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.202658891803439190e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.242452587338264891e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.282246282873090593e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.322039978407916294e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.361833673942741996e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.401627369477567697e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.441421065012393399e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.481214760547219100e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.521008456082044802e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.560802151616870503e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.600595847151696205e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.640389542686521906e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.680183238221347608e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.719976933756173310e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.759770629290997590e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.799564324825823292e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.839358020360648993e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.879151715895474695e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.918945411430300396e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.950780367858160957e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/hn/hn_svm_comparison/dvh/dvh_PTV63.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000006963e+02,1.000000000000007674e+02
3.979369553482563493e-01,1.000000000000006963e+02,1.000000000000007674e+02
7.958739106965126986e-01,1.000000000000006963e+02,1.000000000000007674e+02
1.193810866044769048e+00,1.000000000000006963e+02,1.000000000000007674e+02
1.591747821393025397e+00,1.000000000000006963e+02,1.000000000000007674e+02
1.989684776741281524e+00,1.000000000000006963e+02,1.000000000000007674e+02
2.387621732089538096e+00,1.000000000000006963e+02,1.000000000000007674e+02
2.785558687437794223e+00,1.000000000000006963e+02,1.000000000000007674e+02
3.183495642786050794e+00,1.000000000000006963e+02,1.000000000000007674e+02
3.581432598134306922e+00,1.000000000000006963e+02,1.000000000000007674e+02
3.979369553482563049e+00,1.000000000000006963e+02,1.000000000000007674e+02
4.377306508830819176e+00,1.000000000000006963e+02,1.000000000000007674e+02
4.775243464179076192e+00,1.000000000000006963e+02,1.000000000000007674e+02
5.173180419527332319e+00,1.000000000000006963e+02,1.000000000000007674e+02
5.571117374875588446e+00,1.000000000000006963e+02,1.000000000000007674e+02
5.969054330223844573e+00,1.000000000000006963e+02,1.000000000000007674e+02
6.366991285572101589e+00,1.000000000000006963e+02,1.000000000000007674e+02
6.764928240920357716e+00,1.000000000000006963e+02,1.000000000000007674e+02
7.162865196268613843e+00,1.000000000000006963e+02,1.000000000000007674e+02
7.560802151616869970e+00,1.000000000000006963e+02,1.000000000000007674e+02
7.958739106965126098e+00,1.000000000000006963e+02,1.000000000000007674e+02
8.356676062313383113e+00,1.000000000000006963e+02,1.000000000000007674e+02
8.754613017661638352e+00,1.000000000000006963e+02,1.000000000000007674e+02
9.152549973009895368e+00,1.000000000000006963e+02,1.000000000000007674e+02
9.550486928358152383e+00,1.000000000000006963e+02,1.000000000000007674e+02
9.948423883706407622e+00,1.000000000000006963e+02,1.000000000000007674e+02
1.034636083905466464e+01,1.000000000000006963e+02,1.000000000000007674e+02
1.074429779440291988e+01,1.000000000000006963e+02,1.000000000000007674e+02
1.114223474975117689e+01,1.000000000000006963e+02,1.000000000000007674e+02
1.154017170509943391e+01,1.000000000000006963e+02,1.000000000000007674e+02
1.193810866044768915e+01,1.000000000000006963e+02,1.000000000000007674e+02
1.233604561579594616e+01,1.000000000000006963e+02,1.000000000000007674e+02
1.273398257114420318e+01,1.000000000000006963e+02,1.000000000000007674e+02
1.313191952649245842e+01,1.000000000000006963e+02,1.000000000000007674e+02
1.352985648184071543e+01,1.000000000000006963e+02,1.000000000000007674e+02
1.392779343718897067e+01,1.000000000000006963e+02,1.000000000000007674e+02
1.432573039253722769e+01,1.000000000000006963e+02,1.000000000000007674e+02
1.472366734788548470e+01,1.000000000000006963e+02,1.000000000000007674e+02
1.512160430323373994e+01,1.000000000000006963e+02,1.000000000000007674e+02
1.551954125858199696e+01,1.000000000000006963e+02,1.000000000000007674e+02
1.591747821393025220e+01,1.000000000000006963e+02,1.000000000000007674e+02
1.631541516927850921e+01,1.000000000000006963e+02,1.000000000000007674e+02
1.671335212462676623e+01,1.000000000000006963e+02,1.000000000000007674e+02
1.711128907997502324e+01,1.000000000000006963e+02,1.000000000000007674e+02
1.750922603532327670e+01,1.000000000000006963e+02,1.000000000000007674e+02
1.790716299067153372e+01,1.000000000000006963e+02,1.000000000000007674e+02
1.830509994601979074e+01,1.000000000000006963e+02,1.000000000000007674e+02
1.870303690136804775e+01,1.000000000000006963e+02,1.000000000000007674e+02
1.910097385671630477e+01,1.000000000000006963e+02,1.000000000000007674e+02
1.949891081206455823e+01,1.000000000000006963e+02,1.000000000000007674e+02
1.989684776741281524e+01,1.000000000000006963e+02,9.999567399204090634e+01
2.029478472276107226e+01,9.999567399204083529e+01,9.999567399204090634e+01
2.069272167810932928e+01,9.999134798408097424e+01,9.999134798408104530e+01
2.109065863345758629e+01,9.999134798408097424e+01,9.999134798408104530e+01
2.148859558880583975e+01,9.998702197612111320e+01,9.998702197612118425e+01
2.188653254415409677e+01,9.998269596816125215e+01,9.997836996020146216e+01
2.228446949950235378e+01,9.997836996020139111e+01,9.997404395224160112e+01
2.268240645485061080e+01,9.997836996020139111e+01,9.997404395224160112e+01
2.308034341019886782e+01,9.996971794428166902e+01,9.996971794428174007e+01
2.347828036554712128e+01,9.996539193632180798e+01,9.995673992040215694e+01
2.387621732089537829e+01,9.995673992040208589e+01,9.995241391244229590e+01
2.427415427624363531e+01,9.995241391244222484e+01,9.993943588856272697e+01
2.467209123159189232e+01,9.995241391244222484e+01,9.993510988060286593e+01
2.507002818694014934e+01,9.993510988060278066e+01,9.993078387264300488e+01
2.546796514228840635e+01,9.991780584876333648e+01,9.992213185672328279e+01
2.586590209763665982e+01,9.989617580896405968e+01,9.987887177712472919e+01
2.626383905298491683e+01,9.987887177712464393e+01,9.987454576916486815e+01
2.666177600833317385e+01,9.984858972140564504e+01,9.985724173732543818e+01
2.705971296368143086e+01,9.983561169752607611e+01,9.983128568956628612e+01
2.745764991902968788e+01,9.982695968160636824e+01,9.983128568956628612e+01
2.785558687437794134e+01,9.981830766568664615e+01,9.980532964180713407e+01
2.825352382972619836e+01,9.979667762588735513e+01,9.979667762588741198e+01
2.865146078507445537e+01,9.978802560996763305e+01,9.978369960200782884e+01
2.904939774042271239e+01,9.977937359404791096e+01,9.977072157812825992e+01
2.944733469577096940e+01,9.976206956220848099e+01,9.975774355424867679e+01
2.984527165111922287e+01,9.975774355424861994e+01,9.974476553036909365e+01
3.024320860646747988e+01,9.974043952240918998e+01,9.973178750648952473e+01
3.064114556181573690e+01,9.971448347465006634e+01,9.970150545077054005e+01
3.103908251716399391e+01,9.968852742689094271e+01,9.968852742689097113e+01
3.143701947251225093e+01,9.968420141893108166e+01,9.967987541097126325e+01
3.183495642786050439e+01,9.967122339505149853e+01,9.966689738709168012e+01
3.223289338320876141e+01,9.964526734729236068e+01,9.964959335525225015e+01
3.263083033855701842e+01,9.963228932341277755e+01,9.963228932341282018e+01
3.302876729390527544e+01,9.962796331545291650e+01,9.961931129953325126e+01
3.342670424925353245e+01,9.960200726769377866e+01,9.960633327565366812e+01
3.382464120460178947e+01,9.959768125973391761e+01,9.959768125973394604e+01
3.422257815995004648e+01,9.955874718809522506e+01,9.956739920401494714e+01
3.462051511529830350e+01,9.954576916421565613e+01,9.953279114033610142e+01
3.501845207064655341e+01,9.952846513237621195e+01,9.951116110053681041e+01
3.541638902599481042e+01,9.950683509257692094e+01,9.949818307665724149e+01
3.581432598134306744e+01,9.948953106073749098e+01,9.948520505277767256e+01
3.621226293669132446e+01,9.947655303685792205e+01,9.947222702889808943e+01
3.661019989203958147e+01,9.945492299705864525e+01,9.944194497317907633e+01
3.700813684738783849e+01,9.942464094133964636e+01,9.942464094133964636e+01
3.740607380273609550e+01,9.941166291746006323e+01,9.941166291746007744e+01
3.780401075808435252e+01,9.940301090154035535e+01,9.940733690950021639e+01
3.820194771343260953e+01,9.938570686970092538e+01,9.938570686970093959e+01
3.859988466878086655e+01,9.936840283786149541e+01,9.936407682990163437e+01
3.899782162412911646e+01,9.935975082194178754e+01,9.935975082194177332e+01
3.939575857947737347e+01,9.934677279806220440e+01,9.933812078214248231e+01
3.979369553482563049e+01,9.932081675030306656e+01,9.931216473438334447e+01
4.019163249017388750e+01,9.930783872642349763e+01,9.930351271846362238e+01
4.058956944552214452e+01,9.929486070254391450e+01,9.929053469458405345e+01
4.098750640087040154e+01,9.928188267866433137e+01,9.927323066274462349e+01
4.138544335621865855e+01,9.926890465478474823e+01,9.926457864682490140e+01
4.178338031156691557e+01,9.923862259906576355e+01,9.923429659110590251e+01
4.218131726691517258e+01,9.922131856722633358e+01,9.920834054334677887e+01
4.257925422226342960e+01,9.919103651150732048e+01,9.918671050354750207e+01
4.297719117761167951e+01,9.918238449558759839e+01,9.918238449558764103e+01
4.337512813295993652e+01,9.917373247966787631e+01,9.916508046374819685e+01
4.377306508830819354e+01,9.914777643190875267e+01,9.915210243986861371e+01
4.417100204365645055e+01,9.911749437618976799e+01,9.912182038414962904e+01
4.456893899900470757e+01,9.907423429659121439e+01,9.906990828863135334e+01
4.496687595435296458e+01,9.903530022495250762e+01,9.903530022495249341e+01
4.536481290970122160e+01,9.900069216127366190e+01,9.900501816923348031e+01
4.576274986504947861e+01,9.899204014535393981e+01,9.898771413739405034e+01
4.616068682039773563e+01,9.897906212147437088e+01,9.896608409759477354e+01
4.655862377574599265e+01,9.894878006575537199e+01,9.893580204187577465e+01
4.695656073109424256e+01,9.891417200207652627e+01,9.890551998615677576e+01
4.735449768644249957e+01,9.887091192247797267e+01,9.887091192247793003e+01
4.775243464179075659e+01,9.882765184287940485e+01,9.883630385879908431e+01
4.815037159713901360e+01,9.878439176328085125e+01,9.877141373940126812e+01
4.854830855248727062e+01,9.871517563592317401e+01,9.871517563592314559e+01
4.894624550783552763e+01,9.865893753244505149e+01,9.864163350060562152e+01
4.934418246318378465e+01,9.858972140508737425e+01,9.858972140508736004e+01
4.974211941853204166e+01,9.852050527772968280e+01,9.851185326180996071e+01
5.014005637388029868e+01,9.844263713445229769e+01,9.843831112649243664e+01
5.053799332922855569e+01,9.838639903097418937e+01,9.833448693545592789e+01
5.093593028457681271e+01,9.824796677625883490e+01,9.824364076829898806e+01
5.133386723992506262e+01,9.814414258522232615e+01,9.813549056930261827e+01
5.173180419527331964e+01,9.805329641806538632e+01,9.801003633846683272e+01
5.212974115062157665e+01,9.791486416335006027e+01,9.787593009171133929e+01
5.252767810596983367e+01,9.775047586087558216e+01,9.773317182903613798e+01
5.292561506131809068e+01,9.754715348676242570e+01,9.752984945492298152e+01
5.332355201666634770e+01,9.732220107284997823e+01,9.730057103305068722e+01
5.372148897201460471e+01,9.702803253157985353e+01,9.701072849974042356e+01
5.411942592736286173e+01,9.670790794255061940e+01,9.669925592663089731e+01
5.451736288271111874e+01,9.637480532964181634e+01,9.634452327392283166e+01
5.491529983805937576e+01,9.597248658937533605e+01,9.601142066101402861e+01
5.531323679340762567e+01,9.557881986502854943e+01,9.552690776951030216e+01
5.571117374875588268e+01,9.501643883024745207e+01,9.505537290188614463e+01
5.610911070410413970e+01,9.449731787506490832e+01,9.447136182730577048e+01
5.650704765945239672e+01,9.386139470496627268e+01,9.385274268904655059e+01
5.690498461480065373e+01,9.315192939955011298e+01,9.304377920055371476e+01
5.730292157014891075e+01,9.224779373594047627e+01,9.218290361654264586e+01
5.770085852549716776e+01,9.139124415988926842e+01,9.130039799273230017e+01
5.809879548084542478e+01,9.035300224952415249e+01,9.027946011420660000e+01
5.849673243619368179e+01,8.902924381380864816e+01,8.901626578992905081e+01
5.889466939154193881e+01,8.778335352137050052e+01,8.773576743381208587e+01
5.929260634689018872e+01,8.626925073542138023e+01,8.625194670358195026e+01
5.969054330223844573e+01,8.477677798927152253e+01,8.465132375843573698e+01
6.008848025758670275e+01,8.279546634365809155e+01,8.272192420834056747e+01
6.048641721293495976e+01,8.077089461844610696e+01,8.070600449904831919e+01
6.088435416828321678e+01,7.833535213704793421e+01,7.827911403356985431e+01
6.128229112363147379e+01,7.562727115417892776e+01,7.562294514621909514e+01
6.168022807897973081e+01,7.225731095345214783e+01,7.217944281017480535e+01
6.207816503432798783e+01,6.835957778162311627e+01,6.832064370998445213e+01
6.247610198967624484e+01,6.395570167849108856e+01,6.382159543173563065e+01
6.287403894502450186e+01,5.855251773663263037e+01,5.849195362519470365e+01
6.327197590037275177e+01,5.286814327738363062e+01,5.292005537290191342e+01
6.366991285572100878e+01,4.780671396435369758e+01,4.775912787679531135e+01
6.406784981106926580e+01,4.310001730403184439e+01,4.304377920055375029e+01
6.446578676641752281e+01,3.917200207648382104e+01,3.916335006056413448e+01
6.486372372176577983e+01,3.576310780411836276e+01,3.584097594739576209e+01
6.526166067711403684e+01,3.279546634365807734e+01,3.291226855857416211e+01
6.565959763246229386e+01,3.042481398165773143e+01,3.050700813289498115e+01
6.605753458781055087e+01,2.839591624848590357e+01,2.848676241564286116e+01
6.645547154315880789e+01,2.641027859491262220e+01,2.636701851531408280e+01
6.685340849850706491e+01,2.451548710849628421e+01,2.462796331545251505e+01
6.725134545385532192e+01,2.294947222702889889e+01,2.296245025090847491e+01
6.764928240920357894e+01,2.144834746495933331e+01,2.149593355251774796e+01
6.804721936455183595e+01,1.973092230489703880e+01,1.977418238449559595e+01
6.844515631990009297e+01,1.798321508911575961e+01,1.795293303339678914e+01
6.884309327524834998e+01,1.599325142758262430e+01,1.591538328430524629e+01
6.924103023059660700e+01,1.358799100190344156e+01,1.358799100190344511e+01
6.963896718594484980e+01,1.085827997923516008e+01,1.087558401107458117e+01
7.003690414129310682e+01,7.726250216300397433e+00,7.713272192420833839e+00
7.043484109664136383e+01,5.152275480186883527e+00,5.178231527946011603e+00
7.083277805198962085e+01,3.080117667416507388e+00,3.093095691296072314e+00
7.123071500733787786e+01,1.894791486416334880e+00,1.938051566014881599e+00
7.162865196268613488e+01,1.219934244679010016e+00,1.224260252638864843e+00
7.202658891803439190e+01,7.613774009344176363e-01,7.786814327738361685e-01
7.242452587338264891e+01,5.191209551825575197e-01,4.974909153832842157e-01
7.282246282873090593e+01,3.201245890292437890e-01,3.157985810693891282e-01
7.322039978407916294e+01,1.860183422737497760e-01,1.946703581934590699e-01
7.361833673942741996e+01,1.297802387956393799e-01,1.341062467554940407e-01
7.401627369477567697e+01,6.056411143796504998e-02,6.056411143796504304e-02
7.441421065012393399e+01,3.028205571898252152e-02,3.460806367883716844e-02
7.481214760547219100e+01,8.652015919709292111e-03,1.297802387956393730e-02
7.521008456082044802e+01,8.652015919709292111e-03,8.652015919709292111e-03
7.560802151616870503e+01,4.326007959854646055e-03,4.326007959854646055e-03
7.600595847151696205e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.640389542686521906e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.680183238221347608e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.719976933756173310e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.759770629290997590e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.799564324825823292e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.839358020360648993e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.879151715895474695e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.918945411430300396e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.950780367858160957e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/hn/hn_svm_comparison/dvh/dvh_PTV70.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,9.999999999999960210e+01,9.999999999999967315e+01
3.979369553482563493e-01,9.999999999999960210e+01,9.999999999999967315e+01
7.958739106965126986e-01,9.999999999999960210e+01,9.999999999999967315e+01
1.193810866044769048e+00,9.999999999999960210e+01,9.999999999999967315e+01
1.591747821393025397e+00,9.999999999999960210e+01,9.999999999999967315e+01
1.989684776741281524e+00,9.999999999999960210e+01,9.999999999999967315e+01
2.387621732089538096e+00,9.999999999999960210e+01,9.999999999999967315e+01
2.785558687437794223e+00,9.999999999999960210e+01,9.999999999999967315e+01
3.183495642786050794e+00,9.999999999999960210e+01,9.999999999999967315e+01
3.581432598134306922e+00,9.999999999999960210e+01,9.999999999999967315e+01
3.979369553482563049e+00,9.999999999999960210e+01,9.999999999999967315e+01
4.377306508830819176e+00,9.999999999999960210e+01,9.999999999999967315e+01
4.775243464179076192e+00,9.999999999999960210e+01,9.999999999999967315e+01
5.173180419527332319e+00,9.999999999999960210e+01,9.999999999999967315e+01
5.571117374875588446e+00,9.999999999999960210e+01,9.999999999999967315e+01
5.969054330223844573e+00,9.999999999999960210e+01,9.999999999999967315e+01
6.366991285572101589e+00,9.999999999999960210e+01,9.999999999999967315e+01
6.764928240920357716e+00,9.999999999999960210e+01,9.999999999999967315e+01
7.162865196268613843e+00,9.999999999999960210e+01,9.999999999999967315e+01
7.560802151616869970e+00,9.999999999999960210e+01,9.999999999999967315e+01
7.958739106965126098e+00,9.999999999999960210e+01,9.999999999999967315e+01
8.356676062313383113e+00,9.999999999999960210e+01,9.999999999999967315e+01
8.754613017661638352e+00,9.999999999999960210e+01,9.999999999999967315e+01
9.152549973009895368e+00,9.999999999999960210e+01,9.999999999999967315e+01
9.550486928358152383e+00,9.999999999999960210e+01,9.999999999999967315e+01
9.948423883706407622e+00,9.999999999999960210e+01,9.999999999999967315e+01
1.034636083905466464e+01,9.999999999999960210e+01,9.999999999999967315e+01
1.074429779440291988e+01,9.999999999999960210e+01,9.999999999999967315e+01
1.114223474975117689e+01,9.999999999999960210e+01,9.999999999999967315e+01
1.154017170509943391e+01,9.999999999999960210e+01,9.999999999999967315e+01
1.193810866044768915e+01,9.999999999999960210e+01,9.999999999999967315e+01
1.233604561579594616e+01,9.999999999999960210e+01,9.999999999999967315e+01
1.273398257114420318e+01,9.999999999999960210e+01,9.999999999999967315e+01
1.313191952649245842e+01,9.999999999999960210e+01,9.999999999999967315e+01
1.352985648184071543e+01,9.999999999999960210e+01,9.999999999999967315e+01
1.392779343718897067e+01,9.999999999999960210e+01,9.999999999999967315e+01
1.432573039253722769e+01,9.999999999999960210e+01,9.999999999999967315e+01
1.472366734788548470e+01,9.999999999999960210e+01,9.999999999999967315e+01
1.512160430323373994e+01,9.999999999999960210e+01,9.999999999999967315e+01
1.551954125858199696e+01,9.999999999999960210e+01,9.999999999999967315e+01
1.591747821393025220e+01,9.999999999999960210e+01,9.999999999999967315e+01
1.631541516927850921e+01,9.999999999999960210e+01,9.999999999999967315e+01
1.671335212462676623e+01,9.999999999999960210e+01,9.999999999999967315e+01
1.711128907997502324e+01,9.999999999999960210e+01,9.999999999999967315e+01
1.750922603532327670e+01,9.999999999999960210e+01,9.999999999999967315e+01
1.790716299067153372e+01,9.999999999999960210e+01,9.999999999999967315e+01
1.830509994601979074e+01,9.999999999999960210e+01,9.999999999999967315e+01
1.870303690136804775e+01,9.999999999999960210e+01,9.999999999999967315e+01
1.910097385671630477e+01,9.999999999999960210e+01,9.999999999999967315e+01
1.949891081206455823e+01,9.999999999999960210e+01,9.999999999999967315e+01
1.989684776741281524e+01,9.999999999999960210e+01,9.999999999999967315e+01
2.029478472276107226e+01,9.999999999999960210e+01,9.999999999999967315e+01
2.069272167810932928e+01,9.999999999999960210e+01,9.999999999999967315e+01
2.109065863345758629e+01,9.999999999999960210e+01,9.999999999999967315e+01
2.148859558880583975e+01,9.999999999999960210e+01,9.999999999999967315e+01
2.188653254415409677e+01,9.999999999999960210e+01,9.999999999999967315e+01
2.228446949950235378e+01,9.999999999999960210e+01,9.999999999999967315e+01
2.268240645485061080e+01,9.999999999999960210e+01,9.999999999999967315e+01
2.308034341019886782e+01,9.999999999999960210e+01,9.999999999999967315e+01
2.347828036554712128e+01,9.999999999999960210e+01,9.999999999999967315e+01
2.387621732089537829e+01,9.999999999999960210e+01,9.999999999999967315e+01
2.427415427624363531e+01,9.999999999999960210e+01,9.999999999999967315e+01
2.467209123159189232e+01,9.999999999999960210e+01,9.999999999999967315e+01
2.507002818694014934e+01,9.999999999999960210e+01,9.999999999999967315e+01
2.546796514228840635e+01,9.999999999999960210e+01,9.999999999999967315e+01
2.586590209763665982e+01,9.999999999999960210e+01,9.999999999999967315e+01
2.626383905298491683e+01,9.999999999999960210e+01,9.999999999999967315e+01
2.666177600833317385e+01,9.999999999999960210e+01,9.999999999999967315e+01
2.705971296368143086e+01,9.999999999999960210e+01,9.999999999999967315e+01
2.745764991902968788e+01,9.999999999999960210e+01,9.999999999999967315e+01
2.785558687437794134e+01,9.999999999999960210e+01,9.999999999999967315e+01
2.825352382972619836e+01,9.999999999999960210e+01,9.999999999999967315e+01
2.865146078507445537e+01,9.999999999999960210e+01,9.999999999999967315e+01
2.904939774042271239e+01,9.999999999999960210e+01,9.999999999999967315e+01
2.944733469577096940e+01,9.999999999999960210e+01,9.999999999999967315e+01
2.984527165111922287e+01,9.999999999999960210e+01,9.999999999999967315e+01
3.024320860646747988e+01,9.999999999999960210e+01,9.999999999999967315e+01
3.064114556181573690e+01,9.999999999999960210e+01,9.999999999999967315e+01
3.103908251716399391e+01,9.999999999999960210e+01,9.999999999999967315e+01
3.143701947251225093e+01,9.999999999999960210e+01,9.999999999999967315e+01
3.183495642786050439e+01,9.999999999999960210e+01,9.999999999999967315e+01
3.223289338320876141e+01,9.999999999999960210e+01,9.999999999999967315e+01
3.263083033855701842e+01,9.999999999999960210e+01,9.999999999999967315e+01
3.302876729390527544e+01,9.999999999999960210e+01,9.999999999999967315e+01
3.342670424925353245e+01,9.999999999999960210e+01,9.999999999999967315e+01
3.382464120460178947e+01,9.999999999999960210e+01,9.999999999999967315e+01
3.422257815995004648e+01,9.999999999999960210e+01,9.999999999999967315e+01
3.462051511529830350e+01,9.999999999999960210e+01,9.999999999999967315e+01
3.501845207064655341e+01,9.999999999999960210e+01,9.999999999999967315e+01
3.541638902599481042e+01,9.999999999999960210e+01,9.999999999999967315e+01
3.581432598134306744e+01,9.999999999999960210e+01,9.999999999999967315e+01
3.621226293669132446e+01,9.999999999999960210e+01,9.999999999999967315e+01
3.661019989203958147e+01,9.999999999999960210e+01,9.999999999999967315e+01
3.700813684738783849e+01,9.999999999999960210e+01,9.999999999999967315e+01
3.740607380273609550e+01,9.999999999999960210e+01,9.999999999999967315e+01
3.780401075808435252e+01,9.999999999999960210e+01,9.999999999999967315e+01
3.820194771343260953e+01,9.999999999999960210e+01,9.999999999999967315e+01
3.859988466878086655e+01,9.999999999999960210e+01,9.999999999999967315e+01
3.899782162412911646e+01,9.999999999999960210e+01,9.999999999999967315e+01
3.939575857947737347e+01,9.999999999999960210e+01,9.999999999999967315e+01
3.979369553482563049e+01,9.999999999999960210e+01,9.999999999999967315e+01
4.019163249017388750e+01,9.999999999999960210e+01,9.999999999999967315e+01
4.058956944552214452e+01,9.999999999999960210e+01,9.999999999999967315e+01
4.098750640087040154e+01,9.999999999999960210e+01,9.999999999999967315e+01
4.138544335621865855e+01,9.999999999999960210e+01,9.999999999999967315e+01
4.178338031156691557e+01,9.999999999999960210e+01,9.999999999999967315e+01
4.218131726691517258e+01,9.999999999999960210e+01,9.999999999999967315e+01
4.257925422226342960e+01,9.999999999999960210e+01,9.999999999999967315e+01
4.297719117761167951e+01,9.999999999999960210e+01,9.999999999999967315e+01
4.337512813295993652e+01,9.999999999999960210e+01,9.999999999999967315e+01
4.377306508830819354e+01,9.999999999999960210e+01,9.999999999999967315e+01
4.417100204365645055e+01,9.999999999999960210e+01,9.999999999999967315e+01
4.456893899900470757e+01,9.999999999999960210e+01,9.999999999999967315e+01
4.496687595435296458e+01,9.999999999999960210e+01,9.999999999999967315e+01
4.536481290970122160e+01,9.999999999999960210e+01,9.999999999999967315e+01
4.576274986504947861e+01,9.999999999999960210e+01,9.999999999999967315e+01
4.616068682039773563e+01,9.999999999999960210e+01,9.999999999999967315e+01
4.655862377574599265e+01,9.999999999999960210e+01,9.999999999999967315e+01
4.695656073109424256e+01,9.999999999999960210e+01,9.999999999999967315e+01
4.735449768644249957e+01,9.999999999999960210e+01,9.999999999999967315e+01
4.775243464179075659e+01,9.996705649810536443e+01,9.996705649810543548e+01
4.815037159713901360e+01,9.996705649810536443e+01,9.996705649810543548e+01
4.854830855248727062e+01,9.996705649810536443e+01,9.996705649810543548e+01
4.894624550783552763e+01,9.996705649810536443e+01,9.996705649810543548e+01
4.934418246318378465e+01,9.996705649810536443e+01,9.996705649810543548e+01
4.974211941853204166e+01,9.996705649810536443e+01,9.996705649810543548e+01
5.014005637388029868e+01,9.996705649810536443e+01,9.996705649810543548e+01
5.053799332922855569e+01,9.996705649810536443e+01,9.996705649810543548e+01
5.093593028457681271e+01,9.996705649810536443e+01,9.996705649810543548e+01
5.133386723992506262e+01,9.996705649810536443e+01,9.996705649810543548e+01
5.173180419527331964e+01,9.995058474715824559e+01,9.995058474715831665e+01
5.212974115062157665e+01,9.993411299621112676e+01,9.993411299621119781e+01
5.252767810596983367e+01,9.991764124526400792e+01,9.991764124526407898e+01
5.292561506131809068e+01,9.991764124526400792e+01,9.990116949431696014e+01
5.332355201666634770e+01,9.990116949431688909e+01,9.990116949431696014e+01
5.372148897201460471e+01,9.988469774336977025e+01,9.988469774336984131e+01
5.411942592736286173e+01,9.988469774336977025e+01,9.988469774336984131e+01
5.451736288271111874e+01,9.986822599242265142e+01,9.983528249052848480e+01
5.491529983805937576e+01,9.983528249052841375e+01,9.983528249052848480e+01
5.531323679340762567e+01,9.983528249052841375e+01,9.983528249052848480e+01
5.571117374875588268e+01,9.983528249052841375e+01,9.983528249052848480e+01
5.610911070410413970e+01,9.981881073958129491e+01,9.983528249052848480e+01
5.650704765945239672e+01,9.980233898863417608e+01,9.978586723768711408e+01
5.690498461480065373e+01,9.978586723768705724e+01,9.978586723768711408e+01
5.730292157014891075e+01,9.975292373579281957e+01,9.975292373579286220e+01
5.770085852549716776e+01,9.973645198484570074e+01,9.970350848295149149e+01
5.809879548084542478e+01,9.968703673200433002e+01,9.970350848295149149e+01
5.849673243619368179e+01,9.968703673200433002e+01,9.968703673200437265e+01
5.889466939154193881e+01,9.967056498105721118e+01,9.967056498105725382e+01
5.929260634689018872e+01,9.965409323011009235e+01,9.963762147916301615e+01
5.969054330223844573e+01,9.963762147916297351e+01,9.963762147916301615e+01
6.008848025758670275e+01,9.960467797726873584e+01,9.960467797726877848e+01
6.048641721293495976e+01,9.958820622632161701e+01,9.958820622632165964e+01
6.088435416828321678e+01,9.952231922253312746e+01,9.950584747158605126e+01
6.128229112363147379e+01,9.945643221874463791e+01,9.943996046779757592e+01
6.168022807897973081e+01,9.940701696590326719e+01,9.939054521495620520e+01
6.207816503432798783e+01,9.939054521495614836e+01,9.937407346400908636e+01
6.247610198967624484e+01,9.932465821116767302e+01,9.930818646022059681e+01
6.287403894502450186e+01,9.925877120737919768e+01,9.925877120737922610e+01
6.327197590037275177e+01,9.919288420359070813e+01,9.922582770548498843e+01
6.366991285572100878e+01,9.914346895074935162e+01,9.912699719980224700e+01
6.406784981106926580e+01,9.904463844506661019e+01,9.907758194696089049e+01
6.446578676641752281e+01,9.891286443748963109e+01,9.887992093559540763e+01
6.486372372176577983e+01,9.873167517707125285e+01,9.874814692801841431e+01
6.526166067711403684e+01,9.841871190907588129e+01,9.838576840718165784e+01
6.565959763246229386e+01,9.794103113160923613e+01,9.794103113160927876e+01
6.605753458781055087e+01,9.708450008235871564e+01,9.710097183330587711e+01
6.645547154315880789e+01,9.591500576511279519e+01,9.584911876132431985e+01
6.685340849850706491e+01,9.425135891945309652e+01,9.441607642892438435e+01
6.725134545385532192e+01,9.235710756053364889e+01,9.227474880579805472e+01
6.764928240920357894e+01,8.986987316751766741e+01,8.978751441278207324e+01
6.804721936455183595e+01,8.581782243452475711e+01,8.580135068357766670e+01
6.844515631990009297e+01,8.074452314281005272e+01,8.062922088618019245e+01
6.884309327524834998e+01,7.387580299785865634e+01,7.357931148081038941e+01
6.924103023059660700e+01,6.539285126008894622e+01,6.526107725251193870e+01
6.963896718594484980e+01,5.406028660846648393e+01,5.410970186130785464e+01
7.003690414129310682e+01,3.989458079393839540e+01,4.000988305056827699e+01
7.043484109664136383e+01,2.648657552297808948e+01,2.645363202108384115e+01
7.083277805198962085e+01,1.526931312798550167e+01,1.536814363366825553e+01
7.123071500733787786e+01,9.010047768077745545e+00,9.224180530390379218e+00
7.162865196268613488e+01,5.270960303080216569e+00,5.402734310657222316e+00
7.202658891803439190e+01,3.179047932795255882e+00,3.211991434689507319e+00
7.242452587338264891e+01,2.124855872179212124e+00,2.026025366496458258e+00
7.282246282873090593e+01,1.235381321034425772e+00,1.235381321034425550e+00
7.322039978407916294e+01,7.082852907264042264e-01,7.247570416735296117e-01
7.361833673942741996e+01,4.941525284137703866e-01,5.106242793608959385e-01
7.401627369477567697e+01,2.470762642068851656e-01,2.470762642068851378e-01
7.441421065012393399e+01,1.317740075770054142e-01,1.482457585241310771e-01
7.481214760547219100e+01,3.294350189425135356e-02,4.941525284137703034e-02
7.521008456082044802e+01,3.294350189425135356e-02,3.294350189425135356e-02
7.560802151616870503e+01,1.647175094712567678e-02,1.647175094712567678e-02
7.600595847151696205e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.640389542686521906e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.680183238221347608e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.719976933756173310e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.759770629290997590e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.799564324825823292e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.839358020360648993e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.879151715895474695e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.918945411430300396e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.950780367858160957e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/hn/hn_svm_comparison/dvh/dvh_SKIN.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000000284e+02,9.999999999999997158e+01
3.979369553482563493e-01,7.718385392559018499e+01,7.813033693518265466e+01
7.958739106965126986e-01,6.763882016822819310e+01,6.902582478093627572e+01
1.193810866044769048e+00,6.275357923802532412e+01,6.425071425151230642e+01
1.591747821393025397e+00,5.964718369431633249e+01,6.114152554546471663e+01
1.989684776741281524e+00,5.749405455445072732e+01,5.901313584345523111e+01
2.387621732089538096e+00,5.587282332849187583e+01,5.739110657111392300e+01
2.785558687437794223e+00,5.455046047276269405e+01,5.610266068663911199e+01
3.183495642786050794e+00,5.331588271910364796e+01,5.485331907490463976e+01
3.581432598134306922e+00,5.217826760091297444e+01,5.361395304295086106e+01
3.979369553482563049e+00,5.105621438718019078e+01,5.237338994142340454e+01
4.377306508830819176e+00,4.991979633856320930e+01,5.118230571560820863e+01
4.775243464179076192e+00,4.892782468517070527e+01,5.011531770226486771e+01
5.173180419527332319e+00,4.791071457073085327e+01,4.904114727147943142e+01
5.571117374875588446e+00,4.693869407689975048e+01,4.799051920897644408e+01
5.969054330223844573e+00,4.604847333727036585e+01,4.702767624854358530e+01
6.366991285572101589e+00,4.525681132587426703e+01,4.619730898759838311e+01
6.764928240920357716e+00,4.452181060763251708e+01,4.544275613298647443e+01
7.162865196268613843e+00,4.383708681148548436e+01,4.473848020046927587e+01
7.560802151616869970e+00,4.317989561553317657e+01,4.403659840709944007e+01
7.958739106965126098e+00,4.258934129251591827e+01,4.339217595326640975e+01
8.356676062313383113e+00,4.200477231736708461e+01,4.278645874898250412e+01
8.754613017661638352e+00,4.144693789603051925e+01,4.216877084896174921e+01
9.152549973009895368e+00,4.089868003128341911e+01,4.160096084784448323e+01
9.550486928358152383e+00,4.040349225096962726e+01,4.105549614543598125e+01
9.948423883706407622e+00,3.990391521555233112e+01,4.049606563133449555e+01
1.034636083905466464e+01,3.942907761799115463e+01,3.996696087976632583e+01
1.074429779440291988e+01,3.895503806681244185e+01,3.948813305029288045e+01
1.114223474975117689e+01,3.850972818540213893e+01,3.900292084975977502e+01
1.154017170509943391e+01,3.801055017317607110e+01,3.850613697668106994e+01
1.193810866044768915e+01,3.756563931495698938e+01,3.801055017317604978e+01
1.233604561579594616e+01,3.708601343910108739e+01,3.754648620177803764e+01
1.273398257114420318e+01,3.666264983320832016e+01,3.710117632036773472e+01
1.313191952649245842e+01,3.626761687389272737e+01,3.668938438702056715e+01
1.352985648184071543e+01,3.588295851754905641e+01,3.625764129411201253e+01
1.392779343718897067e+01,3.548114216398258947e+01,3.586899270585607269e+01
1.432573039253722769e+01,3.512281933825995850e+01,3.548513239589485124e+01
1.472366734788548470e+01,3.473377172681278324e+01,3.508610920466697536e+01
1.512160430323373994e+01,3.436467527492699503e+01,3.467910554961454039e+01
1.551954125858199696e+01,3.398879542879033266e+01,3.430402374986034175e+01
1.591747821393025220e+01,3.363246771902383614e+01,3.394250873860789142e+01
1.631541516927850921e+01,3.326576540628541778e+01,3.357939763459051363e+01
1.671335212462676623e+01,3.292220643863822005e+01,3.325539080331348174e+01
1.711128907997502324e+01,3.258862305077171584e+01,3.290784160375400802e+01
1.750922603532327670e+01,3.228297128629116486e+01,3.259181523630153521e+01
1.790716299067153372e+01,3.199208337988605066e+01,3.226820742821573873e+01
1.830509994601979074e+01,3.166169217754936938e+01,3.194819082885099348e+01
1.870303690136804775e+01,3.135045408839162917e+01,3.165331269053359620e+01
1.910097385671630477e+01,3.106515250666370065e+01,3.134845897243550183e+01
1.949891081206455823e+01,3.077546166983226072e+01,3.104480232391108885e+01
1.989684776741281524e+01,3.046462260386574883e+01,3.073476130432703357e+01
2.029478472276107226e+01,3.015338451470800507e+01,3.041394665857981749e+01
2.069272167810932928e+01,2.982857963704851656e+01,3.008195936347823007e+01
2.109065863345758629e+01,2.951734154789077280e+01,2.976353885687838741e+01
2.148859558880583975e+01,2.919413276299619397e+01,2.942237402837855242e+01
2.188653254415409677e+01,2.887571225639635131e+01,2.906883948095065762e+01
2.228446949950235378e+01,2.854212886852985065e+01,2.873605413946661358e+01
2.268240645485061080e+01,2.822929468660719365e+01,2.840646098351238891e+01
2.308034341019886782e+01,2.789650934512314961e+01,2.806808931735115209e+01
2.347828036554712128e+01,2.753260019472332587e+01,2.772692448885131355e+01
2.387621732089537829e+01,2.719183438941472275e+01,2.738775477630762367e+01
2.427415427624363531e+01,2.684588128262015871e+01,2.701546613889201964e+01
2.467209123159189232e+01,2.648197213222033497e+01,2.666791693933254237e+01
2.507002818694014934e+01,2.614599460520646801e+01,2.631278629913973433e+01
2.546796514228840635e+01,2.579046494182243165e+01,2.593371426747325259e+01
2.586590209763665982e+01,2.542775286099628929e+01,2.556820902430851916e+01
2.626383905298491683e+01,2.505386813081577202e+01,2.520350182752624235e+01
2.666177600833317385e+01,2.468397363254753429e+01,2.484278486265624508e+01
2.705971296368143086e+01,2.430290648492491812e+01,2.446291478460731028e+01
2.745764991902968788e+01,2.394897291430579500e+01,2.406548768614434763e+01
2.785558687437794134e+01,2.358745790305334111e+01,2.368122835299190498e+01
2.825352382972619836e+01,2.321197708010790706e+01,2.329936315898682864e+01
2.865146078507445537e+01,2.284407769779580377e+01,2.292468038242385475e+01
2.904939774042271239e+01,2.246859687485036972e+01,2.253962300288895548e+01
2.944733469577096940e+01,2.211187014189265199e+01,2.215935390164878882e+01
2.984527165111922287e+01,2.175115317702265472e+01,2.177190238296652325e+01
3.024320860646747988e+01,2.138165770194564175e+01,2.138923914257899384e+01
3.064114556181573690e+01,2.100458078623530156e+01,2.101216222686865009e+01
3.103908251716399391e+01,2.066301693454424182e+01,2.063867651987936114e+01
3.143701947251225093e+01,2.032424624519177669e+01,2.031147750307249922e+01
3.183495642786050439e+01,1.999984039072351649e+01,1.999265797328142824e+01
3.223289338320876141e+01,1.967104528115174844e+01,1.969259253347806649e+01
3.263083033855701842e+01,1.936060523837646130e+01,1.937297495730453889e+01
3.302876729390527544e+01,1.905535249708713863e+01,1.906852026239766928e+01
3.342670424925353245e+01,1.876047435876973779e+01,1.877803137918377274e+01
3.382464120460178947e+01,1.847636984661549064e+01,1.848794151916110806e+01
3.422257815995004648e+01,1.819106826488756212e+01,1.821101942444896693e+01
3.462051511529830350e+01,1.790057938167366913e+01,1.793848658484032654e+01
3.501845207064655341e+01,1.764400746971414691e+01,1.768151564968957246e+01
3.541638902599481042e+01,1.740459355497742422e+01,1.744170271176161791e+01
3.581432598134306744e+01,1.717156401130034737e+01,1.720029368106875722e+01
3.621226293669132446e+01,1.695130320974255866e+01,1.698162897227588175e+01
3.661019989203958147e+01,1.674061896477424227e+01,1.677732909836721120e+01
3.700813684738783849e+01,1.653671811405680359e+01,1.656464973744275682e+01
3.740607380273609550e+01,1.632882703142707825e+01,1.635955181715162965e+01
3.780401075808435252e+01,1.612851738943068369e+01,1.615924217515523509e+01
3.820194771343260953e+01,1.595454327805532913e+01,1.596691299698340494e+01
3.859988466878086655e+01,1.577338674923787387e+01,1.578655451454840630e+01
3.899782162412911646e+01,1.557706733915376063e+01,1.560220580020112813e+01
3.939575857947737347e+01,1.540429029735209099e+01,1.543461605988542118e+01
3.979369553482563049e+01,1.523909469618375034e+01,1.525824780936270031e+01
4.019163249017388750e+01,1.506232742246980294e+01,1.509584537053295605e+01
4.058956944552214452e+01,1.489234354300672791e+01,1.492187125915760149e+01
4.098750640087040154e+01,1.472674891864716074e+01,1.475787272756294399e+01
4.138544335621865855e+01,1.457472108278934186e+01,1.459507126554196965e+01
4.178338031156691557e+01,1.440593427289995354e+01,1.443306784990345193e+01
4.218131726691517258e+01,1.424991620512985513e+01,1.427704978213335529e+01
4.257925422226342960e+01,1.409389813735975849e+01,1.411065711139133327e+01
4.297719117761167951e+01,1.394466346384053423e+01,1.395503806681246317e+01
4.337512813295993652e+01,1.379143855840903043e+01,1.381298581073533960e+01
4.377306508830819354e+01,1.364260290808103093e+01,1.366255406764243041e+01
4.417100204365645055e+01,1.349695944328285790e+01,1.351531451007934592e+01
4.456893899900470757e+01,1.335929644230924040e+01,1.337007006847240120e+01
4.496687595435296458e+01,1.322801781239527052e+01,1.322123441814440525e+01
4.536481290970122160e+01,1.308357141717077887e+01,1.308277337078833291e+01
4.576274986504947861e+01,1.293593283641646430e+01,1.294191818428489249e+01
4.616068682039773563e+01,1.278949132523583465e+01,1.280146202097268215e+01
4.655862377574599265e+01,1.265661660255695331e+01,1.266419804319029119e+01
4.695656073109424256e+01,1.252533797264298343e+01,1.253012625093772492e+01
4.735449768644249957e+01,1.240483296889216369e+01,1.240842417761322203e+01
4.775243464179075659e+01,1.227515043174310527e+01,1.228552503471503776e+01
4.815037159713901360e+01,1.216222686862561631e+01,1.215025617288878657e+01
4.854830855248727062e+01,1.203374140105024104e+01,1.203015019232919691e+01
4.894624550783552763e+01,1.191044323496082846e+01,1.190725104943101087e+01
4.934418246318378465e+01,1.178195776738545320e+01,1.178594799929773629e+01
4.974211941853204166e+01,1.165865960129603884e+01,1.166664006512060148e+01
5.014005637388029868e+01,1.154094775988381549e+01,1.154254385264873228e+01
5.053799332922855569e+01,1.142363494166282045e+01,1.142602908081019386e+01
5.093593028457681271e+01,1.130552407705936879e+01,1.131190844811901997e+01
5.133386723992506262e+01,1.119100442117697014e+01,1.119220149075065684e+01
5.173180419527331964e+01,1.108366718273667040e+01,1.107568671891211842e+01
5.212974115062157665e+01,1.098071919939987851e+01,1.097513287472269283e+01
5.252767810596983367e+01,1.087936730882799630e+01,1.087856926244554501e+01
5.292561506131809068e+01,1.076724179209296395e+01,1.075886230507718189e+01
5.332355201666634770e+01,1.065232311301933521e+01,1.064873190429828753e+01
5.372148897201460471e+01,1.052463569182641656e+01,1.053062103969483587e+01
5.411942592736286173e+01,1.040452971126682513e+01,1.040652482722296490e+01
5.451736288271111874e+01,1.028801493942828493e+01,1.029001005538442470e+01
5.491529983805937576e+01,1.017269723716342966e+01,1.018227379375289665e+01
5.531323679340762567e+01,1.006695609148804316e+01,1.006256683638453175e+01
5.571117374875588268e+01,9.940864763060035969e+00,9.944056948589853562e+00
5.610911070410413970e+01,9.823152921647812619e+00,9.815172457823249985e+00
5.650704765945239672e+01,9.689480152586472883e+00,9.690278198968925949e+00
5.690498461480065373e+01,9.566980032879513374e+00,9.551418128421625298e+00
5.730292157014891075e+01,9.425326799993616333e+00,9.417346336169059029e+00
5.770085852549716776e+01,9.293250123697189835e+00,9.282875520725266227e+00
5.809879548084542478e+01,9.148404705281471649e+00,9.142419357413055891e+00
5.849673243619368179e+01,8.991987614320146704e+00,8.991588591128918395e+00
5.889466939154193881e+01,8.844748056757060439e+00,8.836368569741276602e+00
5.929260634689018872e+01,8.671172968572934181e+00,8.668379806234341345e+00
5.969054330223844573e+01,8.505578344213367004e+00,8.498794949962496403e+00
6.008848025758670275e+01,8.303273586260834449e+00,8.296091168818735540e+00
6.048641721293495976e+01,8.099372735543390434e+00,8.091392271718834905e+00
6.088435416828321678e+01,7.857564681659299666e+00,7.853175426555792704e+00
6.128229112363147379e+01,7.591815236301534320e+00,7.589421097154168017e+00
6.168022807897973081e+01,7.266212312259588302e+00,7.256635755670121313e+00
6.207816503432798783e+01,6.892726605270299345e+00,6.887938326975565850e+00
6.247610198967624484e+01,6.470560068951209054e+00,6.457791326831918255e+00
6.287403894502450186e+01,5.961406476944441479e+00,5.957416245032164603e+00
6.327197590037275177e+01,5.424720284742949872e+00,5.431104655802597492e+00
6.366991285572100878e+01,4.950281710373007016e+00,4.947887571225642489e+00
6.406784981106926580e+01,4.506966944918837648e+00,4.504173782580245700e+00
6.446578676641752281e+01,4.136673423459370724e+00,4.137471469841829119e+00
6.486372372176577983e+01,3.816257800903387842e+00,3.823839241536719058e+00
6.526166067711403684e+01,3.533749381514053045e+00,3.545321054059662913e+00
6.565959763246229386e+01,3.306306162514165425e+00,3.313488579956268332e+00
6.605753458781055087e+01,3.112380891577418485e+00,3.120760378593204987e+00
6.645547154315880789e+01,2.920849759788038735e+00,2.918455620640672876e+00
6.685340849850706491e+01,2.737698115014444156e+00,2.749668810751281889e+00
6.725134545385532192e+01,2.587266371921536301e+00,2.589261487877676071e+00
6.764928240920357894e+01,2.442021930314590250e+00,2.446810208609325521e+00
6.804721936455183595e+01,2.272437074042743532e+00,2.276427305955022629e+00
6.844515631990009297e+01,2.103251240962124680e+00,2.101256125005985353e+00
6.884309327524834998e+01,1.902542575774504030e+00,1.895759181523630321e+00
6.924103023059660700e+01,1.661532568272868104e+00,1.661133545081640461e+00
6.963896718594484980e+01,1.360270058895823198e+00,1.362664198043190389e+00
7.003690414129310682e+01,9.991540708345969524e-01,1.001947233173192009e+00
7.043484109664136383e+01,6.635755670119547478e-01,6.635755670119547478e-01
7.083277805198962085e+01,3.826632403875313004e-01,3.862544491085822540e-01
7.123071500733787786e+01,2.262461494262046624e-01,2.310344277209391561e-01
7.162865196268613488e+01,1.340717922525657135e-01,1.364659313999329604e-01
7.202658891803439190e+01,8.060268462803057976e-02,8.140073101048632409e-02
7.242452587338264891e+01,5.426715400699087810e-02,5.187301485962363817e-02
7.282246282873090593e+01,3.192185529822993278e-02,3.152283210700206062e-02
7.322039978407916294e+01,1.835506679648220979e-02,1.915311317893796106e-02
7.361833673942741996e+01,1.276874211929197346e-02,1.356678850174772126e-02
7.401627369477567697e+01,5.985347868418112831e-03,5.985347868418112831e-03
7.441421065012393399e+01,3.192185529822992932e-03,3.591208721050867698e-03
7.481214760547219100e+01,7.980463824557483413e-04,1.197069573683622566e-03
7.521008456082044802e+01,7.980463824557483413e-04,7.980463824557483413e-04
7.560802151616870503e+01,3.990231912278741707e-04,3.990231912278741707e-04
7.600595847151696205e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.640389542686521906e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.680183238221347608e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.719976933756173310e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.759770629290997590e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.799564324825823292e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.839358020360648993e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.879151715895474695e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.918945411430300396e+01,0.000000000000000000e+00,0.000000000000000000e+00
7.950780367858160957e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/lung/lung_conv_comparison/dvh/dvh_Esophagus.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000001847e+02,1.000000000000002700e+02
3.425253373164485193e-01,7.858168896953220894e+01,7.954940651697312148e+01
6.850506746328970387e-01,7.549708928706452582e+01,7.660845240795367772e+01
1.027576011949345558e+00,7.313827776517747736e+01,7.431768352612105843e+01
1.370101349265794077e+00,7.175474408407067983e+01,7.313827776517753421e+01
1.712626686582242597e+00,7.026536629621251961e+01,7.171694261737381737e+01
2.055152023898691116e+00,6.831481061465207461e+01,7.015196189612181854e+01
2.397677361215139413e+00,6.742269600060504331e+01,6.891207378846323195e+01
2.740202698531588155e+00,6.657594314659429813e+01,6.796703712104053352e+01
3.082728035848036452e+00,6.581235351931674415e+01,6.713540485370855038e+01
3.425253373164485193e+00,6.496560066530599897e+01,6.635669463975223437e+01
3.767778710480933491e+00,6.395252135782887137e+01,6.555530354577778951e+01
4.110304047797382232e+00,6.288651999697607664e+01,6.476147274514271146e+01
4.452829385113830973e+00,6.216829212973483010e+01,6.369547138428991673e+01
4.795354722430278827e+00,6.141982308913605237e+01,6.282603765026103559e+01
5.137880059746727568e+00,6.070915551523417975e+01,6.223633476978928059e+01
5.480405397063176309e+00,6.023285703485314002e+01,6.167687306267504255e+01
5.822930734379624163e+00,5.964315415438138501e+01,6.110985106222143060e+01
6.165456071696072904e+00,5.890980570046136933e+01,6.048990700839214441e+01
6.507981409012521645e+00,5.823693959325640890e+01,5.994556588795667551e+01
6.850506746328970387e+00,5.768503817948155898e+01,5.937098359416368254e+01
7.193032083645418240e+00,5.714825735238547111e+01,5.884176306040697568e+01
7.535557420961866981e+00,5.658879564527124018e+01,5.819913812655954644e+01
7.878082758278315723e+00,5.601421335147824010e+01,5.748847055265768091e+01
8.220608095594764464e+00,5.554547516443658139e+01,5.701973236561602221e+01
8.563133432911213205e+00,5.505405609737677963e+01,5.651319271187745841e+01
8.905658770227661947e+00,5.453239585695944669e+01,5.605201481817518072e+01
9.248184107544108912e+00,5.411657972329346222e+01,5.556815604445475998e+01
9.590709444860557653e+00,5.360247977621551030e+01,5.514477961744938739e+01
9.933234782177006394e+00,5.323958569592519297e+01,5.460043849701391139e+01
1.027576011949345514e+01,5.279352838890168442e+01,5.422998412338421304e+01
1.061828545680990388e+01,5.242307401527197896e+01,5.380660769637884044e+01
1.096081079412635262e+01,5.205261964164227351e+01,5.346639449610665906e+01
1.130333613144280136e+01,5.164436380131566295e+01,5.309594012247695360e+01
1.164586146875924833e+01,5.125122854766782154e+01,5.254403870870209659e+01
1.198838680607569707e+01,5.092613593407440220e+01,5.216602404173301011e+01
1.233091214339214581e+01,5.055568156044470385e+01,5.181069025478207379e+01
1.267343748070859455e+01,5.021546836017252957e+01,5.147047705450989952e+01
1.301596281802504329e+01,4.992817721327603664e+01,5.114538444091649438e+01
1.335848815534149203e+01,4.958040371966447424e+01,5.075224918726864587e+01
1.370101349265794077e+01,4.914190670598034671e+01,5.040447569365708347e+01
1.404353882997438951e+01,4.877901262569003649e+01,4.997353897331232986e+01
1.438606416729083648e+01,4.850684206547229849e+01,4.966356694639768676e+01
1.472858950460728522e+01,4.812882739850321911e+01,4.925531110607107621e+01
1.507111484192373396e+01,4.786421713162486924e+01,4.895289937249581413e+01
1.541364017924018270e+01,4.747108187797702783e+01,4.859756558554487782e+01
1.575616551655663145e+01,4.714598926438361559e+01,4.817418915853950523e+01
1.609869085387308019e+01,4.683601723746896539e+01,4.781885537158856181e+01
1.644121619118952893e+01,4.648824374385741010e+01,4.737279806456505327e+01
1.678374152850597767e+01,4.609510849020956158e+01,4.702502457095349087e+01
1.712626686582242641e+01,4.577757616995553036e+01,4.663944961064503048e+01
1.746879220313887515e+01,4.548272472971964220e+01,4.632947758373038027e+01
1.781131754045532389e+01,4.515763211612622996e+01,4.590610115672500768e+01
1.815384287777176908e+01,4.477205715581776957e+01,4.555076736977406426e+01
1.849636821508821782e+01,4.445452483556374546e+01,4.512739094276869167e+01
1.883889355240466656e+01,4.404626899523713490e+01,4.484766008921157265e+01
1.918141888972111531e+01,4.371361608830434164e+01,4.439404248884867599e+01
1.952394422703756405e+01,4.332048083465650024e+01,4.394042488848577932e+01
1.986646956435401279e+01,4.298026763438433306e+01,4.362289256823174810e+01
2.020899490167046153e+01,4.264005443411215879e+01,4.328267936795957382e+01
2.055152023898691027e+01,4.222423830044616722e+01,4.288198382097235140e+01
2.089404557630335901e+01,4.189914568685274787e+01,4.245104710062759779e+01
2.123657091361980775e+01,4.152113101988366139e+01,4.206547214031913740e+01
2.157909625093625650e+01,4.115067664625395594e+01,4.166477659333191497e+01
2.192162158825270524e+01,4.075754139260610742e+01,4.131700309972035967e+01
2.226414692556915398e+01,4.031904437892197279e+01,4.082558403266055791e+01
2.260667226288560272e+01,3.985030619188031409e+01,4.035684584561889210e+01
2.294919760020205146e+01,3.947985181825061574e+01,3.998639147198919375e+01
2.329172293751849665e+01,3.913207832463906044e+01,3.957813563166258319e+01
2.363424827483494539e+01,3.877674453768812413e+01,3.920768125803287774e+01
2.397677361215139413e+01,3.839116957737966374e+01,3.872382248431245699e+01
2.431929894946784287e+01,3.798291373705306739e+01,3.830800635064646542e+01
2.466182428678429162e+01,3.759733877674459990e+01,3.795267256369552200e+01
2.500434962410074036e+01,3.711348000302418626e+01,3.753685643002953043e+01
2.534687496141718910e+01,3.669766386935819469e+01,3.705299765630910969e+01
2.568940029873363784e+01,3.617600362894086885e+01,3.656157858924930792e+01
2.603192563605008658e+01,3.578286837529302744e+01,3.619868450895898349e+01
2.637445097336653532e+01,3.540485370832394096e+01,3.580554925531113497e+01
2.671697631068298406e+01,3.504195962803361653e+01,3.541241400166328646e+01
2.705950164799943281e+01,3.458834202767072696e+01,3.503439933469420708e+01
2.740202698531588155e+01,3.420276706736225947e+01,3.461102290768884160e+01
2.774455232263233029e+01,3.380963181371441095e+01,3.414228472064718289e+01
2.808707765994877903e+01,3.331821274665460919e+01,3.374158917365995336e+01
2.842960299726522422e+01,3.296287895970366577e+01,3.331065245331519975e+01
2.877212833458167296e+01,3.259998487941334133e+01,3.290995690632797022e+01
2.911465367189812170e+01,3.216148786572920670e+01,3.258486429273455798e+01
2.945717900921457044e+01,3.180615407877826684e+01,3.216148786572919249e+01
2.979970434653101918e+01,3.132229530505784609e+01,3.171543055870568395e+01
3.014222968384746792e+01,3.086867770469495298e+01,3.136009677175475119e+01
3.048475502116391667e+01,3.046798215770772700e+01,3.092159975807062011e+01
3.082728035848036541e+01,3.015801013079308035e+01,3.053602479776215972e+01
3.116980569579681415e+01,2.987071898389658031e+01,3.018825130415061153e+01
3.151233103311326289e+01,2.944734255689121127e+01,2.981023663718153571e+01
3.185485637042971163e+01,2.904664700990398885e+01,2.943222197021245634e+01
3.219738170774616037e+01,2.869131322295305253e+01,2.904664700990399950e+01
3.253990704506260556e+01,2.830573826264459569e+01,2.865351175625615809e+01
3.288243238237905786e+01,2.794284418235428191e+01,2.829061767596584431e+01
3.322495771969550304e+01,2.761019127542149221e+01,2.791260300899676494e+01
3.356748305701195534e+01,2.721705602177365080e+01,2.752702804868830455e+01
3.391000839432840053e+01,2.686172223482271093e+01,2.713389279504045959e+01
3.425253373164485282e+01,2.647614727451425409e+01,2.674831783473200275e+01
3.459505906896129801e+01,2.613593407424208337e+01,2.637786346110230440e+01
3.493758440627775030e+01,2.583352234066681774e+01,2.606033114084828028e+01
3.528010974359419549e+01,2.553867090043093668e+01,2.568987676721858548e+01
3.562263508091064779e+01,2.514553564678309172e+01,2.532698268692827170e+01
3.596516041822709298e+01,2.482044303318968659e+01,2.494896801995919233e+01
3.630768575554353816e+01,2.444242836622060722e+01,2.463143569970516822e+01
3.665021109285999046e+01,2.407197399259091242e+01,2.425342103273609240e+01
3.699273643017643565e+01,2.372420049897936067e+01,2.385272548574886997e+01
3.733526176749288794e+01,2.339154759204657097e+01,2.353519316549484586e+01
3.767778710480933313e+01,2.314961820518636060e+01,2.322522113858019921e+01
3.802031244212578542e+01,2.274892265819913817e+01,2.293792999168370272e+01
3.836283777944223061e+01,2.242383004460573304e+01,2.252211385801771470e+01
3.870536311675868291e+01,2.214409919104861402e+01,2.221970212444244908e+01
3.904788845407512810e+01,2.181900657745520888e+01,2.185680804415213174e+01
3.939041379139158039e+01,2.144099191048612951e+01,2.159219777727377831e+01
3.973293912870802558e+01,2.114614047025024846e+01,2.128222575035913522e+01
4.007546446602447787e+01,2.084372873667498638e+01,2.093445225674758348e+01
4.041798980334092306e+01,2.049595524306343819e+01,2.057155817645726614e+01
4.076051514065737535e+01,2.020110380282755358e+01,2.029182732290014712e+01
4.110304047797382054e+01,1.993649353594920015e+01,2.000453617600364709e+01
4.144556581529026573e+01,1.967188326907084317e+01,1.976260678914343671e+01
4.178809115260671803e+01,1.930142889544114482e+01,1.944507446888940905e+01
4.213061648992316321e+01,1.908218038859907750e+01,1.911242156195661934e+01
4.247314182723961551e+01,1.881000982838133950e+01,1.881000982838135727e+01
4.281566716455606070e+01,1.842443486807287911e+01,1.849247750812732960e+01
4.315819250187251299e+01,1.810690254781885500e+01,1.815982460119453989e+01
4.350071783918895818e+01,1.781961140092235496e+01,1.789521433431618647e+01
4.384324317650541047e+01,1.757768201406214459e+01,1.762304377409844847e+01
4.418576851382185566e+01,1.735087321388069626e+01,1.738867468057761911e+01
4.452829385113830796e+01,1.703334089362667214e+01,1.713162470703864670e+01
4.487081918845475315e+01,1.672336886671202549e+01,1.678385121342709851e+01
4.521334452577120544e+01,1.647387918651243410e+01,1.648899977319121390e+01
4.555586986308765063e+01,1.620170862629469610e+01,1.627731155968852761e+01
4.589839520040410292e+01,1.594465865275572369e+01,1.598246011945264122e+01
4.624092053772054811e+01,1.566492779919860645e+01,1.574053073259243085e+01
4.658344587503699330e+01,1.542299841233839608e+01,1.547592046571407565e+01
4.692597121235344559e+01,1.518862931881756495e+01,1.525667195887201011e+01
4.726849654966989078e+01,1.490889846526044771e+01,1.495426022529674626e+01
4.761102188698634308e+01,1.464428819838209428e+01,1.472745142511529970e+01
4.795354722430278827e+01,1.443259998487941154e+01,1.450820291827323238e+01
4.829607256161924056e+01,1.419823089135858218e+01,1.423603235805549438e+01
4.863859789893568575e+01,1.391850003780146494e+01,1.400166326453466503e+01
4.898112323625213804e+01,1.372193241097754246e+01,1.374461329099569085e+01
4.932364857356858323e+01,1.349512361079609590e+01,1.354804566417176837e+01
4.966617391088503553e+01,1.330611627731155622e+01,1.337415891736599072e+01
5.000869924820148071e+01,1.304150601043320279e+01,1.309442806380887347e+01
5.035122458551793301e+01,1.277689574355484758e+01,1.285249867694866310e+01
5.069374992283437820e+01,1.254252665003401823e+01,1.259544870340969069e+01
5.103627526015083049e+01,1.233839872987071473e+01,1.242156195660391305e+01
5.137880059746727568e+01,1.210402963634988716e+01,1.221743403644061132e+01
5.172132593478372087e+01,1.195282376956225612e+01,1.202086640961668884e+01
5.206385127210017316e+01,1.166553262266575786e+01,1.176381643607771643e+01
5.240637660941661835e+01,1.140092235578740265e+01,1.152188704921750606e+01
5.274890194673307064e+01,1.118923414228471813e+01,1.129507824903605950e+01
5.309142728404951583e+01,1.096998563544265259e+01,1.107582974219399397e+01
5.343395262136596813e+01,1.071293566190368196e+01,1.078097830195811113e+01
5.377647795868241332e+01,1.047100627504347159e+01,1.055416950177666635e+01
5.411900329599886561e+01,1.025175776820140605e+01,1.033492099493459904e+01
5.446152863331531080e+01,9.979587207983669828e+00,1.004762984803809900e+01
5.480405397063176309e+01,9.699856354426554361e+00,9.866182807892942108e+00
5.514657930794820828e+01,9.533529900960157732e+00,9.578891660996442070e+00
5.548910464526466058e+01,9.246238754063659471e+00,9.344522567475614494e+00
5.583162998258110576e+01,8.989188780524685285e+00,9.072352007257878270e+00
5.617415531989755806e+01,8.717018220306947285e+00,8.860663793755193751e+00
5.651668065721400325e+01,8.543131473501171413e+00,8.618734406894983380e+00
5.685920599453044844e+01,8.202918273229002466e+00,8.293641793301576470e+00
5.720173133184690073e+01,7.923187419671884335e+00,8.021471233083842023e+00
5.754425666916334592e+01,7.567853632720950685e+00,7.537612459363421280e+00
5.788678200647979821e+01,6.963030165570424757e+00,6.978150752249186795e+00
5.822930734379624340e+01,6.297724351704846235e+00,6.350646405080516921e+00
5.857183268111269570e+01,5.632418537839268602e+00,5.715581764572465140e+00
5.891435801842914088e+01,4.800786270507296116e+00,4.846148030543584895e+00
5.925688335574559318e+01,3.765026083012021019e+00,3.840629016405836094e+00
5.959940869306203837e+01,2.895592348983141218e+00,2.971195282376956293e+00
5.994193403037849066e+01,2.252967415135707530e+00,2.215165948438799326e+00
6.028445936769493585e+01,1.504498374536932026e+00,1.512058667876313711e+00
6.062698470501138814e+01,9.147954940651696898e-01,9.299160807439328380e-01
6.096951004232783333e+01,4.687381870416572061e-01,5.216602404173281693e-01
6.131203537964428563e+01,1.738867468057760379e-01,2.343690935208286030e-01
6.165456071696073082e+01,5.292205337567097018e-02,4.536176003628940301e-02
6.199708605427717600e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.233961139159362830e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.268213672891007349e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.302466206622652578e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.336718740354297097e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.370971274085942326e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.405223807817587556e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.439476341549232075e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.473728875280876593e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.507981409012521112e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.542233942744167052e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.576486476475811571e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.610739010207456090e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.644991543939100609e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.679244077670746549e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.713496611402391068e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.747749145134035587e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.782001678865680105e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.816254212597324624e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.843656239582641376e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/lung/lung_conv_comparison/dvh/dvh_GTVp_T00.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,9.999999999999998579e+01,1.000000000000000426e+02
3.425253373164485193e-01,9.999999999999998579e+01,1.000000000000000426e+02
6.850506746328970387e-01,9.999999999999998579e+01,1.000000000000000426e+02
1.027576011949345558e+00,9.999999999999998579e+01,1.000000000000000426e+02
1.370101349265794077e+00,9.999999999999998579e+01,1.000000000000000426e+02
1.712626686582242597e+00,9.999999999999998579e+01,1.000000000000000426e+02
2.055152023898691116e+00,9.999999999999998579e+01,1.000000000000000426e+02
2.397677361215139413e+00,9.999999999999998579e+01,1.000000000000000426e+02
2.740202698531588155e+00,9.999999999999998579e+01,1.000000000000000426e+02
3.082728035848036452e+00,9.999999999999998579e+01,1.000000000000000426e+02
3.425253373164485193e+00,9.999999999999998579e+01,1.000000000000000426e+02
3.767778710480933491e+00,9.999999999999998579e+01,1.000000000000000426e+02
4.110304047797382232e+00,9.999999999999998579e+01,1.000000000000000426e+02
4.452829385113830973e+00,9.999999999999998579e+01,1.000000000000000426e+02
4.795354722430278827e+00,9.999999999999998579e+01,1.000000000000000426e+02
5.137880059746727568e+00,9.999999999999998579e+01,1.000000000000000426e+02
5.480405397063176309e+00,9.999999999999998579e+01,1.000000000000000426e+02
5.822930734379624163e+00,9.999999999999998579e+01,1.000000000000000426e+02
6.165456071696072904e+00,9.999999999999998579e+01,1.000000000000000426e+02
6.507981409012521645e+00,9.999999999999998579e+01,1.000000000000000426e+02
6.850506746328970387e+00,9.999999999999998579e+01,1.000000000000000426e+02
7.193032083645418240e+00,9.999999999999998579e+01,1.000000000000000426e+02
7.535557420961866981e+00,9.999999999999998579e+01,1.000000000000000426e+02
7.878082758278315723e+00,9.999999999999998579e+01,1.000000000000000426e+02
8.220608095594764464e+00,9.999999999999998579e+01,1.000000000000000426e+02
8.563133432911213205e+00,9.999999999999998579e+01,1.000000000000000426e+02
8.905658770227661947e+00,9.999999999999998579e+01,1.000000000000000426e+02
9.248184107544108912e+00,9.999999999999998579e+01,1.000000000000000426e+02
9.590709444860557653e+00,9.999999999999998579e+01,1.000000000000000426e+02
9.933234782177006394e+00,9.999999999999998579e+01,1.000000000000000426e+02
1.027576011949345514e+01,9.999999999999998579e+01,1.000000000000000426e+02
1.061828545680990388e+01,9.999999999999998579e+01,1.000000000000000426e+02
1.096081079412635262e+01,9.999999999999998579e+01,1.000000000000000426e+02
1.130333613144280136e+01,9.999999999999998579e+01,1.000000000000000426e+02
1.164586146875924833e+01,9.999999999999998579e+01,1.000000000000000426e+02
1.198838680607569707e+01,9.999999999999998579e+01,1.000000000000000426e+02
1.233091214339214581e+01,9.999999999999998579e+01,1.000000000000000426e+02
1.267343748070859455e+01,9.999999999999998579e+01,1.000000000000000426e+02
1.301596281802504329e+01,9.999999999999998579e+01,1.000000000000000426e+02
1.335848815534149203e+01,9.999999999999998579e+01,1.000000000000000426e+02
1.370101349265794077e+01,9.999999999999998579e+01,1.000000000000000426e+02
1.404353882997438951e+01,9.999999999999998579e+01,1.000000000000000426e+02
1.438606416729083648e+01,9.999999999999998579e+01,1.000000000000000426e+02
1.472858950460728522e+01,9.999999999999998579e+01,1.000000000000000426e+02
1.507111484192373396e+01,9.999999999999998579e+01,1.000000000000000426e+02
1.541364017924018270e+01,9.999999999999998579e+01,1.000000000000000426e+02
1.575616551655663145e+01,9.999999999999998579e+01,1.000000000000000426e+02
1.609869085387308019e+01,9.999999999999998579e+01,1.000000000000000426e+02
1.644121619118952893e+01,9.999999999999998579e+01,1.000000000000000426e+02
1.678374152850597767e+01,9.999999999999998579e+01,1.000000000000000426e+02
1.712626686582242641e+01,9.999999999999998579e+01,1.000000000000000426e+02
1.746879220313887515e+01,9.999999999999998579e+01,1.000000000000000426e+02
1.781131754045532389e+01,9.999999999999998579e+01,1.000000000000000426e+02
1.815384287777176908e+01,9.999999999999998579e+01,1.000000000000000426e+02
1.849636821508821782e+01,9.999999999999998579e+01,1.000000000000000426e+02
1.883889355240466656e+01,9.999999999999998579e+01,1.000000000000000426e+02
1.918141888972111531e+01,9.999999999999998579e+01,1.000000000000000426e+02
1.952394422703756405e+01,9.999999999999998579e+01,1.000000000000000426e+02
1.986646956435401279e+01,9.999999999999998579e+01,1.000000000000000426e+02
2.020899490167046153e+01,9.999999999999998579e+01,1.000000000000000426e+02
2.055152023898691027e+01,9.999999999999998579e+01,1.000000000000000426e+02
2.089404557630335901e+01,9.999999999999998579e+01,1.000000000000000426e+02
2.123657091361980775e+01,9.999999999999998579e+01,1.000000000000000426e+02
2.157909625093625650e+01,9.999999999999998579e+01,1.000000000000000426e+02
2.192162158825270524e+01,9.999999999999998579e+01,1.000000000000000426e+02
2.226414692556915398e+01,9.999999999999998579e+01,1.000000000000000426e+02
2.260667226288560272e+01,9.999999999999998579e+01,1.000000000000000426e+02
2.294919760020205146e+01,9.999999999999998579e+01,1.000000000000000426e+02
2.329172293751849665e+01,9.999999999999998579e+01,1.000000000000000426e+02
2.363424827483494539e+01,9.999999999999998579e+01,1.000000000000000426e+02
2.397677361215139413e+01,9.999999999999998579e+01,1.000000000000000426e+02
2.431929894946784287e+01,9.999999999999998579e+01,1.000000000000000426e+02
2.466182428678429162e+01,9.999999999999998579e+01,1.000000000000000426e+02
2.500434962410074036e+01,9.999999999999998579e+01,1.000000000000000426e+02
2.534687496141718910e+01,9.999999999999998579e+01,1.000000000000000426e+02
2.568940029873363784e+01,9.999999999999998579e+01,1.000000000000000426e+02
2.603192563605008658e+01,9.999999999999998579e+01,1.000000000000000426e+02
2.637445097336653532e+01,9.999999999999998579e+01,1.000000000000000426e+02
2.671697631068298406e+01,9.999999999999998579e+01,1.000000000000000426e+02
2.705950164799943281e+01,9.999999999999998579e+01,1.000000000000000426e+02
2.740202698531588155e+01,9.999999999999998579e+01,1.000000000000000426e+02
2.774455232263233029e+01,9.999999999999998579e+01,1.000000000000000426e+02
2.808707765994877903e+01,9.999999999999998579e+01,1.000000000000000426e+02
2.842960299726522422e+01,9.999999999999998579e+01,1.000000000000000426e+02
2.877212833458167296e+01,9.999999999999998579e+01,1.000000000000000426e+02
2.911465367189812170e+01,9.999999999999998579e+01,1.000000000000000426e+02
2.945717900921457044e+01,9.999999999999998579e+01,1.000000000000000426e+02
2.979970434653101918e+01,9.999999999999998579e+01,1.000000000000000426e+02
3.014222968384746792e+01,9.999999999999998579e+01,1.000000000000000426e+02
3.048475502116391667e+01,9.999999999999998579e+01,1.000000000000000426e+02
3.082728035848036541e+01,9.999999999999998579e+01,1.000000000000000426e+02
3.116980569579681415e+01,9.999999999999998579e+01,1.000000000000000426e+02
3.151233103311326289e+01,9.999999999999998579e+01,1.000000000000000426e+02
3.185485637042971163e+01,9.999999999999998579e+01,1.000000000000000426e+02
3.219738170774616037e+01,9.999999999999998579e+01,1.000000000000000426e+02
3.253990704506260556e+01,9.999999999999998579e+01,1.000000000000000426e+02
3.288243238237905786e+01,9.999999999999998579e+01,1.000000000000000426e+02
3.322495771969550304e+01,9.999999999999998579e+01,1.000000000000000426e+02
3.356748305701195534e+01,9.999999999999998579e+01,1.000000000000000426e+02
3.391000839432840053e+01,9.999999999999998579e+01,1.000000000000000426e+02
3.425253373164485282e+01,9.999999999999998579e+01,1.000000000000000426e+02
3.459505906896129801e+01,9.999999999999998579e+01,1.000000000000000426e+02
3.493758440627775030e+01,9.999999999999998579e+01,1.000000000000000426e+02
3.528010974359419549e+01,9.999999999999998579e+01,1.000000000000000426e+02
3.562263508091064779e+01,9.999999999999998579e+01,1.000000000000000426e+02
3.596516041822709298e+01,9.999999999999998579e+01,1.000000000000000426e+02
3.630768575554353816e+01,9.999999999999998579e+01,1.000000000000000426e+02
3.665021109285999046e+01,9.999999999999998579e+01,1.000000000000000426e+02
3.699273643017643565e+01,9.999999999999998579e+01,1.000000000000000426e+02
3.733526176749288794e+01,9.999999999999998579e+01,1.000000000000000426e+02
3.767778710480933313e+01,9.999999999999998579e+01,1.000000000000000426e+02
3.802031244212578542e+01,9.999999999999998579e+01,1.000000000000000426e+02
3.836283777944223061e+01,9.999999999999998579e+01,1.000000000000000426e+02
3.870536311675868291e+01,9.999999999999998579e+01,1.000000000000000426e+02
3.904788845407512810e+01,9.999999999999998579e+01,1.000000000000000426e+02
3.939041379139158039e+01,9.999999999999998579e+01,1.000000000000000426e+02
3.973293912870802558e+01,9.999999999999998579e+01,1.000000000000000426e+02
4.007546446602447787e+01,9.999999999999998579e+01,1.000000000000000426e+02
4.041798980334092306e+01,9.999999999999998579e+01,1.000000000000000426e+02
4.076051514065737535e+01,9.999999999999998579e+01,1.000000000000000426e+02
4.110304047797382054e+01,9.999999999999998579e+01,1.000000000000000426e+02
4.144556581529026573e+01,9.999999999999998579e+01,1.000000000000000426e+02
4.178809115260671803e+01,9.999999999999998579e+01,1.000000000000000426e+02
4.213061648992316321e+01,9.999999999999998579e+01,1.000000000000000426e+02
4.247314182723961551e+01,9.999999999999998579e+01,1.000000000000000426e+02
4.281566716455606070e+01,9.999999999999998579e+01,1.000000000000000426e+02
4.315819250187251299e+01,9.999999999999998579e+01,1.000000000000000426e+02
4.350071783918895818e+01,9.999999999999998579e+01,1.000000000000000426e+02
4.384324317650541047e+01,9.999999999999998579e+01,1.000000000000000426e+02
4.418576851382185566e+01,9.999999999999998579e+01,1.000000000000000426e+02
4.452829385113830796e+01,9.999999999999998579e+01,1.000000000000000426e+02
4.487081918845475315e+01,9.999999999999998579e+01,1.000000000000000426e+02
4.521334452577120544e+01,9.999999999999998579e+01,1.000000000000000426e+02
4.555586986308765063e+01,9.999999999999998579e+01,1.000000000000000426e+02
4.589839520040410292e+01,9.999999999999998579e+01,1.000000000000000426e+02
4.624092053772054811e+01,9.999999999999998579e+01,1.000000000000000426e+02
4.658344587503699330e+01,9.999999999999998579e+01,1.000000000000000426e+02
4.692597121235344559e+01,9.999999999999998579e+01,1.000000000000000426e+02
4.726849654966989078e+01,9.999999999999998579e+01,1.000000000000000426e+02
4.761102188698634308e+01,9.999999999999998579e+01,1.000000000000000426e+02
4.795354722430278827e+01,9.999999999999998579e+01,1.000000000000000426e+02
4.829607256161924056e+01,9.999999999999998579e+01,1.000000000000000426e+02
4.863859789893568575e+01,9.999999999999998579e+01,1.000000000000000426e+02
4.898112323625213804e+01,9.999999999999998579e+01,1.000000000000000426e+02
4.932364857356858323e+01,9.999999999999998579e+01,1.000000000000000426e+02
4.966617391088503553e+01,9.999999999999998579e+01,1.000000000000000426e+02
5.000869924820148071e+01,9.999999999999998579e+01,1.000000000000000426e+02
5.035122458551793301e+01,9.999908639922524856e+01,1.000000000000000426e+02
5.069374992283437820e+01,9.999817279845051132e+01,1.000000000000000426e+02
5.103627526015083049e+01,9.999725919767577409e+01,1.000000000000000426e+02
5.137880059746727568e+01,9.999360479457683937e+01,9.999908639922530540e+01
5.172132593478372087e+01,9.999269119380210213e+01,9.999817279845056817e+01
5.206385127210017316e+01,9.999086399225262767e+01,9.999725919767583093e+01
5.240637660941661835e+01,9.998720958915369295e+01,9.999634559690109370e+01
5.274890194673307064e+01,9.998446878682949546e+01,9.999451839535161923e+01
5.309142728404951583e+01,9.998081438373056073e+01,9.999269119380214477e+01
5.343395262136596813e+01,9.997807358140636325e+01,9.999177759302740753e+01
5.377647795868241332e+01,9.997624637985688878e+01,9.998995039147794728e+01
5.411900329599886561e+01,9.997167837598321682e+01,9.998720958915374979e+01
5.446152863331531080e+01,9.996893757365900512e+01,9.998355518605481507e+01
5.480405397063176309e+01,9.996528317056007040e+01,9.997898718218114311e+01
5.514657930794820828e+01,9.995706076358749215e+01,9.997533277908220839e+01
5.548910464526466058e+01,9.994975195738963691e+01,9.996985117443381341e+01
5.583162998258110576e+01,9.994518395351596496e+01,9.996711037210960171e+01
5.617415531989755806e+01,9.993696154654338670e+01,9.996162876746120673e+01
5.651668065721400325e+01,9.993056634112026870e+01,9.994975195738966534e+01
5.685920599453044844e+01,9.990498551942773986e+01,9.992143033337292479e+01
5.720173133184690073e+01,9.987026868998786711e+01,9.987026868998783868e+01
5.754425666916334592e+01,9.979900782955866134e+01,9.967749892651906407e+01
5.788678200647979821e+01,9.951305078706710106e+01,9.923622975232279941e+01
5.822930734379624340e+01,9.908183122139290333e+01,9.844505148140363815e+01
5.857183268111269570e+01,9.817736645440676568e+01,9.681244689695495254e+01
5.891435801842914088e+01,9.645614259480893793e+01,9.082653462090134155e+01
5.925688335574559318e+01,9.024274372584670800e+01,7.124624281681390414e+01
5.959940869306203837e+01,6.821491544624831249e+01,3.683821043880244872e+01
5.994193403037849066e+01,2.772230190851202281e+01,1.368939400860611855e+01
6.028445936769493585e+01,8.387768712827869066e+00,5.089669916040088893e+00
6.062698470501138814e+01,2.821199192376915299e+00,1.860091177357318326e+00
6.096951004232783333e+01,1.139260166092620929e+00,7.482390345067012616e-01
6.131203537964428563e+01,5.143572361749363386e-01,3.206738719314434216e-01
6.165456071696073082e+01,2.302273952328311724e-01,1.534849301552208001e-01
6.199708605427717600e+01,1.078048914185479323e-01,7.034725965447619078e-02
6.233961139159362830e+01,4.293923641247247847e-02,2.375362014306988193e-02
6.268213672891007349e+01,9.136007747334569037e-03,8.222406972601112307e-03
6.302466206622652578e+01,9.136007747334570555e-04,2.740802324200371058e-03
6.336718740354297097e+01,0.000000000000000000e+00,9.136007747334570555e-04
6.370971274085942326e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.405223807817587556e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.439476341549232075e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.473728875280876593e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.507981409012521112e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.542233942744167052e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.576486476475811571e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.610739010207456090e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.644991543939100609e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.679244077670746549e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.713496611402391068e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.747749145134035587e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.782001678865680105e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.816254212597324624e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.843656239582641376e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/lung/lung_conv_comparison/dvh/dvh_Heart.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000000853e+02,1.000000000000000284e+02
3.425253373164485193e-01,7.725850713501655775e+01,7.800082327113065617e+01
6.850506746328970387e-01,7.491561470911096876e+01,7.556119648737653449e+01
1.027576011949345558e+00,7.332532930845233921e+01,7.389887486278817619e+01
1.370101349265794077e+00,7.206915477497265954e+01,7.257615257958289590e+01
1.712626686582242597e+00,7.102771679473116251e+01,7.144621295279914364e+01
2.055152023898691116e+00,7.009536223929757170e+01,7.042878704720089900e+01
2.397677361215139413e+00,6.926317233809010077e+01,6.949163007683866056e+01
2.740202698531588155e+00,6.847969264544464352e+01,6.856064763995613021e+01
3.082728035848036452e+00,6.773874862788150608e+01,6.743482436882550246e+01
3.425253373164485193e+00,6.701564215148194137e+01,6.612513721185513305e+01
3.767778710480933491e+00,6.626166300768390727e+01,6.399286498353460928e+01
4.110304047797382232e+00,6.527510976948411781e+01,6.187911635565316004e+01
4.452829385113830973e+00,6.414173984632274994e+01,5.985386937431397314e+01
4.795354722430278827e+00,6.299876509330409391e+01,5.780049396267840933e+01
5.137880059746727568e+00,6.166986827661912685e+01,5.582944566410541398e+01
5.480405397063176309e+00,5.996844127332604302e+01,5.382889681668500259e+01
5.822930734379624163e+00,5.809481339187708926e+01,5.173024149286503359e+01
6.165456071696072904e+00,5.614709110867181607e+01,4.956023600439083054e+01
6.507981409012521645e+00,5.424739297475304767e+01,4.745060373216250582e+01
6.850506746328970387e+00,5.241904500548851331e+01,4.519964324917677345e+01
7.193032083645418240e+00,5.057285949506041334e+01,4.279431942919872256e+01
7.535557420961866981e+00,4.875891877058180768e+01,4.046652030735459249e+01
7.878082758278315723e+00,4.691341931942922372e+01,3.822173435784854689e+01
8.220608095594764464e+00,4.498010428100990765e+01,3.615189352360046371e+01
8.563133432911213205e+00,4.290065861690452920e+01,3.426042810098795144e+01
8.905658770227661947e+00,4.057560373216248450e+01,3.245677826564217128e+01
9.248184107544108912e+00,3.825809549945117283e+01,3.071281558726675698e+01
9.590709444860557653e+00,3.602703073545556123e+01,2.911361141602635882e+01
9.933234782177006394e+00,3.397022502744238892e+01,2.763927003293085960e+01
1.027576011949345514e+01,3.199163007683864990e+01,2.628636114160264725e+01
1.061828545680990388e+01,3.013789791437981336e+01,2.493070801317234952e+01
1.096081079412635262e+01,2.842755214050494672e+01,2.360729967069156032e+01
1.130333613144280136e+01,2.681462678375412167e+01,2.230378704720088479e+01
1.164586146875924833e+01,2.528471459934138821e+01,2.105927552140505199e+01
1.198838680607569707e+01,2.387486278814489893e+01,1.991973106476399735e+01
1.233091214339214581e+01,2.249451152579582924e+01,1.881860592755214157e+01
1.267343748070859455e+01,2.122530186608122804e+01,1.785263446761800310e+01
1.301596281802504329e+01,2.013652579582875646e+01,1.702250274423710152e+01
1.335848815534149203e+01,1.912321624588363989e+01,1.631448957189901350e+01
1.370101349265794077e+01,1.814352360043907453e+01,1.567027991218441585e+01
1.404353882997438951e+01,1.726536772777167528e+01,1.509330406147091530e+01
1.438606416729083648e+01,1.646953896816684804e+01,1.453279363336992702e+01
1.472858950460728522e+01,1.576289791437980092e+01,1.398051591657519666e+01
1.507111484192373396e+01,1.518935236004390532e+01,1.351330954994512012e+01
1.541364017924018270e+01,1.467618002195389515e+01,1.309412733260154127e+01
1.575616551655663145e+01,1.421240395170142889e+01,1.276001646542261803e+01
1.609869085387308019e+01,1.380145444566410795e+01,1.249176728869374742e+01
1.644121619118952893e+01,1.340148188803512852e+01,1.223106476399561515e+01
1.678374152850597767e+01,1.305159165751921080e+01,1.199711855104281710e+01
1.712626686582242641e+01,1.272914379802415041e+01,1.176728869374314890e+01
1.746879220313887515e+01,1.243688254665203274e+01,1.155255214050495027e+01
1.781131754045532389e+01,1.214256311745335104e+01,1.135222283205269989e+01
1.815384287777176908e+01,1.188391877058178103e+01,1.115806805708014160e+01
1.849636821508821782e+01,1.163350713501646716e+01,1.099409989023052248e+01
1.883889355240466656e+01,1.138858397365532404e+01,1.083150384193194782e+01
1.918141888972111531e+01,1.120815038419319265e+01,1.069154774972558108e+01
1.952394422703756405e+01,1.103526344676179605e+01,1.057148737650933690e+01
1.986646956435401279e+01,1.087609769484082989e+01,1.043976399560922808e+01
2.020899490167046153e+01,1.071967618002195088e+01,1.031970362239298389e+01
2.055152023898691027e+01,1.057834796926454324e+01,1.020238748627882508e+01
2.089404557630335901e+01,1.044319429198682592e+01,1.009742041712405047e+01
2.123657091361980775e+01,1.032176180021953904e+01,9.975987925356763597e+00
2.157909625093625650e+01,1.019552689352360275e+01,9.871020856201988991e+00
2.192162158825270524e+01,1.008026893523600798e+01,9.774972557628991865e+00
2.226414692556915398e+01,9.972557628979147992e+00,9.679610318331516083e+00
2.260667226288560272e+01,9.855927552140510528e+00,9.569154774972570721e+00
2.294919760020205146e+01,9.757821075740949368e+00,9.475164654226137628e+00
2.329172293751849665e+01,9.647365532382004005e+00,9.388721185510439327e+00
2.363424827483494539e+01,9.555433589462134947e+00,9.301591657519219680e+00
2.397677361215139413e+01,9.457327113062573787e+00,9.208973655323829277e+00
2.431929894946784287e+01,9.361964873765098005e+00,9.128018660812301732e+00
2.466182428678429162e+01,9.261800219538972812e+00,9.042261251372124775e+00
2.500434962410074036e+01,9.180159165751925698e+00,8.957189901207469163e+00
2.534687496141718910e+01,9.079994511525800505e+00,8.882409440175633719e+00
2.568940029873363784e+01,9.003155872667402804e+00,8.789105378704721971e+00
2.603192563605008658e+01,8.909851811196491056e+00,8.709522502744237116e+00
2.637445097336653532e+01,8.819978046103186031e+00,8.632683863885837638e+00
2.671697631068298406e+01,8.739023051591658486e+00,8.560647639956089350e+00
2.705950164799943281e+01,8.653951701427002874e+00,8.485181119648734338e+00
2.740202698531588155e+01,8.586031833150382653e+00,8.413144895718984273e+00
2.774455232263233029e+01,8.513309549945111243e+00,8.350713501646534809e+00
2.808707765994877903e+01,8.429610318331498320e+00,8.278677277716786520e+00
2.842960299726522422e+01,8.344538968166842707e+00,8.194978046103173597e+00
2.877212833458167296e+01,8.270444566410530385e+00,8.130488474204160099e+00
2.911465367189812170e+01,8.197722283205258975e+00,8.059138309549931378e+00
2.945717900921457044e+01,8.129802414928638754e+00,7.991904500548830725e+00
2.979970434653101918e+01,8.058452250274410034e+00,7.923984632272212281e+00
3.014222968384746792e+01,7.983671789242576367e+00,7.856750823271116069e+00
3.048475502116391667e+01,7.915065861690436577e+00,7.790889132821062546e+00
3.082728035848036541e+01,7.846459934138295900e+00,7.726399560922050824e+00
3.116980569579681415e+01,7.779226125137198800e+00,7.663968166849604025e+00
3.151233103311326289e+01,7.710620197585059010e+00,7.600850713501635880e+00
3.185485637042971163e+01,7.638583973655311610e+00,7.533616904500538780e+00
3.219738170774616037e+01,7.576838638858384378e+00,7.471871569703612437e+00
3.253990704506260556e+01,7.510976948408329967e+00,7.414242590559813273e+00
3.288243238237905786e+01,7.445801317233797789e+00,7.355927552140494541e+00
3.322495771969550304e+01,7.390916575192085780e+00,7.295554335894610887e+00
3.356748305701195534e+01,7.324368825466510025e+00,7.233809001097684543e+00
3.391000839432840053e+01,7.261251372118541880e+00,7.180982436882536568e+00
3.425253373164485282e+01,7.202936333699223148e+00,7.113748627881438580e+00
3.459505906896129801e+01,7.130900109769475748e+00,7.062294182217333294e+00
3.493758440627775030e+01,7.078073545554326884e+00,6.997804610318321572e+00
3.528010974359419549e+01,7.022502744237092642e+00,6.944291986827652252e+00
3.562263508091064779e+01,6.955268935235995542e+00,6.890093304061461588e+00
3.596516041822709298e+01,6.897639956092197266e+00,6.831092206366621511e+00
3.630768575554353816e+01,6.842069154774963913e+00,6.779637760702516225e+00
3.665021109285999046e+01,6.785812294182209214e+00,6.723380900109761527e+00
3.699273643017643565e+01,6.717206366630069425e+00,6.662321624588356528e+00
3.733526176749288794e+01,6.669182217343571750e+00,6.617041712403943343e+00
3.767778710480933313e+01,6.610181119648730785e+00,6.564215148188795368e+00
3.802031244212578542e+01,6.564901207464317601e+00,6.514132821075732771e+00
3.836283777944223061e+01,6.508644346871562902e+00,6.451015367727763739e+00
3.870536311675868291e+01,6.446899012074636559e+00,6.399560922063658452e+00
3.904788845407512810e+01,6.384467618002188871e+00,6.349478594950595856e+00
3.939041379139158039e+01,6.332327113062562240e+00,6.300082327113055491e+00
3.973293912870802558e+01,6.282930845225020988e+00,6.254802414928642307e+00
4.007546446602447787e+01,6.228732162458829436e+00,6.201975850713495220e+00
4.041798980334092306e+01,6.169045005488467126e+00,6.140916575192091109e+00
4.076051514065737535e+01,6.120334796926447218e+00,6.089462129527985823e+00
4.110304047797382054e+01,6.063391877058170287e+00,6.032519209659709780e+00
4.144556581529026573e+01,6.004390779363330211e+00,5.987239297475296596e+00
4.178809115260671803e+01,5.953622392974746269e+00,5.934412733260148620e+00
4.213061648992316321e+01,5.895307354555426649e+00,5.875411635565308544e+00
4.247314182723961551e+01,5.847283205268928086e+00,5.817096597145988923e+00
4.281566716455606070e+01,5.795142700329301455e+00,5.773874862788139772e+00
4.315819250187251299e+01,5.742316136114153480e+00,5.725850713501641209e+00
4.350071783918895818e+01,5.689489571899005504e+00,5.681256860592749369e+00
4.384324317650541047e+01,5.632546652030728573e+00,5.618139407244780337e+00
4.418576851382185566e+01,5.577661909989016564e+00,5.570801317233803118e+00
4.452829385113830796e+01,5.531009879253560690e+00,5.517288693743133798e+00
4.487081918845475315e+01,5.471322722283199269e+00,5.465834248079028512e+00
4.521334452577120544e+01,5.421926454445658017e+00,5.420554335894615328e+00
4.555586986308765063e+01,5.369785949506031386e+00,5.371158068057074075e+00
4.589839520040410292e+01,5.318331503841926100e+00,5.314215148188798032e+00
4.624092053772054811e+01,5.253155872667393922e+00,5.257272228320521101e+00
4.658344587503699330e+01,5.205131723380895359e+00,5.209248079034022538e+00
4.692597121235344559e+01,5.153677277716790073e+00,5.161909989023045320e+00
4.726849654966989078e+01,5.098106476399556719e+00,5.101536772777161666e+00
4.761102188698634308e+01,5.042535675082323365e+00,5.044593852908885623e+00
4.795354722430278827e+01,4.986964873765090012e+00,4.993139407244780337e+00
4.829607256161924056e+01,4.934138309549942036e+00,4.943057080131717740e+00
4.863859789893568575e+01,4.879253567508230027e+00,4.898463227222825900e+00
4.898112323625213804e+01,4.826427003293081164e+00,4.844950603732156580e+00
4.932364857356858323e+01,4.773600439077933189e+00,4.798298572996700706e+00
4.966617391088503553e+01,4.713913282107570879e+00,4.739983534577381086e+00
5.000869924820148071e+01,4.656970362239294836e+00,4.694703622392967901e+00
5.035122458551793301e+01,4.591794731064762658e+00,4.630214050493956179e+00
5.069374992283437820e+01,4.540340285400657372e+00,4.562980241492859967e+00
5.103627526015083049e+01,4.480653128430295062e+00,4.510839736553234225e+00
5.137880059746727568e+01,4.423710208562019019e+00,4.456641053787043560e+00
5.172132593478372087e+01,4.366081229418221632e+00,4.394209659714595873e+00
5.206385127210017316e+01,4.312568605927552312e+00,4.342069154774970130e+00
5.240637660941661835e+01,4.232985729967069233e+00,4.284440175631171854e+00
5.274890194673307064e+01,4.173298572996707811e+00,4.222008781558725055e+00
5.309142728404951583e+01,4.110181119648738779e+00,4.147914379802414508e+00
5.343395262136596813e+01,4.045005488474205713e+00,4.089599341383094888e+00
5.377647795868241332e+01,3.970911086717893834e+00,4.027854006586168545e+00
5.411900329599886561e+01,3.909165751920967491e+00,3.962678375411635034e+00
5.446152863331531080e+01,3.859769484083426683e+00,3.898188803512622869e+00
5.480405397063176309e+01,3.777442371020858225e+00,3.834385290889132047e+00
5.514657930794820828e+01,3.697859495060375146e+00,3.762349066959384647e+00
5.548910464526466058e+01,3.625823271130627745e+00,3.688940724478594113e+00
5.583162998258110576e+01,3.541437980241494810e+00,3.608671789242589689e+00
5.617415531989755806e+01,3.467343578485182931e+00,3.531147091108671088e+00
5.651668065721400325e+01,3.395307354555435531e+00,3.461169045005487721e+00
5.685920599453044844e+01,3.321212952799123652e+00,3.392563117453347488e+00
5.720173133184690073e+01,3.231339187705819072e+00,3.302689352360042907e+00
5.754425666916334592e+01,3.141465422612515379e+00,3.221048298572995794e+00
5.788678200647979821e+01,3.041300768386389741e+00,3.118825466520306566e+00
5.822930734379624340e+01,2.902030735455543908e+00,2.968578485181118776e+00
5.857183268111269570e+01,2.729829857299671314e+00,2.788144895718989158e+00
5.891435801842914088e+01,2.501372118551043577e+00,2.563803512623489933e+00
5.925688335574559318e+01,2.213227222832053087e+00,2.297612513721185135e+00
5.959940869306203837e+01,1.940175631174533732e+00,2.004665203073545676e+00
5.994193403037849066e+01,1.656833150384193543e+00,1.702113062568605839e+00
6.028445936769493585e+01,1.362513721185510507e+00,1.368688254665203052e+00
6.062698470501138814e+01,1.012623490669593895e+00,1.055159165751921035e+00
6.096951004232783333e+01,7.217343578485181377e-01,7.663282107574093116e-01
6.131203537964428563e+01,4.774972557628979208e-01,5.056256860592754920e-01
6.165456071696073082e+01,2.970636663007684142e-01,2.854006586169044457e-01
6.199708605427717600e+01,1.715148188803512774e-01,1.577936333699231641e-01
6.233961139159362830e+01,9.536223929747530970e-02,8.232711306256861039e-02
6.268213672891007349e+01,4.733809001097695479e-02,4.116355653128429826e-02
6.302466206622652578e+01,1.989571899012074901e-02,1.646542261251372069e-02
6.336718740354297097e+01,1.029088913282107630e-02,8.232711306256860345e-03
6.370971274085942326e+01,2.744237102085619971e-03,4.116355653128430173e-03
6.405223807817587556e+01,1.372118551042809985e-03,0.000000000000000000e+00
6.439476341549232075e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.473728875280876593e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.507981409012521112e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.542233942744167052e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.576486476475811571e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.610739010207456090e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.644991543939100609e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.679244077670746549e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.713496611402391068e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.747749145134035587e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.782001678865680105e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.816254212597324624e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.843656239582641376e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/lung/lung_conv_comparison/dvh/dvh_Lung_R_T30.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,9.999999999999990052e+01,1.000000000000000711e+02
3.425253373164485193e-01,8.468770015909410631e+01,8.523605859625206449e+01
6.850506746328970387e-01,8.332816793735399585e+01,8.387260067356770321e+01
1.027576011949345558e+00,8.237194983367416512e+01,8.296617698712789490e+01
1.370101349265794077e+00,8.163722390958483288e+01,8.225624496373899319e+01
1.712626686582242597e+00,8.105663340151649265e+01,8.165065393913103264e+01
2.055152023898691116e+00,8.051488667121216736e+01,8.116076778445840034e+01
2.397677361215139413e+00,8.003781069856809438e+01,8.071530403520741004e+01
2.740202698531588155e+00,7.958904109589035158e+01,8.031508915473466459e+01
3.082728035848036452e+00,7.916361908303883865e+01,7.992437860286374018e+01
3.425253373164485193e+00,7.878799148742734815e+01,7.955763548833658660e+01
3.767778710480933491e+00,7.841091758094168540e+01,7.921031426269144049e+01
4.110304047797382232e+00,7.807599330564674744e+01,7.888861340110338460e+01
4.452829385113830973e+00,7.777887972891996071e+01,7.857001177710289141e+01
4.795354722430278827e+00,7.748486538978072247e+01,7.828095621810372506e+01
5.137880059746727568e+00,7.719415690406820829e+01,7.801710779148334041e+01
5.480405397063176309e+00,7.692906878241279856e+01,7.777474741213666221e+01
5.822930734379624163e+00,7.666356742907905186e+01,7.752639517345404840e+01
6.165456071696072904e+00,7.638752866794763463e+01,7.727411723382719799e+01
6.507981409012521645e+00,7.612677947891478425e+01,7.704436042066990353e+01
6.850506746328970387e+00,7.585569949792345312e+01,7.680716543730248702e+01
7.193032083645418240e+00,7.560424802165327662e+01,7.658360709932028954e+01
7.535557420961866981e+00,7.536354056901996046e+01,7.634455257340033540e+01
7.878082758278315723e+00,7.512407281142165516e+01,7.612140746709647487e+01
8.220608095594764464e+00,7.489700200417355802e+01,7.590528729932442786e+01
8.563133432911213205e+00,7.466104671584113817e+01,7.568958036323070360e+01
8.905658770227661947e+00,7.440649600198342739e+01,7.548337775573880037e+01
9.248184107544108912e+00,7.416847455525932276e+01,7.526415835037917645e+01
9.590709444860557653e+00,7.392838695014351913e+01,7.504018678071864201e+01
9.933234782177006394e+00,7.369139858261526399e+01,7.480981012004383501e+01
1.027576011949345514e+01,7.346308808033217019e+01,7.454430876671008832e+01
1.061828545680990388e+01,7.320853736647445942e+01,7.429389036963577553e+01
1.096081079412635262e+01,7.292774644104211745e+01,7.402797578462370609e+01
1.130333613144280136e+01,7.265501353333742429e+01,7.376578028471668347e+01
1.164586146875924833e+01,7.237566891877926878e+01,7.350027893138293678e+01
1.198838680607569707e+01,7.208785305481514172e+01,7.324779437591692499e+01
1.233091214339214581e+01,7.177999545445149465e+01,7.297320192565970842e+01
1.267343748070859455e+01,7.145168288600999063e+01,7.271141965743102276e+01
1.301596281802504329e+01,7.110415504452566893e+01,7.245645571189496081e+01
1.335848815534149203e+01,7.075022211202706046e+01,7.219095435856121412e+01
1.370101349265794077e+01,7.039835533792015099e+01,7.192483315770995489e+01
1.404353882997438951e+01,7.003884377776394388e+01,7.165623256678863129e+01
1.438606416729083648e+01,6.969937395400725677e+01,7.136655716027198082e+01
1.472858950460728522e+01,6.933449038203262660e+01,7.107109651025855612e+01
1.507111484192373396e+01,6.896299510320454829e+01,7.075456104464976193e+01
1.541364017924018270e+01,6.858736750759307199e+01,7.044319097502022942e+01
1.575616551655663145e+01,6.821669869212168180e+01,7.012913489948148538e+01
1.609869085387308019e+01,6.782950060951667126e+01,6.980309510527085592e+01
1.644121619118952893e+01,6.743486435670153867e+01,6.944998863612892137e+01
1.678374152850597767e+01,6.701026880720671386e+01,6.908985722845520172e+01
1.712626686582242641e+01,6.656604475299072021e+01,6.871484948036120954e+01
1.746879220313887515e+01,6.609847310894848249e+01,6.835554453604419223e+01
1.781131754045532389e+01,6.563110808074542035e+01,6.798177648298523934e+01
1.815384287777176908e+01,6.511270894026731071e+01,6.761420690510139764e+01
1.849636821508821782e+01,6.456125126552196036e+01,6.721998388396460200e+01
1.883889355240466656e+01,6.400607450567154899e+01,6.679890080373567685e+01
1.918141888972111531e+01,6.342093844914145961e+01,6.638525589371685953e+01
1.952394422703756405e+01,6.282712452736621600e+01,6.597057790450220693e+01
1.986646956435401279e+01,6.222421950866748119e+01,6.555404037273500251e+01
2.020899490167046153e+01,6.164796793322170743e+01,6.511725448872913091e+01
2.055152023898691027e+01,6.108163391805610587e+01,6.465381516147031959e+01
2.089404557630335901e+01,6.054319304117848333e+01,6.416372239095854013e+01
2.123657091361980775e+01,6.001714911465107605e+01,6.364511663464124780e+01
2.157909625093625650e+01,5.950350213847388403e+01,6.311266761709956086e+01
2.192162158825270524e+01,5.898613607719163099e+01,6.257567305109612477e+01
2.226414692556915398e+01,5.849686977003652544e+01,6.201533089526645171e+01
2.260667226288560272e+01,5.800863654207726938e+01,6.148949358457821290e+01
2.294919760020205146e+01,5.753631273373412824e+01,6.095291225025312087e+01
2.329172293751849665e+01,5.708031157668542477e+01,6.044938945019526955e+01
2.363424827483494539e+01,5.666046819149151759e+01,5.995227174115169788e+01
2.397677361215139413e+01,5.622368230748565310e+01,5.947209653092008352e+01
2.431929894946784287e+01,5.578958242938899303e+01,5.902291369656399667e+01
2.466182428678429162e+01,5.536601995909001772e+01,5.859273951941157321e+01
2.500434962410074036e+01,5.495568090249794579e+01,5.815678009876238264e+01
2.534687496141718910e+01,5.455505279034687049e+01,5.772102729395236764e+01
2.568940029873363784e+01,5.413334986260043280e+01,5.729663836029671131e+01
2.603192563605008658e+01,5.371288662988902018e+01,5.687514204838944210e+01
2.637445097336653532e+01,5.331122543854210249e+01,5.646149713837064610e+01
2.671697631068298406e+01,5.288931589495648922e+01,5.604371991156843791e+01
2.705950164799943281e+01,5.247463790574183662e+01,5.563296762329802192e+01
2.740202698531588155e+01,5.204405049691107621e+01,5.522448810925848051e+01
2.774455232263233029e+01,5.162627327010886802e+01,5.483212463067420828e+01
2.808707765994877903e+01,5.119609909295645167e+01,5.443914130457242351e+01
2.842960299726522422e+01,5.078885927395192823e+01,5.403148825388956311e+01
2.877212833458167296e+01,5.036033802351286681e+01,5.362569474575922612e+01
2.911465367189812170e+01,4.995413128370419287e+01,5.323333126717495389e+01
2.945717900921457044e+01,4.953986652616787012e+01,5.282691791152710437e+01
2.979970434653101918e+01,4.913118039628916023e+01,5.241947147668340534e+01
3.014222968384746792e+01,4.872456042480214222e+01,5.202008305956735512e+01
3.048475502116391667e+01,4.830719642967827809e+01,5.161924833157711845e+01
3.082728035848036541e+01,4.789355151965947499e+01,5.121614082935599299e+01
3.116980569579681415e+01,4.747267505526971121e+01,5.081695902807911125e+01
3.151233103311326289e+01,4.706233599867763928e+01,5.042769478708239461e+01
3.185485637042971163e+01,4.665034401537219821e+01,5.004566210045663155e+01
3.219738170774616037e+01,4.622760800842991102e+01,4.965619124362074643e+01
3.253990704506260556e+01,4.580321907477425469e+01,4.927663794706503353e+01
3.288243238237905786e+01,4.536643319076838310e+01,4.891237422260791590e+01
3.322495771969550304e+01,4.493811855616849726e+01,4.854149879129735012e+01
3.356748305701195534e+01,4.453811029153494161e+01,4.815120147110478399e+01
3.391000839432840053e+01,4.413066385669124969e+01,4.780945887311722231e+01
3.425253373164485282e+01,4.373148205541436084e+01,4.745304655054857790e+01
3.459505906896129801e+01,4.334573028368353675e+01,4.708072480836382567e+01
3.493758440627775030e+01,4.295481311597346519e+01,4.670055166429060023e+01
3.528010974359419549e+01,4.256472241162006753e+01,4.633422178144178361e+01
3.562263508091064779e+01,4.218930143184775261e+01,4.594970970474598460e+01
3.596516041822709298e+01,4.182855017665652753e+01,4.557118948738612119e+01
3.630768575554353816e+01,4.147027831153534549e+01,4.519742143432717540e+01
3.665021109285999046e+01,4.112006446414180516e+01,4.481807475361063098e+01
3.699273643017643565e+01,4.076819769003489569e+01,4.444905886485260282e+01
3.733526176749288794e+01,4.042170292774641638e+01,4.408520837207382925e+01
3.767778710480933313e+01,4.006859645860449604e+01,4.372590342775679062e+01
3.802031244212578542e+01,3.971569660530173707e+01,4.336205293497800994e+01
3.836283777944223061e+01,3.935949089857226113e+01,4.299592966796836180e+01
3.870536311675868291e+01,3.899192132068841232e+01,4.262815347424534451e+01
3.904788845407512810e+01,3.865141841773587572e+01,4.226822868241080755e+01
3.939041379139158039e+01,3.831277505733586963e+01,4.192380007851403434e+01
3.973293912870802558e+01,3.797309861774000694e+01,4.157213992024629334e+01
4.007546446602447787e+01,3.762825678216488967e+01,4.122151284117440895e+01
4.041798980334092306e+01,3.727225769127458221e+01,4.086303436021406554e+01
4.076051514065737535e+01,3.693237463583955815e+01,4.051839914047812385e+01
4.110304047797382054e+01,3.658402033099854833e+01,4.016818529308458352e+01
4.144556581529026573e+01,3.623277340440915850e+01,3.982788900597120829e+01
4.178809115260671803e+01,3.587512138680549612e+01,3.946796421413666422e+01
4.213061648992316321e+01,3.552573400276862969e+01,3.912312237856154695e+01
4.247314182723961551e+01,3.517841277712346937e+01,3.875451972148184154e+01
4.281566716455606070e+01,3.481931444864560632e+01,3.838839645447219340e+01
4.315819250187251299e+01,3.445959627265023784e+01,3.803157090022521203e+01
4.350071783918895818e+01,3.412467199735529988e+01,3.765945577387962118e+01
4.384324317650541047e+01,3.377590446083594600e+01,3.729188619599577947e+01
4.418576851382185566e+01,3.342176491249817616e+01,3.691749829541931405e+01
4.452829385113830796e+01,3.307217091262214126e+01,3.655716027190642592e+01
4.487081918845475315e+01,3.272113060187192701e+01,3.616397032996547267e+01
4.521334452577120544e+01,3.238166077811523280e+01,3.578173102750054113e+01
4.555586986308765063e+01,3.203000061984750602e+01,3.541044236451163130e+01
4.589839520040410292e+01,3.166883613297794398e+01,3.502138473935409735e+01
4.624092053772054811e+01,3.131965536478025314e+01,3.465154238723938818e+01
4.658344587503699330e+01,3.095663133535816058e+01,3.426496415215188307e+01
4.692597121235344559e+01,3.060683071964296076e+01,3.387714622202935999e+01
4.726849654966989078e+01,3.024752577532592923e+01,3.348726213351513792e+01
4.761102188698634308e+01,2.986838571044855684e+01,3.308539432632903754e+01
4.795354722430278827e+01,2.947891485361267527e+01,3.268352651914293716e+01
4.829607256161924056e+01,2.907746027810491896e+01,3.227752639517343880e+01
4.863859789893568575e+01,2.867084030661790095e+01,3.186677410690301926e+01
4.898112323625213804e+01,2.826566664600507650e+01,3.146965846401783651e+01
4.932364857356858323e+01,2.785698051612635950e+01,3.106737742515340273e+01
4.966617391088503553e+01,2.743259158247070317e+01,3.063327754705674977e+01
5.000869924820148071e+01,2.700696295378002532e+01,3.020537614413520089e+01
5.035122458551793301e+01,2.657286307568337236e+01,2.977974751544452658e+01
5.069374992283437820e+01,2.614702783115352958e+01,2.932415959007416717e+01
5.103627526015083049e+01,2.568648112564308406e+01,2.887415029236140285e+01
5.137880059746727568e+01,2.524143060807040939e+01,2.840926465422838731e+01
5.172132593478372087e+01,2.478811545693092455e+01,2.793735407756357958e+01
5.206385127210017316e+01,2.434141201264488075e+01,2.744705469121262453e+01
5.240637660941661835e+01,2.387094774685426657e+01,2.694787082377735032e+01
5.274890194673307064e+01,2.340089671274199645e+01,2.645281927312547410e+01
5.309142728404951583e+01,2.291390317981776192e+01,2.591065931114278342e+01
5.343395262136596813e+01,2.240624806297650551e+01,2.537035889171263037e+01
5.377647795868241332e+01,2.187441889295233111e+01,2.481311597347052000e+01
5.411900329599886561e+01,2.130519225603834599e+01,2.423831070889893979e+01
5.446152863331531080e+01,2.071984958366908103e+01,2.363540569020020854e+01
5.480405397063176309e+01,2.012169672927126385e+01,2.302774850720055966e+01
5.514657930794820828e+01,1.949193165148040308e+01,2.239839666108803939e+01
5.548910464526466058e+01,1.882063679001632295e+01,2.169486972871340313e+01
5.583162998258110576e+01,1.812020909522924228e+01,2.100311989917146960e+01
5.617415531989755806e+01,1.734994524680262273e+01,2.023202958738816903e+01
5.651668065721400325e+01,1.652244881092585160e+01,1.939957437137131180e+01
5.685920599453044844e+01,1.561395896609434431e+01,1.846463769912601194e+01
5.720173133184690073e+01,1.461724415793714904e+01,1.740304551746936923e+01
5.754425666916334592e+01,1.354759395855286108e+01,1.615694539143370889e+01
5.788678200647979821e+01,1.246430711378334166e+01,1.476084216616045985e+01
5.822930734379624340e+01,1.128948945226141021e+01,1.323002541374821917e+01
5.857183268111269570e+01,9.942974028389016894e+00,1.150829562594268651e+01
5.891435801842914088e+01,8.427860079753713762e+00,9.589660943407924520e+00
5.925688335574559318e+01,6.842496745800533020e+00,7.537965660447530247e+00
5.959940869306203837e+01,5.358788404719105891e+00,5.607967106758403375e+00
5.994193403037849066e+01,3.995743713713093115e+00,3.936858199549576831e+00
6.028445936769493585e+01,2.901092997789210592e+00,2.642823198826421471e+00
6.062698470501138814e+01,2.111407260480588466e+00,1.810574598648732270e+00
6.096951004232783333e+01,1.537428459265687275e+00,1.215727597677638050e+00
6.131203537964428563e+01,1.112213062253352369e+00,8.138597904915391146e-01
6.165456071696073082e+01,7.851401888468769741e-01,5.320357858633443238e-01
6.199708605427717600e+01,5.613752350255170054e-01,3.274861050848157928e-01
6.233961139159362830e+01,3.876113142833529368e-01,1.923593462674848542e-01
6.268213672891007349e+01,2.564102564102563875e-01,9.793590776668938125e-02
6.302466206622652578e+01,1.681852930845678384e-01,4.793487468749353664e-02
6.336718740354297097e+01,9.648959689249778093e-02,1.983512056034215584e-02
6.370971274085942326e+01,5.041426475753631176e-02,8.884481084319923935e-03
6.405223807817587556e+01,2.169466311287423024e-02,2.892621748383230988e-03
6.439476341549232075e+01,8.677865245149692097e-03,2.066158391702307810e-04
6.473728875280876593e+01,2.686005909213000017e-03,0.000000000000000000e+00
6.507981409012521112e+01,6.198475175106923701e-04,0.000000000000000000e+00
6.542233942744167052e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.576486476475811571e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.610739010207456090e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.644991543939100609e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.679244077670746549e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.713496611402391068e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.747749145134035587e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.782001678865680105e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.816254212597324624e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.843656239582641376e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/lung/lung_conv_comparison/dvh/dvh_PTV.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,9.999999999999980105e+01,9.999999999999985789e+01
3.425253373164485193e-01,9.999999999999980105e+01,9.999999999999985789e+01
6.850506746328970387e-01,9.999999999999980105e+01,9.999999999999985789e+01
1.027576011949345558e+00,9.999999999999980105e+01,9.999999999999985789e+01
1.370101349265794077e+00,9.999999999999980105e+01,9.999999999999985789e+01
1.712626686582242597e+00,9.999999999999980105e+01,9.999999999999985789e+01
2.055152023898691116e+00,9.999999999999980105e+01,9.999999999999985789e+01
2.397677361215139413e+00,9.999999999999980105e+01,9.999999999999985789e+01
2.740202698531588155e+00,9.999999999999980105e+01,9.999999999999985789e+01
3.082728035848036452e+00,9.999999999999980105e+01,9.999999999999985789e+01
3.425253373164485193e+00,9.999999999999980105e+01,9.999999999999985789e+01
3.767778710480933491e+00,9.999999999999980105e+01,9.999999999999985789e+01
4.110304047797382232e+00,9.999999999999980105e+01,9.999999999999985789e+01
4.452829385113830973e+00,9.999999999999980105e+01,9.999999999999985789e+01
4.795354722430278827e+00,9.999999999999980105e+01,9.999999999999985789e+01
5.137880059746727568e+00,9.999999999999980105e+01,9.999999999999985789e+01
5.480405397063176309e+00,9.999999999999980105e+01,9.999999999999985789e+01
5.822930734379624163e+00,9.999999999999980105e+01,9.999999999999985789e+01
6.165456071696072904e+00,9.999999999999980105e+01,9.999999999999985789e+01
6.507981409012521645e+00,9.999999999999980105e+01,9.999999999999985789e+01
6.850506746328970387e+00,9.999999999999980105e+01,9.999999999999985789e+01
7.193032083645418240e+00,9.999999999999980105e+01,9.999999999999985789e+01
7.535557420961866981e+00,9.999999999999980105e+01,9.999999999999985789e+01
7.878082758278315723e+00,9.999999999999980105e+01,9.999999999999985789e+01
8.220608095594764464e+00,9.999999999999980105e+01,9.999999999999985789e+01
8.563133432911213205e+00,9.999999999999980105e+01,9.999999999999985789e+01
8.905658770227661947e+00,9.999999999999980105e+01,9.999999999999985789e+01
9.248184107544108912e+00,9.999999999999980105e+01,9.999999999999985789e+01
9.590709444860557653e+00,9.999999999999980105e+01,9.999999999999985789e+01
9.933234782177006394e+00,9.999999999999980105e+01,9.999999999999985789e+01
1.027576011949345514e+01,9.999999999999980105e+01,9.999999999999985789e+01
1.061828545680990388e+01,9.999999999999980105e+01,9.999999999999985789e+01
1.096081079412635262e+01,9.999999999999980105e+01,9.999999999999985789e+01
1.130333613144280136e+01,9.999999999999980105e+01,9.999999999999985789e+01
1.164586146875924833e+01,9.999999999999980105e+01,9.999999999999985789e+01
1.198838680607569707e+01,9.999999999999980105e+01,9.999999999999985789e+01
1.233091214339214581e+01,9.999999999999980105e+01,9.999999999999985789e+01
1.267343748070859455e+01,9.999999999999980105e+01,9.999999999999985789e+01
1.301596281802504329e+01,9.999999999999980105e+01,9.999999999999985789e+01
1.335848815534149203e+01,9.999999999999980105e+01,9.999999999999985789e+01
1.370101349265794077e+01,9.999999999999980105e+01,9.999999999999985789e+01
1.404353882997438951e+01,9.999999999999980105e+01,9.999999999999985789e+01
1.438606416729083648e+01,9.999999999999980105e+01,9.999999999999985789e+01
1.472858950460728522e+01,9.999999999999980105e+01,9.999999999999985789e+01
1.507111484192373396e+01,9.999999999999980105e+01,9.999999999999985789e+01
1.541364017924018270e+01,9.999999999999980105e+01,9.999999999999985789e+01
1.575616551655663145e+01,9.999999999999980105e+01,9.999999999999985789e+01
1.609869085387308019e+01,9.999999999999980105e+01,9.999999999999985789e+01
1.644121619118952893e+01,9.999999999999980105e+01,9.999999999999985789e+01
1.678374152850597767e+01,9.999999999999980105e+01,9.999999999999985789e+01
1.712626686582242641e+01,9.999999999999980105e+01,9.999999999999985789e+01
1.746879220313887515e+01,9.999999999999980105e+01,9.999999999999985789e+01
1.781131754045532389e+01,9.999999999999980105e+01,9.999999999999985789e+01
1.815384287777176908e+01,9.999999999999980105e+01,9.999999999999985789e+01
1.849636821508821782e+01,9.999999999999980105e+01,9.999999999999985789e+01
1.883889355240466656e+01,9.999999999999980105e+01,9.999999999999985789e+01
1.918141888972111531e+01,9.999999999999980105e+01,9.999999999999985789e+01
1.952394422703756405e+01,9.999999999999980105e+01,9.999999999999985789e+01
1.986646956435401279e+01,9.999999999999980105e+01,9.999999999999985789e+01
2.020899490167046153e+01,9.999999999999980105e+01,9.999999999999985789e+01
2.055152023898691027e+01,9.999999999999980105e+01,9.999999999999985789e+01
2.089404557630335901e+01,9.999999999999980105e+01,9.999999999999985789e+01
2.123657091361980775e+01,9.999999999999980105e+01,9.999999999999985789e+01
2.157909625093625650e+01,9.999999999999980105e+01,9.999999999999985789e+01
2.192162158825270524e+01,9.999999999999980105e+01,9.999999999999985789e+01
2.226414692556915398e+01,9.999999999999980105e+01,9.999999999999985789e+01
2.260667226288560272e+01,9.999999999999980105e+01,9.999999999999985789e+01
2.294919760020205146e+01,9.999999999999980105e+01,9.999999999999985789e+01
2.329172293751849665e+01,9.999999999999980105e+01,9.999999999999985789e+01
2.363424827483494539e+01,9.999999999999980105e+01,9.999999999999985789e+01
2.397677361215139413e+01,9.999999999999980105e+01,9.999999999999985789e+01
2.431929894946784287e+01,9.999999999999980105e+01,9.999999999999985789e+01
2.466182428678429162e+01,9.999999999999980105e+01,9.999999999999985789e+01
2.500434962410074036e+01,9.999999999999980105e+01,9.999999999999985789e+01
2.534687496141718910e+01,9.999999999999980105e+01,9.999999999999985789e+01
2.568940029873363784e+01,9.999999999999980105e+01,9.999999999999985789e+01
2.603192563605008658e+01,9.999999999999980105e+01,9.999999999999985789e+01
2.637445097336653532e+01,9.999999999999980105e+01,9.999999999999985789e+01
2.671697631068298406e+01,9.999999999999980105e+01,9.999999999999985789e+01
2.705950164799943281e+01,9.999999999999980105e+01,9.999999999999985789e+01
2.740202698531588155e+01,9.999999999999980105e+01,9.999999999999985789e+01
2.774455232263233029e+01,9.999999999999980105e+01,9.999999999999985789e+01
2.808707765994877903e+01,9.999999999999980105e+01,9.999999999999985789e+01
2.842960299726522422e+01,9.999999999999980105e+01,9.999999999999985789e+01
2.877212833458167296e+01,9.999999999999980105e+01,9.999999999999985789e+01
2.911465367189812170e+01,9.999999999999980105e+01,9.999999999999985789e+01
2.945717900921457044e+01,9.999999999999980105e+01,9.999999999999985789e+01
2.979970434653101918e+01,9.999999999999980105e+01,9.999999999999985789e+01
3.014222968384746792e+01,9.999999999999980105e+01,9.999999999999985789e+01
3.048475502116391667e+01,9.999999999999980105e+01,9.999999999999985789e+01
3.082728035848036541e+01,9.999999999999980105e+01,9.999999999999985789e+01
3.116980569579681415e+01,9.999972602439459024e+01,9.999972602439464708e+01
3.151233103311326289e+01,9.999972602439459024e+01,9.999972602439464708e+01
3.185485637042971163e+01,9.999972602439459024e+01,9.999972602439464708e+01
3.219738170774616037e+01,9.999972602439459024e+01,9.999945204878943628e+01
3.253990704506260556e+01,9.999917807318416862e+01,9.999863012197380385e+01
3.288243238237905786e+01,9.999890409757895782e+01,9.999863012197380385e+01
3.322495771969550304e+01,9.999863012197374701e+01,9.999863012197380385e+01
3.356748305701195534e+01,9.999863012197374701e+01,9.999835614636859304e+01
3.391000839432840053e+01,9.999863012197374701e+01,9.999835614636859304e+01
3.425253373164485282e+01,9.999753421955290378e+01,9.999780819515817143e+01
3.459505906896129801e+01,9.999698626834248216e+01,9.999726024394774981e+01
3.493758440627775030e+01,9.999589036592163893e+01,9.999671229273732820e+01
3.528010974359419549e+01,9.999506843910600651e+01,9.999671229273732820e+01
3.562263508091064779e+01,9.999424651229037408e+01,9.999589036592169577e+01
3.596516041822709298e+01,9.999342458547474166e+01,9.999534241471127416e+01
3.630768575554353816e+01,9.999260265865910924e+01,9.999506843910606335e+01
3.665021109285999046e+01,9.999178073184347681e+01,9.999369856108000931e+01
3.699273643017643565e+01,9.999123278063305520e+01,9.999178073184353366e+01
3.733526176749288794e+01,9.998849302458094712e+01,9.999068482942269043e+01
3.767778710480933313e+01,9.998630121973926066e+01,9.998876700018621477e+01
3.802031244212578542e+01,9.998438339050278501e+01,9.998657519534452831e+01
3.836283777944223061e+01,9.997999978081941208e+01,9.998191761005593037e+01
3.870536311675868291e+01,9.997479424432037831e+01,9.997917785400382229e+01
3.904788845407512810e+01,9.996986268342658377e+01,9.997561617113608179e+01
3.939041379139158039e+01,9.996547907374321085e+01,9.997095858584749806e+01
3.973293912870802558e+01,9.996027353724420550e+01,9.996794485419017917e+01
4.007546446602447787e+01,9.995479402513996092e+01,9.996328726890158123e+01
4.041798980334092306e+01,9.994712270819402988e+01,9.995753378119215427e+01
4.076051514065737535e+01,9.994082126927416709e+01,9.995178029348271309e+01
4.110304047797382054e+01,9.993314995232822184e+01,9.994328704972112121e+01
4.144556581529026573e+01,9.992109502569887525e+01,9.993479380595954353e+01
4.178809115260671803e+01,9.991040997709559690e+01,9.992383478175104017e+01
4.213061648992316321e+01,9.989643722122977465e+01,9.991123190391127196e+01
4.247314182723961551e+01,9.988383434339003486e+01,9.989945095288715038e+01
4.281566716455606070e+01,9.986903966070858019e+01,9.988821795307345042e+01
4.315819250187251299e+01,9.985095727076458161e+01,9.987479314841804978e+01
4.350071783918895818e+01,9.983205295400495061e+01,9.986328617299912480e+01
4.384324317650541047e+01,9.981314863724530539e+01,9.984355992942384717e+01
4.418576851382185566e+01,9.979150456443355210e+01,9.982766934432154926e+01
4.452829385113830796e+01,9.977040844283223464e+01,9.980958695437756489e+01
4.487081918845475315e+01,9.974328485791622256e+01,9.978986071080231568e+01
4.521334452577120544e+01,9.971670922421063210e+01,9.976712073556971916e+01
4.555586986308765063e+01,9.968465407840081127e+01,9.974246293110061856e+01
4.589839520040410292e+01,9.964876327411801071e+01,9.971205163892209100e+01
4.624092053772054811e+01,9.960465320167887171e+01,9.968218829795397085e+01
4.658344587503699330e+01,9.956328288529184078e+01,9.965122905456499325e+01
4.692597121235344559e+01,9.951533715437970784e+01,9.961807800633434340e+01
4.726849654966989078e+01,9.945780227728516820e+01,9.957807756797339493e+01
4.761102188698634308e+01,9.939396596127073735e+01,9.953752917840201064e+01
4.795354722430278827e+01,9.932684193799377681e+01,9.949259717914722501e+01
4.829607256161924056e+01,9.923697793948420554e+01,9.944191169218298398e+01
4.863859789893568575e+01,9.914300430689644372e+01,9.938739054674576323e+01
4.898112323625213804e+01,9.903231816239075158e+01,9.932656796238866548e+01
4.932364857356858323e+01,9.890765926201923719e+01,9.926464947561072449e+01
4.966617391088503553e+01,9.875231509386397022e+01,9.918766233054610382e+01
5.000869924820148071e+01,9.860053260857647217e+01,9.909670242961567510e+01
5.035122458551793301e+01,9.842957183092410389e+01,9.898656423632040458e+01
5.069374992283437820e+01,9.823340529759224182e+01,9.886793279926354217e+01
5.103627526015083049e+01,9.800408771602971569e+01,9.872601343576366162e+01
5.137880059746727568e+01,9.776490701267954364e+01,9.857149119442402707e+01
5.172132593478372087e+01,9.747778057841723864e+01,9.839121524619444870e+01
5.206385127210017316e+01,9.715914694955554864e+01,9.820080220057202780e+01
5.240637660941661835e+01,9.679695119946514126e+01,9.796874486295737938e+01
5.274890194673307064e+01,9.638982345011996244e+01,9.771394755011012023e+01
5.309142728404951583e+01,9.592790057973235207e+01,9.739860162851098835e+01
5.343395262136596813e+01,9.541830595403780535e+01,9.704380321976131540e+01
5.377647795868241332e+01,9.482350491512232793e+01,9.666023737246433711e+01
5.411900329599886561e+01,9.417336080395399733e+01,9.618927330710472745e+01
5.446152863331531080e+01,9.346431193766504464e+01,9.566378809630789704e+01
5.480405397063176309e+01,9.265498799986846734e+01,9.504158949687119673e+01
5.514657930794820828e+01,9.176374535611346062e+01,9.434377363039594400e+01
5.548910464526466058e+01,9.073250117809507742e+01,9.348486010805598312e+01
5.583162998258110576e+01,8.962536575743293099e+01,9.256841170862146839e+01
5.617415531989755806e+01,8.838343433900642765e+01,9.150538636039847518e+01
5.651668065721400325e+01,8.697218599655883509e+01,9.032235969709257972e+01
5.685920599453044844e+01,8.537600412059308042e+01,8.887138489188923529e+01
5.720173133184690073e+01,8.354365527293448679e+01,8.710862584795449948e+01
5.754425666916334592e+01,8.141650867406764291e+01,8.482284737366985894e+01
5.788678200647979821e+01,7.886168615546471017e+01,8.183788315488389742e+01
5.822930734379624340e+01,7.560740391675525984e+01,7.788934673256693486e+01
5.857183268111269570e+01,7.113146445440497700e+01,7.257668577189886605e+01
5.891435801842914088e+01,6.494399938629464941e+01,6.410755186358206004e+01
5.925688335574559318e+01,5.643404311280123409e+01,5.010054904711284252e+01
5.959940869306203837e+01,4.273087924251224479e+01,3.161514098784643778e+01
5.994193403037849066e+01,2.384793258008306438e+01,1.791307301997829882e+01
6.028445936769493585e+01,1.295849817532246817e+01,1.050997819154182444e+01
6.062698470501138814e+01,7.920908722287367532e+00,6.529112647809839132e+00
6.096951004232783333e+01,5.207728303871823172e+00,4.249361636839855905e+00
6.131203537964428563e+01,3.542778550997819131e+00,2.840031123628752319e+00
6.165456071696073082e+01,2.410437374656160259e+00,1.862760139837148943e+00
6.199708605427717600e+01,1.590976339466733780e+00,1.136450810419840307e+00
6.233961139159362830e+01,9.926136176834814417e-01,6.290479895670090249e-01
6.268213672891007349e+01,6.197328189897971518e-01,3.402777016734430116e-01
6.302466206622652578e+01,3.679492377998663244e-01,1.649333143376913724e-01
6.336718740354297097e+01,1.928788260693267975e-01,6.575414525090686468e-02
6.370971274085942326e+01,8.822014487830003027e-02,2.191804841696895489e-02
6.405223807817587556e+01,3.260309702024131312e-02,4.931560893818014157e-03
6.439476341549232075e+01,1.260287783975714768e-02,2.739756052121119037e-04
6.473728875280876593e+01,3.561682867757454476e-03,0.000000000000000000e+00
6.507981409012521112e+01,8.219268156363357652e-04,0.000000000000000000e+00
6.542233942744167052e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.576486476475811571e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.610739010207456090e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.644991543939100609e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.679244077670746549e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.713496611402391068e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.747749145134035587e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.782001678865680105e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.816254212597324624e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.843656239582641376e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/lung/lung_conv_comparison/dvh/dvh_Spinal_Cord.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,9.999999999999980105e+01,9.999999999999984368e+01
3.425253373164485193e-01,5.751498249569788612e+01,5.858304159496810115e+01
6.850506746328970387e-01,5.581202159852823996e+01,5.737257461579525142e+01
1.027576011949345558e+00,5.509404853735219376e+01,5.619177594493547190e+01
1.370101349265794077e+00,5.461935560434323378e+01,5.565181273363778303e+01
1.712626686582242597e+00,5.355723016673568537e+01,5.515338515397838393e+01
2.055152023898691116e+00,5.292232836883619740e+01,5.422180027294830040e+01
2.397677361215139413e+00,5.253070669910380985e+01,5.360469946003665598e+01
2.740202698531588155e+00,5.210941672105835920e+01,5.320121046697904177e+01
3.082728035848036452e+00,5.167032575802507210e+01,5.279178781225881778e+01
3.425253373164485193e+00,5.104135762178820812e+01,5.242983445083948624e+01
3.767778710480933491e+00,5.037085385391305437e+01,5.206194742775754492e+01
4.110304047797382232e+00,4.975968670266401972e+01,5.166439209636254049e+01
4.452829385113830973e+00,4.943333531122036106e+01,5.094048537352387740e+01
4.795354722430278827e+00,4.910105025811409263e+01,5.022251231234783120e+01
5.137880059746727568e+00,4.872129591170693175e+01,4.987835993591633610e+01
5.480405397063176309e+00,4.837714353527544375e+01,4.952827389782223122e+01
5.822930734379624163e+00,4.792618524891693710e+01,4.921972349136640901e+01
6.165456071696072904e+00,4.749302794754625978e+01,4.892897406989842324e+01
6.507981409012521645e+00,4.704800332285036291e+01,4.866195929508089080e+01
6.850506746328970387e+00,4.642496884827610870e+01,4.832374058031201258e+01
7.193032083645418240e+00,4.601554619355588471e+01,4.796772088055529792e+01
7.535557420961866981e+00,4.567732747878699939e+01,4.755829822583506683e+01
7.878082758278315723e+00,4.542811368895729629e+01,4.685219248798424019e+01
8.220608095594764464e+00,4.519670088411543674e+01,4.629442829169871487e+01
8.563133432911213205e+00,4.475167625941953986e+01,4.603334717854379932e+01
8.905658770227661947e+00,4.434818726636192565e+01,4.569512846377492110e+01
9.248184107544108912e+00,4.396249925829214078e+01,4.538064439565648911e+01
9.590709444860557653e+00,4.353527561858407324e+01,4.506022666587544023e+01
9.933234782177006394e+00,4.311398564053861548e+01,4.473980893609439846e+01
1.027576011949345514e+01,4.271049664748100128e+01,4.450839613125253180e+01
1.061828545680990388e+01,4.247908384263913462e+01,4.419391206313410692e+01
1.096081079412635262e+01,4.210526315789457641e+01,4.387349433335305804e+01
1.130333613144280136e+01,4.173737613481264219e+01,4.342846970865716827e+01
1.164586146875924833e+01,4.142882572835682709e+01,4.272829763246895851e+01
1.198838680607569707e+01,4.109654067525055865e+01,4.228327300777305453e+01
1.233091214339214581e+01,4.066931703554249822e+01,4.206372752625640743e+01
1.267343748070859455e+01,4.028362902747272756e+01,4.177297810478842166e+01
1.301596281802504329e+01,3.992167566605339601e+01,4.158310093158483056e+01
1.335848815534149203e+01,3.951818667299578181e+01,4.139322375838124657e+01
1.370101349265794077e+01,3.917996795822689649e+01,4.123301489349071147e+01
1.404353882997438951e+01,3.884768290512063516e+01,4.104313772028712748e+01
1.438606416729083648e+01,3.853319883700219606e+01,4.064558238889213015e+01
1.472858950460728522e+01,3.815937815225763785e+01,4.012342016258227062e+01
1.507111484192373396e+01,3.773215451254957742e+01,3.971993116952464931e+01
1.541364017924018270e+01,3.742360410609376231e+01,3.942918174805666354e+01
1.575616551655663145e+01,3.709725271465011076e+01,3.911469767993823154e+01
1.609869085387308019e+01,3.658695781166547789e+01,3.874681065685629022e+01
1.644121619118952893e+01,3.613599952530697124e+01,3.839672461876217824e+01
1.678374152850597767e+01,3.578591348721286636e+01,3.789829703910277203e+01
1.712626686582242641e+01,3.541209280246830815e+01,3.725152791787806450e+01
1.746879220313887515e+01,3.508574141102464949e+01,3.672343202990560229e+01
1.781131754045532389e+01,3.478905832789405395e+01,3.628434106687231520e+01
1.815384287777176908e+01,3.445083961312517573e+01,3.585118376550164498e+01
1.849636821508821782e+01,3.407108526671801485e+01,3.546549575743186722e+01
1.883889355240466656e+01,3.360232599537167175e+01,3.493739986945940501e+01
1.918141888972111531e+01,3.308609743072442910e+01,3.434996736486081659e+01
1.952394422703756405e+01,3.267667477600420511e+01,3.378033584525007171e+01
1.986646956435401279e+01,3.227911944460920779e+01,3.328784192725327529e+01
2.020899490167046153e+01,3.200023734646645579e+01,3.281908265590692508e+01
2.055152023898691027e+01,3.165608497003496069e+01,3.238592535453625487e+01
2.089404557630335901e+01,3.137720287189219448e+01,3.196463537649080422e+01
2.123657091361980775e+01,3.097964754049719360e+01,3.160861567673408601e+01
2.157909625093625650e+01,3.049902094582562384e+01,3.111612175873728958e+01
2.192162158825270524e+01,3.008366462944278652e+01,3.056429122411437405e+01
2.226414692556915398e+01,2.966237465139733587e+01,3.003026167447929495e+01
2.260667226288560272e+01,2.922921735002666210e+01,2.947843113985637942e+01
2.294919760020205146e+01,2.870112146205419279e+01,2.899187088352219632e+01
2.329172293751849665e+01,2.833323443897225147e+01,2.865365216875331456e+01
2.363424827483494539e+01,2.792974544591463726e+01,2.834510176229748879e+01
2.397677361215139413e+01,2.754999109950746927e+01,2.800094938586599369e+01
2.431929894946784287e+01,2.707529816649850929e+01,2.762712870112143904e+01
2.466182428678429162e+01,2.663620720346522219e+01,2.724737435471426750e+01
2.500434962410074036e+01,2.622085088708238487e+01,2.680828339168098395e+01
2.534687496141718910e+01,2.563341838248380000e+01,2.638105975197291997e+01
2.568940029873363784e+01,2.504598587788520803e+01,2.600723906722836176e+01
2.603192563605008658e+01,2.447042069661184627e+01,2.550287782590634222e+01
2.637445097336653532e+01,2.394232480863938406e+01,2.501038390790954580e+01
2.671697631068298406e+01,2.348543286061826052e+01,2.445855337328662671e+01
2.705950164799943281e+01,2.267845487450302855e+01,2.396012579362722406e+01
2.740202698531588155e+01,2.177060464012339480e+01,2.339642793567908541e+01
2.774455232263233029e+01,2.084495342075592461e+01,2.276152613777960454e+01
2.808707765994877903e+01,1.991930220138845797e+01,2.214442532486795301e+01
2.842960299726522422e+01,1.878003916216695757e+01,2.133151367709011481e+01
2.877212833458167296e+01,1.768824541624634961e+01,2.042366344271047751e+01
2.911465367189812170e+01,1.674479321189104297e+01,1.960481813327001888e+01
2.945717900921457044e+01,1.567673411262088479e+01,1.861983029727642602e+01
2.979970434653101918e+01,1.475701655491602615e+01,1.752803655135581806e+01
3.014222968384746792e+01,1.376016139559721196e+01,1.666765561027708387e+01
3.048475502116391667e+01,1.288791313119324933e+01,1.569453509760871590e+01
3.082728035848036541e+01,1.200973120512667336e+01,1.484602147985520126e+01
3.116980569579681415e+01,1.127989082062539694e+01,1.393223758381295418e+01
3.151233103311326289e+01,1.059751972942501830e+01,1.318459621432384488e+01
3.185485637042971163e+01,9.956684269862922321e+00,1.246068949148518001e+01
3.219738170774616037e+01,9.303981486975603232e+00,1.185545600189875870e+01
3.253990704506260556e+01,8.651278704088284144e+00,1.126208983563755872e+01
3.288243238237905786e+01,8.028244229514024610e+00,1.076366225597815252e+01
3.322495771969550304e+01,7.452679048240661963e+00,1.031863763128225386e+01
3.356748305701195534e+01,6.859312881979463761e+00,9.873613006586355212e+00
3.391000839432840053e+01,6.218477422417369560e+00,9.458256690203514339e+00
3.425253373164485282e+01,5.553907316204827360e+00,9.060701358808513461e+00
3.459505906896129801e+01,4.901204533317509160e+00,8.591942087462166810e+00
3.493758440627775030e+01,4.272236397080638071e+00,8.087580846140149049e+00
3.528010974359419549e+01,3.756007832433395421e+00,7.565418619830293956e+00
3.562263508091064779e+01,3.198243636147867441e+00,7.031389070195214863e+00
3.596516041822709298e+01,2.699816056488459459e+00,6.449890227259239772e+00
3.630768575554353816e+01,2.272592416780395475e+00,5.898059692636325124e+00
3.665021109285999046e+01,1.869103423722779711e+00,5.239423248086393592e+00
3.699273643017643565e+01,1.513083723966059724e+00,4.616388773512134058e+00
3.733526176749288794e+01,1.145196700884115737e+00,3.963685990624815414e+00
3.767778710480933313e+01,8.247789711030678594e-01,3.316916869400107437e+00
3.802031244212578542e+01,5.458968729603038694e-01,2.782887319765027456e+00
3.836283777944223061e+01,3.026167447932119337e-01,2.308194386756067473e+00
3.870536311675868291e+01,1.661425265531359663e-01,1.898771732035839710e+00
3.904788845407512810e+01,7.713760161395596948e-02,1.495282738978223724e+00
3.939041379139158039e+01,1.186732332522399611e-02,1.157064024209339737e+00
3.973293912870802558e+01,0.000000000000000000e+00,8.247789711030678594e-01
4.007546446602447787e+01,0.000000000000000000e+00,5.636978579481398688e-01
4.041798980334092306e+01,0.000000000000000000e+00,3.678870230819439313e-01
4.076051514065737535e+01,0.000000000000000000e+00,2.017444965288079373e-01
4.110304047797382054e+01,0.000000000000000000e+00,7.713760161395596948e-02
4.144556581529026573e+01,0.000000000000000000e+00,1.186732332522399611e-02
4.178809115260671803e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.213061648992316321e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.247314182723961551e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.281566716455606070e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.315819250187251299e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.350071783918895818e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.384324317650541047e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.418576851382185566e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.452829385113830796e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.487081918845475315e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.521334452577120544e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.555586986308765063e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.589839520040410292e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.624092053772054811e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.658344587503699330e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.692597121235344559e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.726849654966989078e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.761102188698634308e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.795354722430278827e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.829607256161924056e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.863859789893568575e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.898112323625213804e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.932364857356858323e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.966617391088503553e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.000869924820148071e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.035122458551793301e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.069374992283437820e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.103627526015083049e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.137880059746727568e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.172132593478372087e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.206385127210017316e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.240637660941661835e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.274890194673307064e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.309142728404951583e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.343395262136596813e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.377647795868241332e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.411900329599886561e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.446152863331531080e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.480405397063176309e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.514657930794820828e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.548910464526466058e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.583162998258110576e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.617415531989755806e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.651668065721400325e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.685920599453044844e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.720173133184690073e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.754425666916334592e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.788678200647979821e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.822930734379624340e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.857183268111269570e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.891435801842914088e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.925688335574559318e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.959940869306203837e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.994193403037849066e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.028445936769493585e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.062698470501138814e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.096951004232783333e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.131203537964428563e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.165456071696073082e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.199708605427717600e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.233961139159362830e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.268213672891007349e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.302466206622652578e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.336718740354297097e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.370971274085942326e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.405223807817587556e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.439476341549232075e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.473728875280876593e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.507981409012521112e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.542233942744167052e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.576486476475811571e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.610739010207456090e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.644991543939100609e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.679244077670746549e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.713496611402391068e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.747749145134035587e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.782001678865680105e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.816254212597324624e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.843656239582641376e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/lung/lung_conv_comparison/dvh/dvh_Total_Lung.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000000000e+02,1.000000000000000000e+02
3.425253373164485193e-01,5.610289177821554318e+01,5.627940432950460092e+01
6.850506746328970387e-01,5.428869102684989656e+01,5.445966282540790360e+01
1.027576011949345558e+00,5.309594505947899279e+01,5.328799150681758334e+01
1.370101349265794077e+00,5.220536799997625366e+01,5.242541503700924466e+01
1.712626686582242597e+00,5.150159346112024394e+01,5.170017008132042236e+01
2.055152023898691116e+00,5.085817355022741992e+01,5.108128778966509032e+01
2.397677361215139413e+00,5.031389353641510809e+01,5.056233693119470729e+01
2.740202698531588155e+00,4.981334589237285826e+01,5.007841154534559536e+01
3.082728035848036452e+00,4.934564699666466936e+01,4.958607608838684655e+01
3.425253373164485193e+00,4.892454978910510022e+01,4.915498573750878109e+01
3.767778710480933491e+00,4.852403252026085312e+01,4.877128861088377931e+01
4.110304047797382232e+00,4.815438515948959264e+01,4.841113968336573237e+01
4.452829385113830973e+00,4.780225053502895349e+01,4.804574682915579587e+01
4.795354722430278827e+00,4.744813707030721872e+01,4.770053814560896654e+01
5.137880059746727568e+00,4.708917544694581636e+01,4.738154909552155658e+01
5.480405397063176309e+00,4.674000908287679579e+01,4.706117485725138039e+01
5.822930734379624163e+00,4.640469460063540197e+01,4.671586723169149735e+01
6.165456071696072904e+00,4.606670868404154362e+01,4.637036172210549267e+01
6.507981409012521645e+00,4.573653918647897854e+01,4.604296260090844584e+01
6.850506746328970387e+00,4.539904797995038166e+01,4.569320258476110297e+01
7.193032083645418240e+00,4.502207891021308939e+01,4.534898332134481791e+01
7.535557420961866981e+00,4.468280674744952563e+01,4.497804971440384492e+01
7.878082758278315723e+00,4.436807220392344675e+01,4.464036062384914771e+01
8.220608095594764464e+00,4.405907629715452600e+01,4.432117368973562321e+01
8.563133432911213205e+00,4.375136663655531777e+01,4.401860901381524371e+01
8.905658770227661947e+00,4.343880881731643484e+01,4.372306922082173486e+01
9.248184107544108912e+00,4.315721984816359225e+01,4.344939561271323214e+01
9.590709444860557653e+00,4.288859228272086455e+01,4.317255586018699631e+01
9.933234782177006394e+00,4.261947000721287537e+01,4.289630975973907567e+01
1.027576011949345514e+01,4.235707578859258149e+01,4.260215515492831884e+01
1.061828545680990388e+01,4.208627149886266494e+01,4.230879208622199172e+01
1.096081079412635262e+01,4.180636454393174262e+01,4.203759202843985321e+01
1.130333613144280136e+01,4.153160257367965613e+01,4.176470995643579442e+01
1.164586146875924833e+01,4.123784373692111416e+01,4.150172208573717825e+01
1.198838680607569707e+01,4.095971773822517292e+01,4.124526438790014993e+01
1.233091214339214581e+01,4.068357057979032021e+01,4.097614211239215365e+01
1.267343748070859455e+01,4.039080116316232960e+01,4.070919656117136043e+01
1.301596281802504329e+01,4.008417986470671224e+01,4.044314148806805775e+01
1.335848815534149203e+01,3.976499293059318774e+01,4.017114989418147530e+01
1.370101349265794077e+01,3.945006050304099432e+01,3.991182287796586792e+01
1.404353882997438951e+01,3.912246349781784005e+01,3.965724507837686730e+01
1.438606416729083648e+01,3.880604694006983379e+01,3.937664552935456186e+01
1.472858950460728522e+01,3.847884570289890149e+01,3.908318351863518814e+01
1.507111484192373396e+01,3.814531217689248876e+01,3.878566488538058366e+01
1.541364017924018270e+01,3.779664052288874387e+01,3.847884570289886597e+01
1.575616551655663145e+01,3.743055507458743136e+01,3.817727044710903073e+01
1.609869085387308019e+01,3.705368494686318570e+01,3.787134174274479648e+01
1.644121619118952893e+01,3.666563437166379913e+01,3.754691088193938953e+01
1.678374152850597767e+01,3.624780225053502392e+01,3.721931387671624236e+01
1.712626686582242641e+01,3.581364469725227195e+01,3.687034539667333632e+01
1.746879220313887515e+01,3.531171186502724879e+01,3.651613298993854784e+01
1.781131754045532389e+01,3.483065579755670882e+01,3.608761513139990029e+01
1.815384287777176908e+01,3.429221336251461594e+01,3.563703320395012497e+01
1.849636821508821782e+01,3.377632970644891941e+01,3.516943325025499689e+01
1.883889355240466656e+01,3.330645408645352745e+01,3.474239952191216219e+01
1.918141888972111531e+01,3.284231710321529363e+01,3.436384737996598915e+01
1.952394422703756405e+01,3.239133940771330344e+01,3.399390319315554621e+01
1.986646956435401279e+01,3.197400199664980391e+01,3.365839082688803785e+01
2.020899490167046153e+01,3.156754820702229125e+01,3.332485730088162512e+01
2.055152023898691027e+01,3.117306640097436343e+01,3.298053909545228635e+01
2.089404557630335901e+01,3.079481108506735865e+01,3.261306845896820761e+01
2.123657091361980775e+01,3.043456321553625443e+01,3.224124437390974407e+01
2.157909625093625650e+01,3.008767251776749418e+01,3.188376688074416521e+01
2.192162158825270524e+01,2.974464055850785726e+01,3.152688303965690864e+01
2.226414692556915398e+01,2.941427317691918475e+01,3.115486107057233056e+01
2.260667226288560272e+01,2.908628040364381917e+01,3.079698780935452973e+01
2.294919760020205146e+01,2.877936227914904421e+01,3.044129127242392485e+01
2.329172293751849665e+01,2.848312989206414514e+01,3.011013235473081906e+01
2.363424827483494539e+01,2.821064358811230122e+01,2.978837292827787664e+01
2.397677361215139413e+01,2.793241864740330627e+01,2.947987173157422447e+01
2.431929894946784287e+01,2.765488630078569088e+01,2.919264306767727390e+01
2.466182428678429162e+01,2.737972856248137887e+01,2.891807898145129130e+01
2.500434962410074036e+01,2.710397717209873747e+01,2.864361383723835530e+01
2.534687496141718910e+01,2.682525752132446684e+01,2.836627937464684379e+01
2.568940029873363784e+01,2.653565424911420934e+01,2.808122743503708918e+01
2.603192563605008658e+01,2.626217852503182471e+01,2.779647232146650282e+01
2.637445097336653532e+01,2.600393987095981529e+01,2.752398601751466245e+01
2.671697631068298406e+01,2.574520650682253731e+01,2.724981769934089471e+01
2.705950164799943281e+01,2.549804935821262575e+01,2.699711979799993244e+01
2.740202698531588155e+01,2.524673664505442616e+01,2.676183569095655201e+01
2.774455232263233029e+01,2.499888690235313149e+01,2.654168971191049309e+01
2.808707765994877903e+01,2.474391333471191956e+01,2.632560035539966492e+01
2.842960299726522422e+01,2.450684827143355093e+01,2.610495966628833386e+01
2.877212833458167296e+01,2.426988215016823958e+01,2.588431897717699925e+01
2.911465367189812170e+01,2.405250654748770245e+01,2.567693651781495845e+01
2.945717900921457044e+01,2.383710978506825384e+01,2.546529955189157945e+01
2.979970434653101918e+01,2.362626435524930812e+01,2.525653190434677597e+01
3.014222968384746792e+01,2.341917872192643202e+01,2.505310712550691221e+01
3.048475502116391667e+01,2.320882800217275488e+01,2.484889081056261162e+01
3.082728035848036541e+01,2.300243496294125833e+01,2.464358613347470950e+01
3.116980569579681415e+01,2.279485461955310655e+01,2.444332749905258240e+01
3.151233103311326289e+01,2.259301291292211289e+01,2.424613606703514535e+01
3.185485637042971163e+01,2.239176485836944153e+01,2.405438644573570173e+01
3.219738170774616037e+01,2.218566864517710968e+01,2.385858020190102380e+01
3.253990704506260556e+01,2.197937454795866685e+01,2.366910624690182985e+01
3.288243238237905786e+01,2.176763864002223414e+01,2.348804236301226567e+01
3.322495771969550304e+01,2.156035512267324705e+01,2.330331762463968559e+01
3.356748305701195534e+01,2.136722031319104076e+01,2.311127117730108083e+01
3.391000839432840053e+01,2.116943522909527786e+01,2.294346552316079979e+01
3.425253373164485282e+01,2.097669618766528643e+01,2.276992123226336417e+01
3.459505906896129801e+01,2.079088308714910838e+01,2.258875840636073917e+01
3.493758440627775030e+01,2.060309114637183825e+01,2.240462732006648494e+01
3.528010974359419549e+01,2.041549708962067911e+01,2.222732323267298327e+01
3.562263508091064779e+01,2.023473003177027252e+01,2.204111436410458680e+01
3.596516041822709298e+01,2.006128468288589062e+01,2.185817058196698426e+01
3.630768575554353816e+01,1.988902663815816041e+01,2.167809611820796079e+01
3.665021109285999046e+01,1.972062733193955353e+01,2.149544916210952294e+01
3.699273643017643565e+01,1.955173331565567807e+01,2.131794719068991029e+01
3.733526176749288794e+01,1.938551073372427425e+01,2.114281982758360812e+01
3.767778710480933313e+01,1.921572623932291179e+01,2.097006707279060578e+01
3.802031244212578542e+01,1.904653539699987164e+01,2.079484076767124634e+01
3.836283777944223061e+01,1.887566254045490410e+01,2.061911975248661832e+01
3.870536311675868291e+01,1.869914998916583926e+01,2.044270614321061075e+01
3.904788845407512810e+01,1.853579672561300740e+01,2.026955762036539710e+01
3.939041379139158039e+01,1.837333394017766608e+01,2.010432445856453398e+01
3.973293912870802558e+01,1.821027750266400247e+01,1.993582621033287694e+01
4.007546446602447787e+01,1.804474751482397821e+01,1.976752584612732733e+01
4.041798980334092306e+01,1.787377571626595696e+01,1.959526780139960422e+01
4.076051514065737535e+01,1.771071927875229335e+01,1.943003463959874111e+01
4.110304047797382054e+01,1.754360621870339543e+01,1.926193215941929893e+01
4.144556581529026573e+01,1.737510797047173838e+01,1.909857889586646706e+01
4.178809115260671803e+01,1.720324569379623014e+01,1.892582614107347183e+01
4.213061648992316321e+01,1.703563792368206364e+01,1.876029615323344402e+01
4.247314182723961551e+01,1.686911851571149512e+01,1.858348677590521447e+01
4.281566716455606070e+01,1.669666258695766103e+01,1.840786470273363662e+01
4.315819250187251299e+01,1.652390983216466225e+01,1.823649713612340051e+01
4.350071783918895818e+01,1.636332694497735218e+01,1.805790680256019343e+01
4.384324317650541047e+01,1.619571917486318213e+01,1.788179001932334700e+01
4.418576851382185566e+01,1.602593468046181968e+01,1.770211132361653839e+01
4.452829385113830796e+01,1.585822796833459591e+01,1.752886385875826747e+01
4.487081918845475315e+01,1.568972972010293709e+01,1.734028038187656406e+01
4.521334452577120544e+01,1.552677222460232542e+01,1.715703977369980038e+01
4.555586986308765063e+01,1.535797715033150368e+01,1.697874626617575800e+01
4.589839520040410292e+01,1.518463074346017727e+01,1.679204268754208584e+01
4.624092053772054811e+01,1.501702297334600900e+01,1.661463965813553401e+01
4.658344587503699330e+01,1.484288503037024753e+01,1.642922232567157437e+01
4.692597121235344559e+01,1.467498043421691456e+01,1.624301345710317435e+01
4.726849654966989078e+01,1.450272238948918790e+01,1.605601305243034460e+01
4.761102188698634308e+01,1.432057014345602042e+01,1.586337295301341221e+01
4.795354722430278827e+01,1.413396550683540376e+01,1.567053496957036884e+01
4.829607256161924056e+01,1.394132540741847137e+01,1.547552026184012774e+01
4.863859789893568575e+01,1.374601387364906735e+01,1.527872459787490733e+01
4.898112323625213804e+01,1.355179070202326130e+01,1.508806333871906169e+01
4.932364857356858323e+01,1.335568763214942223e+01,1.489512641326296460e+01
4.966617391088503553e+01,1.315216391129650297e+01,1.468695241779648875e+01
5.000869924820148071e+01,1.294794759635220238e+01,1.448154879869553469e+01
5.035122458551793301e+01,1.273967465887267103e+01,1.427733248375123232e+01
5.069374992283437820e+01,1.253555728594142415e+01,1.405876957691404350e+01
5.103627526015083049e+01,1.231442188676481919e+01,1.384277916241626905e+01
5.137880059746727568e+01,1.210100396460646088e+01,1.362006069103079398e+01
5.172132593478372087e+01,1.188372730393897747e+01,1.339338453912314186e+01
5.206385127210017316e+01,1.166912207762396569e+01,1.315829831610586709e+01
5.240637660941661835e+01,1.144343534584685784e+01,1.291885864451419863e+01
5.274890194673307064e+01,1.121804544010891291e+01,1.268139781318361692e+01
5.309142728404951583e+01,1.098454228930050824e+01,1.242127926086357625e+01
5.343395262136596813e+01,1.074104599517360903e+01,1.216215012867407985e+01
5.377647795868241332e+01,1.048577560149323240e+01,1.189510563544022936e+01
5.411900329599886561e+01,1.021279458747611812e+01,1.161915636103148408e+01
5.446152863331531080e+01,9.932096096440760746e+00,1.133014674089955776e+01
5.480405397063176309e+01,9.645164258582973105e+00,1.103866357044126900e+01
5.514657930794820828e+01,9.342995350714808467e+00,1.073649466257310259e+01
5.548910464526466058e+01,9.021038040235760391e+00,1.039930028208367752e+01
5.583162998258110576e+01,8.685129905916040727e+00,1.006734982828613489e+01
5.617415531989755806e+01,8.315878313196986227e+00,9.697405641475697280e+00
5.651668065721400325e+01,7.918824014809639600e+00,9.298174618801157365e+00
5.685920599453044844e+01,7.483380215357185783e+00,8.849967299664685427e+00
5.720173133184690073e+01,7.005688176330497896e+00,8.340712758473641131e+00
5.754425666916334592e+01,6.492871722669495860e+00,7.743399825664172731e+00
5.788678200647979821e+01,5.973525096146902413e+00,7.074254991377203261e+00
5.822930734379624340e+01,5.410446099854259394e+00,6.340303138539595373e+00
5.857183268111269570e+01,4.764453696622021006e+00,5.514928865639713962e+00
5.891435801842914088e+01,4.038120378789602505e+00,4.594471318194545795e+00
5.925688335574559318e+01,3.278443602557848724e+00,3.610591940381500997e+00
5.959940869306203837e+01,2.567050528696646516e+00,2.685879886374992864e+00
5.994193403037849066e+01,1.913934300524491761e+00,1.885340058751767689e+00
6.028445936769493585e+01,1.389442689323068691e+00,1.265567288978948213e+00
6.062698470501138814e+01,1.011088431403007748e+00,8.670288603957879703e-01
6.096951004232783333e+01,7.362275191378588879e-01,5.821748048121437868e-01
6.131203537964428563e+01,5.326048562718848078e-01,3.897325894213178321e-01
6.165456071696073082e+01,3.759796496067550620e-01,2.547756836151037207e-01
6.199708605427717600e+01,2.688254494688298579e-01,1.568230906912385925e-01
6.233961139159362830e+01,1.856152164900716772e-01,9.211501415365497270e-02
6.268213672891007349e+01,1.227870382005218364e-01,4.689851418778996639e-02
6.302466206622652578e+01,8.053879862628909869e-02,2.295454702862293611e-02
6.336718740354297097e+01,4.620592009640910047e-02,9.498433253223281456e-03
6.370971274085942326e+01,2.414185118527584564e-02,4.254506561339595379e-03
6.405223807817587556e+01,1.038891137071296447e-02,1.385188182761728799e-03
6.439476341549232075e+01,4.155564548285186829e-03,9.894201305440919990e-05
6.473728875280876593e+01,1.286246169707319599e-03,0.000000000000000000e+00
6.507981409012521112e+01,2.968260391632275997e-04,0.000000000000000000e+00
6.542233942744167052e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.576486476475811571e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.610739010207456090e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.644991543939100609e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.679244077670746549e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.713496611402391068e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.747749145134035587e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.782001678865680105e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.816254212597324624e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.843656239582641376e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/lung/lung_lr_comparison/dvh/dvh_Esophagus.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000001847e+02,1.000000000000001563e+02
3.425253373440809157e-01,7.858168896953220894e+01,7.986693883722703902e+01
6.850506746881618314e-01,7.549708928706452582e+01,7.697134648824390979e+01
1.027576012032242803e+00,7.313827776517747736e+01,7.437060557949664030e+01
1.370101349376323663e+00,7.175474408407067983e+01,7.298707189838982856e+01
1.712626686720404523e+00,7.026536629621251961e+01,7.186814848416135248e+01
2.055152024064485605e+00,6.831481061465207461e+01,7.037877069630316385e+01
2.397677361408566465e+00,6.742269600060504331e+01,6.901035760187509993e+01
2.740202698752647326e+00,6.657594314659429813e+01,6.777802978755589436e+01
3.082728036096728186e+00,6.581235351931674415e+01,6.702200045361772140e+01
3.425253373440809046e+00,6.496560066530599897e+01,6.611476525289192807e+01
3.767778710784889906e+00,6.395252135782887137e+01,6.536629621229313614e+01
4.110304048128971210e+00,6.288651999697607664e+01,6.467074922507001133e+01
4.452829385473052071e+00,6.216829212973483010e+01,6.379375519770174918e+01
4.795354722817132931e+00,6.141982308913605237e+01,6.293188175701224907e+01
5.137880060161213791e+00,6.070915551523417975e+01,6.199440538292893166e+01
5.480405397505294651e+00,6.023285703485314002e+01,6.114009223557881967e+01
5.822930734849375511e+00,5.964315415438138501e+01,6.053526876842830262e+01
6.165456072193456372e+00,5.890980570046136933e+01,5.991532471459901643e+01
6.507981409537537232e+00,5.823693959325640890e+01,5.929538066076973024e+01
6.850506746881618092e+00,5.768503817948155898e+01,5.866031602026168201e+01
7.193032084225698952e+00,5.714825735238547111e+01,5.807061313978992700e+01
7.535557421569779812e+00,5.658879564527124018e+01,5.748091025931816489e+01
7.878082758913860673e+00,5.601421335147824010e+01,5.692900884554331498e+01
8.220608096257942421e+00,5.554547516443658139e+01,5.627882361835650471e+01
8.563133433602022393e+00,5.505405609737677963e+01,5.565131927118783750e+01
8.905658770946104141e+00,5.453239585695944669e+01,5.506161639071608249e+01
9.248184108290184113e+00,5.411657972329346222e+01,5.445679292356555834e+01
9.590709445634265862e+00,5.360247977621551030e+01,5.389733121645132741e+01
9.933234782978345834e+00,5.323958569592519297e+01,5.339079156271276361e+01
1.027576012032242758e+01,5.279352838890168442e+01,5.287669161563481879e+01
1.061828545766650755e+01,5.242307401527197896e+01,5.245331518862944620e+01
1.096081079501058930e+01,5.205261964164227351e+01,5.193921524155149427e+01
1.130333613235467105e+01,5.164436380131566295e+01,5.140999470779478031e+01
1.164586146969875102e+01,5.125122854766782154e+01,5.102441974748631281e+01
1.198838680704283277e+01,5.092613593407440220e+01,5.057080214712342325e+01
1.233091214438691274e+01,5.055568156044470385e+01,5.007182278672424047e+01
1.267343748173099449e+01,5.021546836017252957e+01,4.972404929311268518e+01
1.301596281907507446e+01,4.992817721327603664e+01,4.922506993271350240e+01
1.335848815641915621e+01,4.958040371966447424e+01,4.873365086565370063e+01
1.370101349376323618e+01,4.914190670598034671e+01,4.820443033189699378e+01
1.404353883110731793e+01,4.877901262569003649e+01,4.778105390489162119e+01
1.438606416845139790e+01,4.850684206547229849e+01,4.736523777122562961e+01
1.472858950579547965e+01,4.812882739850321911e+01,4.690405987752335193e+01
1.507111484313955962e+01,4.786421713162486924e+01,4.651848491721488443e+01
1.541364018048364137e+01,4.747108187797702783e+01,4.609510849020951184e+01
1.575616551782772135e+01,4.714598926438361559e+01,4.567929235654352738e+01
1.609869085517180309e+01,4.683601723746896539e+01,4.520299387616248765e+01
1.644121619251588484e+01,4.648824374385741010e+01,4.472669539578145503e+01
1.678374152985996659e+01,4.609510849020956158e+01,4.433356014213360652e+01
1.712626686720404479e+01,4.577757616995553036e+01,4.396310576850390106e+01
1.746879220454812653e+01,4.548272472971964220e+01,4.354728963483791659e+01
1.781131754189220828e+01,4.515763211612622996e+01,4.317683526120821114e+01
1.815384287923629003e+01,4.477205715581776957e+01,4.273833824752407651e+01
1.849636821658036823e+01,4.445452483556374546e+01,4.237544416723375917e+01
1.883889355392444998e+01,4.404626899523713490e+01,4.191426627353148149e+01
1.918141889126853172e+01,4.371361608830434164e+01,4.155893248658053807e+01
1.952394422861261347e+01,4.332048083465650024e+01,4.112043547289641054e+01
1.986646956595669167e+01,4.298026763438433306e+01,4.074998109926670509e+01
2.020899490330077342e+01,4.264005443411215879e+01,4.032660467226133250e+01
2.055152024064485516e+01,4.222423830044616722e+01,3.999395176532854634e+01
2.089404557798893691e+01,4.189914568685274787e+01,3.957057533832317375e+01
2.123657091533301511e+01,4.152113101988366139e+01,3.916987979133594422e+01
2.157909625267709686e+01,4.115067664625395594e+01,3.874650336433057873e+01
2.192162159002117860e+01,4.075754139260610742e+01,3.836092840402211124e+01
2.226414692736526035e+01,4.031904437892197279e+01,3.804339608376808002e+01
2.260667226470934210e+01,3.985030619188031409e+01,3.762757995010208845e+01
2.294919760205342030e+01,3.947985181825061574e+01,3.727224616315115924e+01
2.329172293939750205e+01,3.913207832463906044e+01,3.693203296287898496e+01
2.363424827674158379e+01,3.877674453768812413e+01,3.653133741589176253e+01
2.397677361408566554e+01,3.839116957737966374e+01,3.606259922885010383e+01
2.431929895142974374e+01,3.798291373705306739e+01,3.571482573523855564e+01
2.466182428877382549e+01,3.759733877674459990e+01,3.535949194828762643e+01
2.500434962611790723e+01,3.711348000302418626e+01,3.494367581462164196e+01
2.534687496346198898e+01,3.669766386935819469e+01,3.460346261434946769e+01
2.568940030080606718e+01,3.617600362894086885e+01,3.426324941407728630e+01
2.603192563815014893e+01,3.578286837529302744e+01,3.390035533378696897e+01
2.637445097549423068e+01,3.540485370832394096e+01,3.352234066681788249e+01
2.671697631283831242e+01,3.504195962803361653e+01,3.307628335979436685e+01
2.705950165018239062e+01,3.458834202767072696e+01,3.275119074620095461e+01
2.740202698752647237e+01,3.420276706736225947e+01,3.240341725258939221e+01
2.774455232487055412e+01,3.380963181371441095e+01,3.197248053224464925e+01
2.808707766221463586e+01,3.331821274665460919e+01,3.165494821199062159e+01
2.842960299955871761e+01,3.296287895970366577e+01,3.127693354502154577e+01
2.877212833690279581e+01,3.259998487941334133e+01,3.091403946473123199e+01
2.911465367424687756e+01,3.216148786572920670e+01,3.061918802449535093e+01
2.945717901159095931e+01,3.180615407877826684e+01,3.027897482422317665e+01
2.979970434893504105e+01,3.132229530505784609e+01,2.990852045059347475e+01
3.014222968627911925e+01,3.086867770469495298e+01,2.952294549028501081e+01
3.048475502362320100e+01,3.046798215770772700e+01,2.913737052997655042e+01
3.082728036096728275e+01,3.015801013079308035e+01,2.884251908974067291e+01
3.116980569831136449e+01,2.987071898389658031e+01,2.850230588946850219e+01
3.151233103565544269e+01,2.944734255689121127e+01,2.819989415589324011e+01
3.185485637299952444e+01,2.904664700990398885e+01,2.782943978226354531e+01
3.219738171034360619e+01,2.869131322295305253e+01,2.754970892870642629e+01
3.253990704768768438e+01,2.830573826264459569e+01,2.716413396839796590e+01
3.288243238503176968e+01,2.794284418235428191e+01,2.679367959476827110e+01
3.322495772237584788e+01,2.761019127542149221e+01,2.642322522113857275e+01
3.356748305971993318e+01,2.721705602177365080e+01,2.608301202086640558e+01
3.391000839706401138e+01,2.686172223482271093e+01,2.578816058063052097e+01
3.425253373440808957e+01,2.647614727451425409e+01,2.541014591366144160e+01
3.459505907175217487e+01,2.613593407424208337e+01,2.510017388674679850e+01
3.493758440909625307e+01,2.583352234066681774e+01,2.479776215317153643e+01
3.528010974644033126e+01,2.553867090043093668e+01,2.449535041959627435e+01
3.562263508378441657e+01,2.514553564678309172e+01,2.417781809934224668e+01
3.596516042112849476e+01,2.482044303318968659e+01,2.381492401905193290e+01
3.630768575847258006e+01,2.444242836622060722e+01,2.349739169879790524e+01
3.665021109581665826e+01,2.407197399259091242e+01,2.313449761850759145e+01
3.699273643316073645e+01,2.372420049897936067e+01,2.280940500491418277e+01
3.733526177050482175e+01,2.339154759204657097e+01,2.255991532471459138e+01
3.767778710784889995e+01,2.314961820518636060e+01,2.231798593785438101e+01
3.802031244519297815e+01,2.274892265819913817e+01,2.200045361760035334e+01
3.836283778253706345e+01,2.242383004460573304e+01,2.173584335072199991e+01
3.870536311988114164e+01,2.214409919104861402e+01,2.138806985711044817e+01
3.904788845722522694e+01,2.181900657745520888e+01,2.099493460346261031e+01
3.939041379456930514e+01,2.144099191048612951e+01,2.068496257654797077e+01
3.973293913191338333e+01,2.114614047025024846e+01,2.046571406970590346e+01
4.007546446925746864e+01,2.084372873667498638e+01,2.020110380282755003e+01
4.041798980660154683e+01,2.049595524306343819e+01,1.995161412262795864e+01
4.076051514394563213e+01,2.020110380282755358e+01,1.970968473576774826e+01
4.110304048128971033e+01,1.993649353594920015e+01,1.939215241551372060e+01
4.144556581863378852e+01,1.967188326907084317e+01,1.915778332199289125e+01
4.178809115597787383e+01,1.930142889544114482e+01,1.887805246843577578e+01
4.213061649332195202e+01,1.908218038859907750e+01,1.862100249489680337e+01
4.247314183066603022e+01,1.881000982838133950e+01,1.834883193467906537e+01
4.281566716801011552e+01,1.842443486807287911e+01,1.801617902774627566e+01
4.315819250535419371e+01,1.810690254781885500e+01,1.772888788084977563e+01
4.350071784269827901e+01,1.781961140092235496e+01,1.748695849398956526e+01
4.384324318004235721e+01,1.757768201406214459e+01,1.726770998714750149e+01
4.418576851738643541e+01,1.735087321388069626e+01,1.701066001360852553e+01
4.452829385473052071e+01,1.703334089362667214e+01,1.679897180010584279e+01
4.487081919207459890e+01,1.672336886671202549e+01,1.642851742647614799e+01
4.521334452941868420e+01,1.647387918651243410e+01,1.615634686625841354e+01
4.555586986676276240e+01,1.620170862629469610e+01,1.599002041279202224e+01
4.589839520410684059e+01,1.594465865275572369e+01,1.576321161261057568e+01
4.624092054145092590e+01,1.566492779919860645e+01,1.554396310576851015e+01
4.658344587879500409e+01,1.542299841233839608e+01,1.519618961215695663e+01
4.692597121613908229e+01,1.518862931881756495e+01,1.496938081197551007e+01
4.726849655348316759e+01,1.490889846526044771e+01,1.475013230513344453e+01
4.761102189082724578e+01,1.464428819838209428e+01,1.453088379829137899e+01
4.795354722817133108e+01,1.443259998487941154e+01,1.427383382475240481e+01
4.829607256551540928e+01,1.419823089135858218e+01,1.406214561124972029e+01
4.863859790285948748e+01,1.391850003780146494e+01,1.381265593105012890e+01
4.898112324020357278e+01,1.372193241097754246e+01,1.360096771754744438e+01
4.932364857754765097e+01,1.349512361079609590e+01,1.338927950404475986e+01
4.966617391489173627e+01,1.330611627731155622e+01,1.313222953050578745e+01
5.000869925223581447e+01,1.304150601043320279e+01,1.290542073032434089e+01
5.035122458957989267e+01,1.277689574355484758e+01,1.265593105012474950e+01
5.069374992692397797e+01,1.254252665003401823e+01,1.242912224994330117e+01
5.103627526426805616e+01,1.233839872987071473e+01,1.218719286308308902e+01
5.137880060161213436e+01,1.210402963634988716e+01,1.200574582293793213e+01
5.172132593895621966e+01,1.195282376956225612e+01,1.179405760943524761e+01
5.206385127630029785e+01,1.166553262266575786e+01,1.157480910259318385e+01
5.240637661364438316e+01,1.140092235578740265e+01,1.134044000907235450e+01
5.274890195098846135e+01,1.118923414228471813e+01,1.109095032887276311e+01
5.309142728833253955e+01,1.096998563544265259e+01,1.083390035533378892e+01
5.343395262567662485e+01,1.071293566190368196e+01,1.058441067513419576e+01
5.377647796302070304e+01,1.047100627504347159e+01,1.037272246163151124e+01
5.411900330036478124e+01,1.025175776820140605e+01,1.011567248809253883e+01
5.446152863770886654e+01,9.979587207983669828e+00,9.828381341196037013e+00
5.480405397505294474e+01,9.699856354426554361e+00,9.639374007711495551e+00
5.514657931239703004e+01,9.533529900960157732e+00,9.336962274136231699e+00
5.548910464974110823e+01,9.246238754063659471e+00,9.125274060633547180e+00
5.583162998708518643e+01,8.989188780524685285e+00,8.853103500415812732e+00
5.617415532442927173e+01,8.717018220306947285e+00,8.543131473501167861e+00
5.651668066177334993e+01,8.543131473501171413e+00,8.263400619944050618e+00
5.685920599911743523e+01,8.202918273229002466e+00,8.044152113101986856e+00
5.720173133646151342e+01,7.923187419671884335e+00,7.719059499508579947e+00
5.754425667380559162e+01,7.567853632720950685e+00,7.310803659181976499e+00
5.788678201114967692e+01,6.963030165570424757e+00,6.766462538746503164e+00
5.822930734849375511e+01,6.297724351704846235e+00,6.244802298329174661e+00
5.857183268583783331e+01,5.632418537839268602e+00,5.564375897784834102e+00
5.891435802318191861e+01,4.800786270507296116e+00,4.906630377258637488e+00
5.925688336052599681e+01,3.765026083012021019e+00,4.105239283284191742e+00
5.959940869787008211e+01,2.895592348983141218e+00,3.273607015952218813e+00
5.994193403521416030e+01,2.252967415135707530e+00,2.396612988583957105e+00
6.028445937255823850e+01,1.504498374536932026e+00,1.693505708021471490e+00
6.062698470990232380e+01,9.147954940651696898e-01,1.285249867694866710e+00
6.096951004724640200e+01,4.687381870416572061e-01,9.072352007257882267e-01
6.131203538459048730e+01,1.738867468057760379e-01,5.594617071142361509e-01
6.165456072193456549e+01,5.292205337567097018e-02,2.343690935208286308e-01
6.199708605927864369e+01,0.000000000000000000e+00,8.316322673319724579e-02
6.233961139662272899e+01,0.000000000000000000e+00,1.512058667876313434e-02
6.268213673396680718e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.302466207131088538e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.336718740865497068e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.370971274599904888e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.405223808334312707e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.439476342068721237e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.473728875803129768e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.507981409537536877e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.542233943271945407e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.576486477006353937e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.610739010740761046e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.644991544475169576e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.679244078209578106e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.713496611943986636e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.747749145678393745e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.782001679412802275e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.816254213147210805e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.843656240134737345e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/lung/lung_lr_comparison/dvh/dvh_GTVp_T00.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,9.999999999999998579e+01,1.000000000000000568e+02
3.425253373440809157e-01,9.999999999999998579e+01,1.000000000000000568e+02
6.850506746881618314e-01,9.999999999999998579e+01,1.000000000000000568e+02
1.027576012032242803e+00,9.999999999999998579e+01,1.000000000000000568e+02
1.370101349376323663e+00,9.999999999999998579e+01,1.000000000000000568e+02
1.712626686720404523e+00,9.999999999999998579e+01,1.000000000000000568e+02
2.055152024064485605e+00,9.999999999999998579e+01,1.000000000000000568e+02
2.397677361408566465e+00,9.999999999999998579e+01,1.000000000000000568e+02
2.740202698752647326e+00,9.999999999999998579e+01,1.000000000000000568e+02
3.082728036096728186e+00,9.999999999999998579e+01,1.000000000000000568e+02
3.425253373440809046e+00,9.999999999999998579e+01,1.000000000000000568e+02
3.767778710784889906e+00,9.999999999999998579e+01,1.000000000000000568e+02
4.110304048128971210e+00,9.999999999999998579e+01,1.000000000000000568e+02
4.452829385473052071e+00,9.999999999999998579e+01,1.000000000000000568e+02
4.795354722817132931e+00,9.999999999999998579e+01,1.000000000000000568e+02
5.137880060161213791e+00,9.999999999999998579e+01,1.000000000000000568e+02
5.480405397505294651e+00,9.999999999999998579e+01,1.000000000000000568e+02
5.822930734849375511e+00,9.999999999999998579e+01,1.000000000000000568e+02
6.165456072193456372e+00,9.999999999999998579e+01,1.000000000000000568e+02
6.507981409537537232e+00,9.999999999999998579e+01,1.000000000000000568e+02
6.850506746881618092e+00,9.999999999999998579e+01,1.000000000000000568e+02
7.193032084225698952e+00,9.999999999999998579e+01,1.000000000000000568e+02
7.535557421569779812e+00,9.999999999999998579e+01,1.000000000000000568e+02
7.878082758913860673e+00,9.999999999999998579e+01,1.000000000000000568e+02
8.220608096257942421e+00,9.999999999999998579e+01,1.000000000000000568e+02
8.563133433602022393e+00,9.999999999999998579e+01,1.000000000000000568e+02
8.905658770946104141e+00,9.999999999999998579e+01,1.000000000000000568e+02
9.248184108290184113e+00,9.999999999999998579e+01,1.000000000000000568e+02
9.590709445634265862e+00,9.999999999999998579e+01,1.000000000000000568e+02
9.933234782978345834e+00,9.999999999999998579e+01,1.000000000000000568e+02
1.027576012032242758e+01,9.999999999999998579e+01,1.000000000000000568e+02
1.061828545766650755e+01,9.999999999999998579e+01,1.000000000000000568e+02
1.096081079501058930e+01,9.999999999999998579e+01,1.000000000000000568e+02
1.130333613235467105e+01,9.999999999999998579e+01,1.000000000000000568e+02
1.164586146969875102e+01,9.999999999999998579e+01,1.000000000000000568e+02
1.198838680704283277e+01,9.999999999999998579e+01,1.000000000000000568e+02
1.233091214438691274e+01,9.999999999999998579e+01,1.000000000000000568e+02
1.267343748173099449e+01,9.999999999999998579e+01,1.000000000000000568e+02
1.301596281907507446e+01,9.999999999999998579e+01,1.000000000000000568e+02
1.335848815641915621e+01,9.999999999999998579e+01,1.000000000000000568e+02
1.370101349376323618e+01,9.999999999999998579e+01,1.000000000000000568e+02
1.404353883110731793e+01,9.999999999999998579e+01,1.000000000000000568e+02
1.438606416845139790e+01,9.999999999999998579e+01,1.000000000000000568e+02
1.472858950579547965e+01,9.999999999999998579e+01,1.000000000000000568e+02
1.507111484313955962e+01,9.999999999999998579e+01,1.000000000000000568e+02
1.541364018048364137e+01,9.999999999999998579e+01,1.000000000000000568e+02
1.575616551782772135e+01,9.999999999999998579e+01,1.000000000000000568e+02
1.609869085517180309e+01,9.999999999999998579e+01,1.000000000000000568e+02
1.644121619251588484e+01,9.999999999999998579e+01,1.000000000000000568e+02
1.678374152985996659e+01,9.999999999999998579e+01,1.000000000000000568e+02
1.712626686720404479e+01,9.999999999999998579e+01,1.000000000000000568e+02
1.746879220454812653e+01,9.999999999999998579e+01,1.000000000000000568e+02
1.781131754189220828e+01,9.999999999999998579e+01,1.000000000000000568e+02
1.815384287923629003e+01,9.999999999999998579e+01,1.000000000000000568e+02
1.849636821658036823e+01,9.999999999999998579e+01,1.000000000000000568e+02
1.883889355392444998e+01,9.999999999999998579e+01,1.000000000000000568e+02
1.918141889126853172e+01,9.999999999999998579e+01,1.000000000000000568e+02
1.952394422861261347e+01,9.999999999999998579e+01,1.000000000000000568e+02
1.986646956595669167e+01,9.999999999999998579e+01,1.000000000000000568e+02
2.020899490330077342e+01,9.999999999999998579e+01,1.000000000000000568e+02
2.055152024064485516e+01,9.999999999999998579e+01,1.000000000000000568e+02
2.089404557798893691e+01,9.999999999999998579e+01,1.000000000000000568e+02
2.123657091533301511e+01,9.999999999999998579e+01,1.000000000000000568e+02
2.157909625267709686e+01,9.999999999999998579e+01,1.000000000000000568e+02
2.192162159002117860e+01,9.999999999999998579e+01,1.000000000000000568e+02
2.226414692736526035e+01,9.999999999999998579e+01,1.000000000000000568e+02
2.260667226470934210e+01,9.999999999999998579e+01,1.000000000000000568e+02
2.294919760205342030e+01,9.999999999999998579e+01,1.000000000000000568e+02
2.329172293939750205e+01,9.999999999999998579e+01,1.000000000000000568e+02
2.363424827674158379e+01,9.999999999999998579e+01,1.000000000000000568e+02
2.397677361408566554e+01,9.999999999999998579e+01,1.000000000000000568e+02
2.431929895142974374e+01,9.999999999999998579e+01,1.000000000000000568e+02
2.466182428877382549e+01,9.999999999999998579e+01,1.000000000000000568e+02
2.500434962611790723e+01,9.999999999999998579e+01,1.000000000000000568e+02
2.534687496346198898e+01,9.999999999999998579e+01,1.000000000000000568e+02
2.568940030080606718e+01,9.999999999999998579e+01,1.000000000000000568e+02
2.603192563815014893e+01,9.999999999999998579e+01,1.000000000000000568e+02
2.637445097549423068e+01,9.999999999999998579e+01,1.000000000000000568e+02
2.671697631283831242e+01,9.999999999999998579e+01,1.000000000000000568e+02
2.705950165018239062e+01,9.999999999999998579e+01,1.000000000000000568e+02
2.740202698752647237e+01,9.999999999999998579e+01,1.000000000000000568e+02
2.774455232487055412e+01,9.999999999999998579e+01,1.000000000000000568e+02
2.808707766221463586e+01,9.999999999999998579e+01,1.000000000000000568e+02
2.842960299955871761e+01,9.999999999999998579e+01,1.000000000000000568e+02
2.877212833690279581e+01,9.999999999999998579e+01,1.000000000000000568e+02
2.911465367424687756e+01,9.999999999999998579e+01,1.000000000000000568e+02
2.945717901159095931e+01,9.999999999999998579e+01,1.000000000000000568e+02
2.979970434893504105e+01,9.999999999999998579e+01,1.000000000000000568e+02
3.014222968627911925e+01,9.999999999999998579e+01,1.000000000000000568e+02
3.048475502362320100e+01,9.999999999999998579e+01,1.000000000000000568e+02
3.082728036096728275e+01,9.999999999999998579e+01,1.000000000000000568e+02
3.116980569831136449e+01,9.999999999999998579e+01,1.000000000000000568e+02
3.151233103565544269e+01,9.999999999999998579e+01,1.000000000000000568e+02
3.185485637299952444e+01,9.999999999999998579e+01,1.000000000000000568e+02
3.219738171034360619e+01,9.999999999999998579e+01,1.000000000000000568e+02
3.253990704768768438e+01,9.999999999999998579e+01,1.000000000000000568e+02
3.288243238503176968e+01,9.999999999999998579e+01,1.000000000000000568e+02
3.322495772237584788e+01,9.999999999999998579e+01,1.000000000000000568e+02
3.356748305971993318e+01,9.999999999999998579e+01,1.000000000000000568e+02
3.391000839706401138e+01,9.999999999999998579e+01,1.000000000000000568e+02
3.425253373440808957e+01,9.999999999999998579e+01,1.000000000000000568e+02
3.459505907175217487e+01,9.999999999999998579e+01,1.000000000000000568e+02
3.493758440909625307e+01,9.999999999999998579e+01,1.000000000000000568e+02
3.528010974644033126e+01,9.999999999999998579e+01,1.000000000000000568e+02
3.562263508378441657e+01,9.999999999999998579e+01,1.000000000000000568e+02
3.596516042112849476e+01,9.999999999999998579e+01,1.000000000000000568e+02
3.630768575847258006e+01,9.999999999999998579e+01,1.000000000000000568e+02
3.665021109581665826e+01,9.999999999999998579e+01,1.000000000000000568e+02
3.699273643316073645e+01,9.999999999999998579e+01,1.000000000000000568e+02
3.733526177050482175e+01,9.999999999999998579e+01,1.000000000000000568e+02
3.767778710784889995e+01,9.999999999999998579e+01,1.000000000000000568e+02
3.802031244519297815e+01,9.999999999999998579e+01,1.000000000000000568e+02
3.836283778253706345e+01,9.999999999999998579e+01,1.000000000000000568e+02
3.870536311988114164e+01,9.999999999999998579e+01,1.000000000000000568e+02
3.904788845722522694e+01,9.999999999999998579e+01,1.000000000000000568e+02
3.939041379456930514e+01,9.999999999999998579e+01,1.000000000000000568e+02
3.973293913191338333e+01,9.999999999999998579e+01,1.000000000000000568e+02
4.007546446925746864e+01,9.999999999999998579e+01,1.000000000000000568e+02
4.041798980660154683e+01,9.999999999999998579e+01,1.000000000000000568e+02
4.076051514394563213e+01,9.999999999999998579e+01,1.000000000000000568e+02
4.110304048128971033e+01,9.999999999999998579e+01,1.000000000000000568e+02
4.144556581863378852e+01,9.999999999999998579e+01,1.000000000000000568e+02
4.178809115597787383e+01,9.999999999999998579e+01,1.000000000000000568e+02
4.213061649332195202e+01,9.999999999999998579e+01,1.000000000000000568e+02
4.247314183066603022e+01,9.999999999999998579e+01,1.000000000000000568e+02
4.281566716801011552e+01,9.999999999999998579e+01,1.000000000000000568e+02
4.315819250535419371e+01,9.999999999999998579e+01,1.000000000000000568e+02
4.350071784269827901e+01,9.999999999999998579e+01,1.000000000000000568e+02
4.384324318004235721e+01,9.999999999999998579e+01,1.000000000000000568e+02
4.418576851738643541e+01,9.999999999999998579e+01,1.000000000000000568e+02
4.452829385473052071e+01,9.999999999999998579e+01,1.000000000000000568e+02
4.487081919207459890e+01,9.999999999999998579e+01,1.000000000000000568e+02
4.521334452941868420e+01,9.999999999999998579e+01,1.000000000000000568e+02
4.555586986676276240e+01,9.999999999999998579e+01,1.000000000000000568e+02
4.589839520410684059e+01,9.999999999999998579e+01,1.000000000000000568e+02
4.624092054145092590e+01,9.999999999999998579e+01,1.000000000000000568e+02
4.658344587879500409e+01,9.999999999999998579e+01,1.000000000000000568e+02
4.692597121613908229e+01,9.999999999999998579e+01,1.000000000000000568e+02
4.726849655348316759e+01,9.999999999999998579e+01,1.000000000000000568e+02
4.761102189082724578e+01,9.999999999999998579e+01,1.000000000000000568e+02
4.795354722817133108e+01,9.999999999999998579e+01,1.000000000000000568e+02
4.829607256551540928e+01,9.999999999999998579e+01,1.000000000000000568e+02
4.863859790285948748e+01,9.999999999999998579e+01,1.000000000000000568e+02
4.898112324020357278e+01,9.999999999999998579e+01,1.000000000000000568e+02
4.932364857754765097e+01,9.999999999999998579e+01,1.000000000000000568e+02
4.966617391489173627e+01,9.999999999999998579e+01,9.999817279845058238e+01
5.000869925223581447e+01,9.999999999999998579e+01,9.999725919767584514e+01
5.035122458957989267e+01,9.999908639922524856e+01,9.999725919767584514e+01
5.069374992692397797e+01,9.999817279845051132e+01,9.999634559690110791e+01
5.103627526426805616e+01,9.999725919767577409e+01,9.999451839535163344e+01
5.137880060161213436e+01,9.999360479457683937e+01,9.999269119380215898e+01
5.172132593895621966e+01,9.999269119380210213e+01,9.999269119380215898e+01
5.206385127630029785e+01,9.999086399225262767e+01,9.998995039147796149e+01
5.240637661364438316e+01,9.998720958915369295e+01,9.998995039147796149e+01
5.274890195098846135e+01,9.998446878682949546e+01,9.998720958915376400e+01
5.309142728833253955e+01,9.998081438373056073e+01,9.998355518605482928e+01
5.343395262567662485e+01,9.997807358140636325e+01,9.998081438373063179e+01
5.377647796302070304e+01,9.997624637985688878e+01,9.997807358140642009e+01
5.411900330036478124e+01,9.997167837598321682e+01,9.997167837598328788e+01
5.446152863770886654e+01,9.996893757365900512e+01,9.996985117443381341e+01
5.480405397505294474e+01,9.996528317056007040e+01,9.996802397288433895e+01
5.514657931239703004e+01,9.995706076358749215e+01,9.996436956978540422e+01
5.548910464974110823e+01,9.994975195738963691e+01,9.995706076358754899e+01
5.583162998708518643e+01,9.994518395351596496e+01,9.994975195738969376e+01
5.617415532442927173e+01,9.993696154654338670e+01,9.994244315119183852e+01
5.651668066177334993e+01,9.993056634112026870e+01,9.992873913957083687e+01
5.685920599911743523e+01,9.990498551942773986e+01,9.990772632175196577e+01
5.720173133646151342e+01,9.987026868998786711e+01,9.983829266287222026e+01
5.754425667380559162e+01,9.979900782955866134e+01,9.961537407383724485e+01
5.788678201114967692e+01,9.951305078706710106e+01,9.916222808956945300e+01
5.822930734849375511e+01,9.908183122139290333e+01,9.829156655124845088e+01
5.857183268583783331e+01,9.817736645440676568e+01,9.642233936614380241e+01
5.891435802318191861e+01,9.645614259480893793e+01,9.004266515618006395e+01
5.925688336052599681e+01,9.024274372584670800e+01,7.110463469673022985e+01
5.959940869787008211e+01,6.821491544624831249e+01,3.852471746896041083e+01
5.994193403521416030e+01,2.772230190851202281e+01,1.498031190330449292e+01
6.028445937255823850e+01,8.387768712827869066e+00,6.015147500845079875e+00
6.062698470990232380e+01,2.821199192376915299e+00,2.524278940588541520e+00
6.096951004724640200e+01,1.139260166092620929e+00,1.053381693267675834e+00
6.131203538459048730e+01,5.143572361749363386e-01,4.896900152571329601e-01
6.165456072193456549e+01,2.302273952328311724e-01,2.329681975570315200e-01
6.199708605927864369e+01,1.078048914185479323e-01,1.215089030395497816e-01
6.233961139662272899e+01,4.293923641247247847e-02,5.755684880820778615e-02
6.268213673396680718e+01,9.136007747334569037e-03,1.735841471993568308e-02
6.302466207131088538e+01,9.136007747334570555e-04,2.740802324200371058e-03
6.336718740865497068e+01,0.000000000000000000e+00,2.740802324200371058e-03
6.370971274599904888e+01,0.000000000000000000e+00,9.136007747334570555e-04
6.405223808334312707e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.439476342068721237e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.473728875803129768e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.507981409537536877e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.542233943271945407e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.576486477006353937e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.610739010740761046e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.644991544475169576e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.679244078209578106e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.713496611943986636e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.747749145678393745e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.782001679412802275e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.816254213147210805e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.843656240134737345e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/lung/lung_lr_comparison/dvh/dvh_Heart.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000000853e+02,1.000000000000000000e+02
3.425253373440809157e-01,7.725850713501655775e+01,7.765504939626784164e+01
6.850506746881618314e-01,7.491561470911096876e+01,7.538968166849615216e+01
1.027576012032242803e+00,7.332532930845233921e+01,7.384604829857299535e+01
1.370101349376323663e+00,7.206915477497265954e+01,7.263995609220636140e+01
1.712626686720404523e+00,7.102771679473116251e+01,7.163282107574093516e+01
2.055152024064485605e+00,7.009536223929757170e+01,7.074163007683864635e+01
2.397677361408566465e+00,6.926317233809010077e+01,6.991630076838639241e+01
2.740202698752647326e+00,6.847969264544464352e+01,6.915408891328209506e+01
3.082728036096728186e+00,6.773874862788150608e+01,6.843784302963774735e+01
3.425253373440809046e+00,6.701564215148194137e+01,6.770718990120745673e+01
3.767778710784889906e+00,6.626166300768390727e+01,6.700123490669594162e+01
4.110304048128971210e+00,6.527510976948411781e+01,6.612925356750822914e+01
4.452829385473052071e+00,6.414173984632274994e+01,6.506105927552140145e+01
4.795354722817132931e+00,6.299876509330409391e+01,6.408205268935236631e+01
5.137880060161213791e+00,6.166986827661912685e+01,6.302895170142701886e+01
5.480405397505294651e+00,5.996844127332604302e+01,6.194497804610319491e+01
5.822930734849375511e+00,5.809481339187708926e+01,6.035949506037322720e+01
6.165456072193456372e+00,5.614709110867181607e+01,5.799121844127333958e+01
6.507981409537537232e+00,5.424739297475304767e+01,5.584934138309551344e+01
6.850506746881618092e+00,5.241904500548851331e+01,5.385016465422614118e+01
7.193032084225698952e+00,5.057285949506041334e+01,5.187156970362240571e+01
7.535557421569779812e+00,4.875891877058180768e+01,4.967000548847421015e+01
7.878082758913860673e+00,4.691341931942922372e+01,4.710826015367727848e+01
8.220608096257942421e+00,4.498010428100990765e+01,4.450260702524698075e+01
8.563133433602022393e+00,4.290065861690452920e+01,4.199574643249176376e+01
8.905658770946104141e+00,4.057560373216248450e+01,3.960277167947310772e+01
9.248184108290184113e+00,3.825809549945117283e+01,3.716863336992317102e+01
9.590709445634265862e+00,3.602703073545556123e+01,3.489640504939627164e+01
9.933234782978345834e+00,3.397022502744238892e+01,3.289722832052689938e+01
1.027576012032242758e+01,3.199163007683864990e+01,3.105035675082327629e+01
1.061828545766650755e+01,3.013789791437981336e+01,2.929610318331504359e+01
1.096081079501058930e+01,2.842755214050494672e+01,2.769003841931943555e+01
1.130333613235467105e+01,2.681462678375412167e+01,2.615944017563117896e+01
1.164586146969875102e+01,2.528471459934138821e+01,2.465765642151482240e+01
1.198838680704283277e+01,2.387486278814489893e+01,2.310030186608123159e+01
1.233091214438691274e+01,2.249451152579582924e+01,2.161772777167947623e+01
1.267343748173099449e+01,2.122530186608122804e+01,2.030529637760702855e+01
1.301596281907507446e+01,2.013652579582875646e+01,1.917055433589462510e+01
1.335848815641915621e+01,1.912321624588363989e+01,1.811539517014270828e+01
1.370101349376323618e+01,1.814352360043907453e+01,1.721185510428101750e+01
1.404353883110731793e+01,1.726536772777167528e+01,1.642014270032931478e+01
1.438606416845139790e+01,1.646953896816684804e+01,1.575878155872667641e+01
1.472858950579547965e+01,1.576289791437980092e+01,1.511594401756311967e+01
1.507111484313955962e+01,1.518935236004390532e+01,1.450466520307354834e+01
1.541364018048364137e+01,1.467618002195389515e+01,1.398326015367728026e+01
1.575616551782772135e+01,1.421240395170142889e+01,1.350027442371021102e+01
1.609869085517180309e+01,1.380145444566410795e+01,1.308315038419319620e+01
1.644121619251588484e+01,1.340148188803512852e+01,1.271953896816685159e+01
1.678374152985996659e+01,1.305159165751921080e+01,1.244168496158068393e+01
1.712626686720404479e+01,1.272914379802415041e+01,1.217755214050494494e+01
1.746879220454812653e+01,1.243688254665203274e+01,1.191341931942920240e+01
1.781131754189220828e+01,1.214256311745335104e+01,1.167467069154775317e+01
1.815384287923629003e+01,1.188391877058178103e+01,1.144621295279912587e+01
1.849636821658036823e+01,1.163350713501646716e+01,1.121912733260154127e+01
1.883889355392444998e+01,1.138858397365532404e+01,1.100164654226125371e+01
1.918141889126853172e+01,1.120815038419319265e+01,1.084865532381998143e+01
1.952394422861261347e+01,1.103526344676179605e+01,1.070046652030735679e+01
1.986646956595669167e+01,1.087609769484082989e+01,1.057285949506037603e+01
2.020899490330077342e+01,1.071967618002195088e+01,1.044045005488474764e+01
2.055152024064485516e+01,1.057834796926454324e+01,1.032381997804611018e+01
2.089404557798893691e+01,1.044319429198682592e+01,1.019346871569704582e+01
2.123657091533301511e+01,1.032176180021953904e+01,1.009467618002196332e+01
2.157909625267709686e+01,1.019552689352360275e+01,9.955406147091119706e+00
2.192162159002117860e+01,1.008026893523600798e+01,9.856613611416037202e+00
2.226414692736526035e+01,9.972557628979147992e+00,9.761251372118561420e+00
2.260667226470934210e+01,9.855927552140510528e+00,9.655598243688265470e+00
2.294919760205342030e+01,9.757821075740949368e+00,9.552003293084533553e+00
2.329172293939750205e+01,9.647365532382004005e+00,9.458013172338100460e+00
2.363424827674158379e+01,9.555433589462134947e+00,9.363336992316146024e+00
2.397677361408566554e+01,9.457327113062573787e+00,9.278265642151490411e+00
2.431929895142974374e+01,9.361964873765098005e+00,9.175356750823279839e+00
2.466182428877382549e+01,9.261800219538972812e+00,9.083424807903410780e+00
2.500434962611790723e+01,9.180159165751925698e+00,9.004527991218447269e+00
2.534687496346198898e+01,9.079994511525800505e+00,8.913968166849620900e+00
2.568940030080606718e+01,9.003155872667402804e+00,8.830268935236007977e+00
2.603192563815014893e+01,8.909851811196491056e+00,8.749313940724480432e+00
2.637445097549423068e+01,8.819978046103186031e+00,8.675219538968166333e+00
2.671697631283831242e+01,8.739023051591658486e+00,8.594264544456638788e+00
2.705950165018239062e+01,8.653951701427002874e+00,8.524286498353454533e+00
2.740202698752647237e+01,8.586031833150382653e+00,8.442645444566405644e+00
2.774455232487055412e+01,8.513309549945111243e+00,8.366492864983527511e+00
2.808707766221463586e+01,8.429610318331498320e+00,8.295828759604820135e+00
2.842960299955871761e+01,8.344538968166842707e+00,8.220362239297463347e+00
2.877212833690279581e+01,8.270444566410530385e+00,8.145581778265627904e+00
2.911465367424687756e+01,8.197722283205258975e+00,8.081092206366614406e+00
2.945717901159095931e+01,8.129802414928638754e+00,8.014544456641035097e+00
2.979970434893504105e+01,8.058452250274410034e+00,7.931531284302944407e+00
3.014222968627911925e+01,7.983671789242576367e+00,7.862239297475282385e+00
3.048475502362320100e+01,7.915065861690436577e+00,7.801180021953878274e+00
3.082728036096728275e+01,7.846459934138295900e+00,7.728457738748609529e+00
3.116980569831136449e+01,7.779226125137198800e+00,7.668770581778247220e+00
3.151233103565544269e+01,7.710620197585059010e+00,7.613885839736534322e+00
3.185485637299952444e+01,7.638583973655311610e+00,7.541163556531266465e+00
3.219738171034360619e+01,7.576838638858384378e+00,7.482848518111947733e+00
3.253990704768768438e+01,7.510976948408329967e+00,7.423847420417107656e+00
3.288243238503176968e+01,7.445801317233797789e+00,7.351125137211839800e+00
3.322495772237584788e+01,7.390916575192085780e+00,7.295554335894606446e+00
3.356748305971993318e+01,7.324368825466510025e+00,7.233122941822159646e+00
3.391000839706401138e+01,7.261251372118541880e+00,7.174807903402840914e+00
3.425253373440808957e+01,7.202936333699223148e+00,7.111004390779350537e+00
3.459505907175217487e+01,7.130900109769475748e+00,7.051317233808989116e+00
3.493758440909625307e+01,7.078073545554326884e+00,6.993688254665190840e+00
3.528010974644033126e+01,7.022502744237092642e+00,6.939489571899000175e+00
3.562263508378441657e+01,6.955268935235995542e+00,6.876372118551032031e+00
3.596516042112849476e+01,6.897639956092197266e+00,6.821487376509320022e+00
3.630768575847258006e+01,6.842069154774963913e+00,6.760428100987915911e+00
3.665021109581665826e+01,6.785812294182209214e+00,6.717206366630066761e+00
3.699273643316073645e+01,6.717206366630069425e+00,6.662321624588353863e+00
3.733526177050482175e+01,6.669182217343571750e+00,6.606064763995599165e+00
3.767778710784889995e+01,6.610181119648730785e+00,6.547063666300759088e+00
3.802031244519297815e+01,6.564901207464317601e+00,6.495609220636653802e+00
3.836283778253706345e+01,6.508644346871562902e+00,6.441410537870463138e+00
3.870536311988114164e+01,6.446899012074636559e+00,6.385153677277708439e+00
3.904788845722522694e+01,6.384467618002188871e+00,6.330268935235996430e+00
3.939041379456930514e+01,6.332327113062562240e+00,6.287733260153668624e+00
3.973293913191338333e+01,6.282930845225020988e+00,6.229418221734349892e+00
4.007546446925746864e+01,6.228732162458829436e+00,6.173847420417116538e+00
4.041798980660154683e+01,6.169045005488467126e+00,6.120334796926447218e+00
4.076051514394563213e+01,6.120334796926447218e+00,6.063391877058171175e+00
4.110304048128971033e+01,6.063391877058170287e+00,6.009879253567501856e+00
4.144556581863378852e+01,6.004390779363330211e+00,5.957738748627874337e+00
4.178809115597787383e+01,5.953622392974746269e+00,5.906284302963769051e+00
4.213061649332195202e+01,5.895307354555426649e+00,5.859632272228313177e+00
4.247314183066603022e+01,5.847283205268928086e+00,5.801317233808994445e+00
4.281566716801011552e+01,5.795142700329301455e+00,5.749862788144889159e+00
4.315819250535419371e+01,5.742316136114153480e+00,5.706641053787040008e+00
4.350071784269827901e+01,5.689489571899005504e+00,5.651070252469805766e+00
4.384324318004235721e+01,5.632546652030728573e+00,5.602360043907785858e+00
4.418576851738643541e+01,5.577661909989016564e+00,5.544731064763988471e+00
4.452829385473052071e+01,5.531009879253560690e+00,5.491218441273319151e+00
4.487081919207459890e+01,5.471322722283199269e+00,5.434961580680564452e+00
4.521334452941868420e+01,5.421926454445658017e+00,5.391053787047194845e+00
4.555586986676276240e+01,5.369785949506031386e+00,5.337541163556525525e+00
4.589839520410684059e+01,5.318331503841926100e+00,5.279912184412728138e+00
4.624092054145092590e+01,5.253155872667393922e+00,5.229829857299665541e+00
4.658344587879500409e+01,5.205131723380895359e+00,5.179747530186602944e+00
4.692597121613908229e+01,5.153677277716790073e+00,5.131037321624583036e+00
4.726849655348316759e+01,5.098106476399556719e+00,5.067233809001092659e+00
4.761102189082724578e+01,5.042535675082323365e+00,5.017151481888030062e+00
4.795354722817133108e+01,4.986964873765090012e+00,4.966383095499446121e+00
4.829607256551540928e+01,4.934138309549942036e+00,4.914242590559819490e+00
4.863859790285948748e+01,4.879253567508230027e+00,4.863474204171235549e+00
4.898112324020357278e+01,4.826427003293081164e+00,4.816822173435779675e+00
4.932364857754765097e+01,4.773600439077933189e+00,4.760565312843024977e+00
4.966617391489173627e+01,4.713913282107570879e+00,4.707738748627877001e+00
5.000869925223581447e+01,4.656970362239294836e+00,4.652167947310643648e+00
5.035122458957989267e+01,4.591794731064762658e+00,4.589736553238195960e+00
5.069374992692397797e+01,4.540340285400657372e+00,4.530735455543355883e+00
5.103627526426805616e+01,4.480653128430295062e+00,4.466931942919864618e+00
5.137880060161213436e+01,4.423710208562019019e+00,4.413419319429195298e+00
5.172132593895621966e+01,4.366081229418221632e+00,4.360592755214047322e+00
5.206385127630029785e+01,4.312568605927552312e+00,4.305708013172335313e+00
5.240637661364438316e+01,4.232985729967069233e+00,4.246706915477494348e+00
5.274890195098846135e+01,4.173298572996707811e+00,4.174670691547747836e+00
5.309142728833253955e+01,4.110181119648738779e+00,4.108809001097693425e+00
5.343395262567662485e+01,4.045005488474205713e+00,4.051180021953896038e+00
5.377647796302070304e+01,3.970911086717893834e+00,3.990806805708012828e+00
5.411900330036478124e+01,3.909165751920967491e+00,3.924945115257957973e+00
5.446152863770886654e+01,3.859769484083426683e+00,3.858397365532381773e+00
5.480405397505294474e+01,3.777442371020858225e+00,3.786361141602634817e+00
5.514657931239703004e+01,3.697859495060375146e+00,3.722557628979143995e+00
5.548910464974110823e+01,3.625823271130627745e+00,3.647091108671789428e+00
5.583162998708518643e+01,3.541437980241494810e+00,3.572310647639956205e+00
5.617415532442927173e+01,3.467343578485182931e+00,3.494785949506037603e+00
5.651668066177334993e+01,3.395307354555435531e+00,3.426866081229418270e+00
5.685920599911743523e+01,3.321212952799123652e+00,3.358260153677277149e+00
5.720173133646151342e+01,3.231339187705819072e+00,3.273874862788144657e+00
5.754425667380559162e+01,3.141465422612515379e+00,3.189489571899011722e+00
5.788678201114967692e+01,3.041300768386389741e+00,3.065998902305159035e+00
5.822930734849375511e+01,2.902030735455543908e+00,2.932217343578485291e+00
5.857183268583783331e+01,2.729829857299671314e+00,2.751097694840834329e+00
5.891435802318191861e+01,2.501372118551043577e+00,2.537733260153677506e+00
5.925688336052599681e+01,2.213227222832053087e+00,2.285949506037321832e+00
5.959940869787008211e+01,1.940175631174533732e+00,2.047886937431393939e+00
5.994193403521416030e+01,1.656833150384193543e+00,1.802277716794731033e+00
6.028445937255823850e+01,1.362513721185510507e+00,1.511388583973655386e+00
6.062698470990232380e+01,1.012623490669593895e+00,1.219127332601537050e+00
6.096951004724640200e+01,7.217343578485181377e-01,9.131448957189901572e-01
6.131203538459048730e+01,4.774972557628979208e-01,6.414654226125137138e-01
6.165456072193456549e+01,2.970636663007684142e-01,4.130076838638858661e-01
6.199708605927864369e+01,1.715148188803512774e-01,2.298298572996707034e-01
6.233961139662272899e+01,9.536223929747530970e-02,1.262349066959385369e-01
6.268213673396680718e+01,4.733809001097695479e-02,6.037321624588364022e-02
6.302466207131088538e+01,1.989571899012074901e-02,1.783754116355653480e-02
6.336718740865497068e+01,1.029088913282107630e-02,8.918770581778265663e-03
6.370971274599904888e+01,2.744237102085619971e-03,2.058177826564215086e-03
6.405223808334312707e+01,1.372118551042809985e-03,0.000000000000000000e+00
6.439476342068721237e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.473728875803129768e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.507981409537536877e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.542233943271945407e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.576486477006353937e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.610739010740761046e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.644991544475169576e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.679244078209578106e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.713496611943986636e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.747749145678393745e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.782001679412802275e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.816254213147210805e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.843656240134737345e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/lung/lung_lr_comparison/dvh/dvh_Lung_R_T30.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,9.999999999999990052e+01,1.000000000000000568e+02
3.425253373440809157e-01,8.468770015909410631e+01,8.403169486972878133e+01
6.850506746881618314e-01,8.332816793735399585e+01,8.259819417756573046e+01
1.027576012032242803e+00,8.237194983367416512e+01,8.163102543440987802e+01
1.370101349376323663e+00,8.163722390958483288e+01,8.088493563916617290e+01
1.712626686720404523e+00,8.105663340151649265e+01,8.025537717721448416e+01
2.055152024064485605e+00,8.051488667121216736e+01,7.969813425897237380e+01
2.397677361408566465e+00,8.003781069856809438e+01,7.921857889625826488e+01
2.740202698752647326e+00,7.958904109589035158e+01,7.878406578648326786e+01
3.082728036096728186e+00,7.916361908303883865e+01,7.838054505258381255e+01
3.425253373440809046e+00,7.878799148742734815e+01,7.796111489906823522e+01
3.767778710784889906e+00,7.841091758094168540e+01,7.760966135663967691e+01
4.110304048128971210e+00,7.807599330564674744e+01,7.726750552697376406e+01
4.452829385473052071e+00,7.777887972891996071e+01,7.693877972685392308e+01
4.795354722817132931e+00,7.748486538978072247e+01,7.661335978016082038e+01
5.137880060161213791e+00,7.719415690406820829e+01,7.630756833818890073e+01
5.480405397505294651e+00,7.692906878241279856e+01,7.600157028037779128e+01
5.822930734849375511e+00,7.666356742907905186e+01,7.569329944833579304e+01
6.165456072193456372e+00,7.638752866794763463e+01,7.539845864583985247e+01
6.507981409537537232e+00,7.612677947891478425e+01,7.508646872869280742e+01
6.850506746881618092e+00,7.585569949792345312e+01,7.478522283518260849e+01
7.193032084225698952e+00,7.560424802165327662e+01,7.448686956342078247e+01
7.535557421569779812e+00,7.536354056901996046e+01,7.418686336494560862e+01
7.878082758913860673e+00,7.512407281142165516e+01,7.387817930122527343e+01
8.220608096257942421e+00,7.489700200417355802e+01,7.355131304365797007e+01
8.563133433602022393e+00,7.466104671584113817e+01,7.322733940783906803e+01
8.905658770946104141e+00,7.440649600198342739e+01,7.289530775429251719e+01
9.248184108290184113e+00,7.416847455525932276e+01,7.256038347899755081e+01
9.590709445634265862e+00,7.392838695014351913e+01,7.220831008905146575e+01
9.933234782978345834e+00,7.369139858261526399e+01,7.184817868137776031e+01
1.027576012032242758e+01,7.346308808033217019e+01,7.149445236471832743e+01
1.061828545766650755e+01,7.320853736647445942e+01,7.111737845823265047e+01
1.096081079501058930e+01,7.292774644104211745e+01,7.072294882125669346e+01
1.130333613235467105e+01,7.265501353333742429e+01,7.035496601169450059e+01
1.164586146969875102e+01,7.237566891877926878e+01,6.998533027541895990e+01
1.198838680704283277e+01,7.208785305481514172e+01,6.960825636893329715e+01
1.233091214438691274e+01,7.177999545445149465e+01,6.921671935370571305e+01
1.267343748173099449e+01,7.145168288600999063e+01,6.881774416826799268e+01
1.301596281907507446e+01,7.110415504452566893e+01,6.839562800884320382e+01
1.335848815641915621e+01,7.075022211202706046e+01,6.800388437777644413e+01
1.370101349376323618e+01,7.039835533792015099e+01,6.759251224198852981e+01
1.404353883110731793e+01,7.003884377776394388e+01,6.716771007665452942e+01
1.438606416845139790e+01,6.969937395400725677e+01,6.674146160044634257e+01
1.472858950579547965e+01,6.933449038203262660e+01,6.631170065497225607e+01
1.507111484313955962e+01,6.896299510320454829e+01,6.584660840100005430e+01
1.541364018048364137e+01,6.858736750759307199e+01,6.537862352527946541e+01
1.575616551782772135e+01,6.821669869212168180e+01,6.495423459162381619e+01
1.609869085517180309e+01,6.782950060951667126e+01,6.454637492510178731e+01
1.644121619251588484e+01,6.743486435670153867e+01,6.416289592760183780e+01
1.678374152985996659e+01,6.701026880720671386e+01,6.373334159796692688e+01
1.712626686720404479e+01,6.656604475299072021e+01,6.331163867022048919e+01
1.746879220454812653e+01,6.609847310894848249e+01,6.288621665736898336e+01
1.781131754189220828e+01,6.563110808074542035e+01,6.245108370007648801e+01
1.815384287923629003e+01,6.511270894026731071e+01,6.201119857848306793e+01
1.849636821658036823e+01,6.456125126552196036e+01,6.154796586706341088e+01
1.883889355392444998e+01,6.400607450567154899e+01,6.108783239323130942e+01
1.918141889126853172e+01,6.342093844914145961e+01,6.062997169363006833e+01
1.952394422861261347e+01,6.282712452736621600e+01,6.020269013822602489e+01
1.986646956595669167e+01,6.222421950866748119e+01,5.978966507572473432e+01
2.020899490330077342e+01,6.164796793322170743e+01,5.937911940329348681e+01
2.055152024064485516e+01,6.108163391805610587e+01,5.896733403582722133e+01
2.089404557798893691e+01,6.054319304117848333e+01,5.855906113762684129e+01
2.123657091533301511e+01,6.001714911465107605e+01,5.818095415194532194e+01
2.157909625267709686e+01,5.950350213847388403e+01,5.780573978801218260e+01
2.192162159002117860e+01,5.898613607719163099e+01,5.742019463212053410e+01
2.226414692736526035e+01,5.849686977003652544e+01,5.704828612161411883e+01
2.260667226470934210e+01,5.800863654207726938e+01,5.669641934750720935e+01
2.294919760205342030e+01,5.753631273373412824e+01,5.635033781689707411e+01
2.329172293939750205e+01,5.708031157668542477e+01,5.601500030992379209e+01
2.363424827674158379e+01,5.666046819149151759e+01,5.567325771193623041e+01
2.397677361408566554e+01,5.622368230748565310e+01,5.532676294964775110e+01
2.431929895142974374e+01,5.578958242938899303e+01,5.498502035166018942e+01
2.466182428877382549e+01,5.536601995909001772e+01,5.463253373003576741e+01
2.500434962611790723e+01,5.495568090249794579e+01,5.429905576561501590e+01
2.534687496346198898e+01,5.455505279034687049e+01,5.395318085084404913e+01
2.568940030080606718e+01,5.413334986260043280e+01,5.361928965474496067e+01
2.603192563815014893e+01,5.371288662988902018e+01,5.326659641728137018e+01
2.637445097549423068e+01,5.331122543854210249e+01,5.292671336184633191e+01
2.671697631283831242e+01,5.288931589495648922e+01,5.258125167875370920e+01
2.705950165018239062e+01,5.247463790574183662e+01,5.223992231244448448e+01
2.740202698752647237e+01,5.204405049691107621e+01,5.190251864707949636e+01
2.774455232487055412e+01,5.162627327010886802e+01,5.155292464720347567e+01
2.808707766221463586e+01,5.119609909295645167e+01,5.120271079980993534e+01
2.842960299955871761e+01,5.078885927395192823e+01,5.086117481766154924e+01
2.877212833690279581e+01,5.036033802351286681e+01,5.051901898799565060e+01
2.911465367424687756e+01,4.995413128370419287e+01,5.017521023161639704e+01
2.945717901159095931e+01,4.953986652616787012e+01,4.985123659579748079e+01
2.979970434893504105e+01,4.913118039628916023e+01,4.952271741151682249e+01
3.014222968627911925e+01,4.872456042480214222e+01,4.920080993408959813e+01
3.048475502362320100e+01,4.830719642967827809e+01,4.887394367652229477e+01
3.082728036096728275e+01,4.789355151965947499e+01,4.855616851587848259e+01
3.116980569831136449e+01,4.747267505526971121e+01,4.822393024649275617e+01
3.151233103565544269e+01,4.706233599867763928e+01,4.790863447591898705e+01
3.185485637299952444e+01,4.665034401537219821e+01,4.758734684600927523e+01
3.219738171034360619e+01,4.622760800842991102e+01,4.726151366763782136e+01
3.253990704768768438e+01,4.580321907477425469e+01,4.693815987933641765e+01
3.288243238503176968e+01,4.536643319076838310e+01,4.658526002603366578e+01
3.322495772237584788e+01,4.493811855616849726e+01,4.626128639021474243e+01
3.356748305971993318e+01,4.453811029153494161e+01,4.592718857827647838e+01
3.391000839706401138e+01,4.413066385669124969e+01,4.559433046137323942e+01
3.425253373440808957e+01,4.373148205541436084e+01,4.525630694849073876e+01
3.459505907175217487e+01,4.334573028368353675e+01,4.492055620983911979e+01
3.493758440909625307e+01,4.295481311597346519e+01,4.456682989317967980e+01
3.528010974644033126e+01,4.256472241162006753e+01,4.421847558833866287e+01
3.562263508378441657e+01,4.218930143184775261e+01,4.387838591706446323e+01
3.596516042112849476e+01,4.182855017665652753e+01,4.354842042190960427e+01
3.630768575847258006e+01,4.147027831153534549e+01,4.319965288539025039e+01
3.665021109581665826e+01,4.112006446414180516e+01,4.286741461600452396e+01
3.699273643316073645e+01,4.076819769003489569e+01,4.253434988326211652e+01
3.733526177050482175e+01,4.042170292774641638e+01,4.220314469307223249e+01
3.767778710784889995e+01,4.006859645860449604e+01,4.185871608917545927e+01
3.802031244519297815e+01,3.971569660530173707e+01,4.152730428314641387e+01
3.836283778253706345e+01,3.935949089857226113e+01,4.118804107522889524e+01
3.870536311988114164e+01,3.899192132068841232e+01,4.084919109898971357e+01
3.904788845722522694e+01,3.865141841773587572e+01,4.051137420194638850e+01
3.939041379456930514e+01,3.831277505733586963e+01,4.016839190892380884e+01
3.973293913191338333e+01,3.797309861774000694e+01,3.981156635467681326e+01
4.007546446925746864e+01,3.762825678216488967e+01,3.946114589144409024e+01
4.041798980660154683e+01,3.727225769127458221e+01,3.910597326391045669e+01
4.076051514394563213e+01,3.693237463583955815e+01,3.874046984441832109e+01
4.110304048128971033e+01,3.658402033099854833e+01,3.839128907622063025e+01
4.144556581863378852e+01,3.623277340440915850e+01,3.804314138721879601e+01
4.178809115597787383e+01,3.587512138680549612e+01,3.769127461311188654e+01
4.213061649332195202e+01,3.552573400276862969e+01,3.734230046075335707e+01
4.247314183066603022e+01,3.517841277712346937e+01,3.699332630839483471e+01
4.281566716801011552e+01,3.481931444864560632e+01,3.663608752246950218e+01
4.315819250535419371e+01,3.445959627265023784e+01,3.629496477199944593e+01
4.350071784269827901e+01,3.412467199735529988e+01,3.594392446124922458e+01
4.384324318004235721e+01,3.377590446083594600e+01,3.560920680179344799e+01
4.418576851738643541e+01,3.342176491249817616e+01,3.525857972272157070e+01
4.452829385473052071e+01,3.307217091262214126e+01,3.490939895452388697e+01
4.487081919207459890e+01,3.272113060187192701e+01,3.455050724188519240e+01
4.521334452941868420e+01,3.238166077811523280e+01,3.421186388148518631e+01
4.555586986676276240e+01,3.203000061984750602e+01,3.385276555300732326e+01
4.589839520410684059e+01,3.166883613297794398e+01,3.350998987582391919e+01
4.624092054145092590e+01,3.131965536478025314e+01,3.316680096696215685e+01
4.658344587879500409e+01,3.095663133535816058e+01,3.281452096117691042e+01
4.692597121613908229e+01,3.060683071964296076e+01,3.244798446248892532e+01
4.726849655348316759e+01,3.024752577532592923e+01,3.208599351226268226e+01
4.761102189082724578e+01,2.986838571044855684e+01,3.172482902539312377e+01
4.795354722817133108e+01,2.947891485361267527e+01,3.136779685530696327e+01
4.829607256551540928e+01,2.907746027810491896e+01,3.099196264385630784e+01
4.863859790285948748e+01,2.867084030661790095e+01,3.061406227401394986e+01
4.898112324020357278e+01,2.826566664600507650e+01,3.022831050228312577e+01
4.932364857754765097e+01,2.785698051612635950e+01,2.983140147523711150e+01
4.966617391489173627e+01,2.743259158247070317e+01,2.941961610777084601e+01
5.000869925223581447e+01,2.700696295378002532e+01,2.900142564929029732e+01
5.035122458957989267e+01,2.657286307568337236e+01,2.858261534329224318e+01
5.069374992692397797e+01,2.614702783115352958e+01,2.814975516023060820e+01
5.103627526426805616e+01,2.568648112564308406e+01,2.769974586251784743e+01
5.137880060161213436e+01,2.524143060807040939e+01,2.726502613690367838e+01
5.172132593895621966e+01,2.478811545693092455e+01,2.680943821153331896e+01
5.206385127630029785e+01,2.434141201264488075e+01,2.634000702493855073e+01
5.240637661364438316e+01,2.387094774685426657e+01,2.585198041281846670e+01
5.274890195098846135e+01,2.340089671274199645e+01,2.535382962457904199e+01
5.309142728833253955e+01,2.291390317981776192e+01,2.483935618504516540e+01
5.343395262567662485e+01,2.240624806297650551e+01,2.432033719704954677e+01
5.377647796302070304e+01,2.187441889295233111e+01,2.377507799747930406e+01
5.411900330036478124e+01,2.130519225603834599e+01,2.322114093266391066e+01
5.446152863770886654e+01,2.071984958366908103e+01,2.263352548606377113e+01
5.480405397505294474e+01,2.012169672927126385e+01,2.202173598628071360e+01
5.514657931239703004e+01,1.949193165148040308e+01,2.136077191677514264e+01
5.548910464974110823e+01,1.882063679001632295e+01,2.068265873261844590e+01
5.583162998708518643e+01,1.812020909522924228e+01,1.997169363003368048e+01
5.617415532442927173e+01,1.734994524680262273e+01,1.918737990454348719e+01
5.651668066177334993e+01,1.652244881092585160e+01,1.832434554432943230e+01
5.685920599911743523e+01,1.561395896609434431e+01,1.739292134135002854e+01
5.720173133646151342e+01,1.461724415793714904e+01,1.635880906630302434e+01
5.754425667380559162e+01,1.354759395855286108e+01,1.517675985041013398e+01
5.788678201114967692e+01,1.246430711378334166e+01,1.390751875038740693e+01
5.822930734849375511e+01,1.128948945226141021e+01,1.249509287381970779e+01
5.857183268583783331e+01,9.942974028389016894e+00,1.091262216161491061e+01
5.891435802318191861e+01,8.427860079753713762e+00,9.111345275728838899e+00
5.925688336052599681e+01,6.842496745800533020e+00,7.267712142812868592e+00
5.959940869787008211e+01,5.358788404719105891e+00,5.592057687142296452e+00
5.994193403521416030e+01,3.995743713713093115e+00,4.122399223124444845e+00
6.028445937255823850e+01,2.901092997789210592e+00,2.962871133701109549e+00
6.062698470990232380e+01,2.111407260480588466e+00,2.110787412963077703e+00
6.096951004724640200e+01,1.537428459265687275e+00,1.523998429719622072e+00
6.131203538459048730e+01,1.112213062253352369e+00,1.097130105993925353e+00
6.165456072193456549e+01,7.851401888468769741e-01,7.739829335316845693e-01
6.199708605927864369e+01,5.613752350255170054e-01,5.361681026467488564e-01
6.233961139662272899e+01,3.876113142833529368e-01,3.603380235128825215e-01
6.268213673396680718e+01,2.564102564102563875e-01,2.402942209549784047e-01
6.302466207131088538e+01,1.681852930845678384e-01,1.506229467550982415e-01
6.336718740865497068e+01,9.648959689249778093e-02,8.099340895473046420e-02
6.370971274599904888e+01,5.041426475753631176e-02,3.760408272898200371e-02
6.405223808334312707e+01,2.169466311287423024e-02,1.838880968615053818e-02
6.439476342068721237e+01,8.677865245149692097e-03,6.198475175106923918e-03
6.473728875803129768e+01,2.686005909213000017e-03,1.239695035021384740e-03
6.507981409537536877e+01,6.198475175106923701e-04,2.066158391702307810e-04
6.542233943271945407e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.576486477006353937e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.610739010740761046e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.644991544475169576e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.679244078209578106e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.713496611943986636e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.747749145678393745e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.782001679412802275e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.816254213147210805e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.843656240134737345e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/lung/lung_lr_comparison/dvh/dvh_PTV.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,9.999999999999980105e+01,9.999999999999990052e+01
3.425253373440809157e-01,9.999999999999980105e+01,9.999999999999990052e+01
6.850506746881618314e-01,9.999999999999980105e+01,9.999999999999990052e+01
1.027576012032242803e+00,9.999999999999980105e+01,9.999999999999990052e+01
1.370101349376323663e+00,9.999999999999980105e+01,9.999999999999990052e+01
1.712626686720404523e+00,9.999999999999980105e+01,9.999999999999990052e+01
2.055152024064485605e+00,9.999999999999980105e+01,9.999999999999990052e+01
2.397677361408566465e+00,9.999999999999980105e+01,9.999999999999990052e+01
2.740202698752647326e+00,9.999999999999980105e+01,9.999999999999990052e+01
3.082728036096728186e+00,9.999999999999980105e+01,9.999999999999990052e+01
3.425253373440809046e+00,9.999999999999980105e+01,9.999999999999990052e+01
3.767778710784889906e+00,9.999999999999980105e+01,9.999999999999990052e+01
4.110304048128971210e+00,9.999999999999980105e+01,9.999999999999990052e+01
4.452829385473052071e+00,9.999999999999980105e+01,9.999999999999990052e+01
4.795354722817132931e+00,9.999999999999980105e+01,9.999999999999990052e+01
5.137880060161213791e+00,9.999999999999980105e+01,9.999999999999990052e+01
5.480405397505294651e+00,9.999999999999980105e+01,9.999999999999990052e+01
5.822930734849375511e+00,9.999999999999980105e+01,9.999999999999990052e+01
6.165456072193456372e+00,9.999999999999980105e+01,9.999999999999990052e+01
6.507981409537537232e+00,9.999999999999980105e+01,9.999999999999990052e+01
6.850506746881618092e+00,9.999999999999980105e+01,9.999999999999990052e+01
7.193032084225698952e+00,9.999999999999980105e+01,9.999999999999990052e+01
7.535557421569779812e+00,9.999999999999980105e+01,9.999999999999990052e+01
7.878082758913860673e+00,9.999999999999980105e+01,9.999999999999990052e+01
8.220608096257942421e+00,9.999999999999980105e+01,9.999999999999990052e+01
8.563133433602022393e+00,9.999999999999980105e+01,9.999999999999990052e+01
8.905658770946104141e+00,9.999999999999980105e+01,9.999999999999990052e+01
9.248184108290184113e+00,9.999999999999980105e+01,9.999999999999990052e+01
9.590709445634265862e+00,9.999999999999980105e+01,9.999999999999990052e+01
9.933234782978345834e+00,9.999999999999980105e+01,9.999999999999990052e+01
1.027576012032242758e+01,9.999999999999980105e+01,9.999999999999990052e+01
1.061828545766650755e+01,9.999999999999980105e+01,9.999999999999990052e+01
1.096081079501058930e+01,9.999999999999980105e+01,9.999999999999990052e+01
1.130333613235467105e+01,9.999999999999980105e+01,9.999999999999990052e+01
1.164586146969875102e+01,9.999999999999980105e+01,9.999999999999990052e+01
1.198838680704283277e+01,9.999999999999980105e+01,9.999999999999990052e+01
1.233091214438691274e+01,9.999999999999980105e+01,9.999999999999990052e+01
1.267343748173099449e+01,9.999999999999980105e+01,9.999999999999990052e+01
1.301596281907507446e+01,9.999999999999980105e+01,9.999999999999990052e+01
1.335848815641915621e+01,9.999999999999980105e+01,9.999999999999990052e+01
1.370101349376323618e+01,9.999999999999980105e+01,9.999999999999990052e+01
1.404353883110731793e+01,9.999999999999980105e+01,9.999999999999990052e+01
1.438606416845139790e+01,9.999999999999980105e+01,9.999999999999990052e+01
1.472858950579547965e+01,9.999999999999980105e+01,9.999999999999990052e+01
1.507111484313955962e+01,9.999999999999980105e+01,9.999999999999990052e+01
1.541364018048364137e+01,9.999999999999980105e+01,9.999999999999990052e+01
1.575616551782772135e+01,9.999999999999980105e+01,9.999999999999990052e+01
1.609869085517180309e+01,9.999999999999980105e+01,9.999999999999990052e+01
1.644121619251588484e+01,9.999999999999980105e+01,9.999999999999990052e+01
1.678374152985996659e+01,9.999999999999980105e+01,9.999999999999990052e+01
1.712626686720404479e+01,9.999999999999980105e+01,9.999999999999990052e+01
1.746879220454812653e+01,9.999999999999980105e+01,9.999999999999990052e+01
1.781131754189220828e+01,9.999999999999980105e+01,9.999999999999990052e+01
1.815384287923629003e+01,9.999999999999980105e+01,9.999999999999990052e+01
1.849636821658036823e+01,9.999999999999980105e+01,9.999999999999990052e+01
1.883889355392444998e+01,9.999999999999980105e+01,9.999999999999990052e+01
1.918141889126853172e+01,9.999999999999980105e+01,9.999999999999990052e+01
1.952394422861261347e+01,9.999999999999980105e+01,9.999999999999990052e+01
1.986646956595669167e+01,9.999999999999980105e+01,9.999999999999990052e+01
2.020899490330077342e+01,9.999999999999980105e+01,9.999999999999990052e+01
2.055152024064485516e+01,9.999999999999980105e+01,9.999999999999990052e+01
2.089404557798893691e+01,9.999999999999980105e+01,9.999999999999990052e+01
2.123657091533301511e+01,9.999999999999980105e+01,9.999999999999990052e+01
2.157909625267709686e+01,9.999999999999980105e+01,9.999999999999990052e+01
2.192162159002117860e+01,9.999999999999980105e+01,9.999999999999990052e+01
2.226414692736526035e+01,9.999999999999980105e+01,9.999999999999990052e+01
2.260667226470934210e+01,9.999999999999980105e+01,9.999999999999990052e+01
2.294919760205342030e+01,9.999999999999980105e+01,9.999999999999990052e+01
2.329172293939750205e+01,9.999999999999980105e+01,9.999999999999990052e+01
2.363424827674158379e+01,9.999999999999980105e+01,9.999999999999990052e+01
2.397677361408566554e+01,9.999999999999980105e+01,9.999999999999990052e+01
2.431929895142974374e+01,9.999999999999980105e+01,9.999999999999990052e+01
2.466182428877382549e+01,9.999999999999980105e+01,9.999999999999990052e+01
2.500434962611790723e+01,9.999999999999980105e+01,9.999999999999990052e+01
2.534687496346198898e+01,9.999999999999980105e+01,9.999999999999990052e+01
2.568940030080606718e+01,9.999999999999980105e+01,9.999999999999990052e+01
2.603192563815014893e+01,9.999999999999980105e+01,9.999999999999990052e+01
2.637445097549423068e+01,9.999999999999980105e+01,9.999999999999990052e+01
2.671697631283831242e+01,9.999999999999980105e+01,9.999999999999990052e+01
2.705950165018239062e+01,9.999999999999980105e+01,9.999999999999990052e+01
2.740202698752647237e+01,9.999999999999980105e+01,9.999999999999990052e+01
2.774455232487055412e+01,9.999999999999980105e+01,9.999999999999990052e+01
2.808707766221463586e+01,9.999999999999980105e+01,9.999999999999990052e+01
2.842960299955871761e+01,9.999999999999980105e+01,9.999999999999990052e+01
2.877212833690279581e+01,9.999999999999980105e+01,9.999999999999990052e+01
2.911465367424687756e+01,9.999999999999980105e+01,9.999999999999990052e+01
2.945717901159095931e+01,9.999999999999980105e+01,9.999999999999990052e+01
2.979970434893504105e+01,9.999999999999980105e+01,9.999999999999990052e+01
3.014222968627911925e+01,9.999999999999980105e+01,9.999999999999990052e+01
3.048475502362320100e+01,9.999999999999980105e+01,9.999999999999990052e+01
3.082728036096728275e+01,9.999999999999980105e+01,9.999972602439468972e+01
3.116980569831136449e+01,9.999972602439459024e+01,9.999972602439468972e+01
3.151233103565544269e+01,9.999972602439459024e+01,9.999972602439468972e+01
3.185485637299952444e+01,9.999972602439459024e+01,9.999945204878947891e+01
3.219738171034360619e+01,9.999972602439459024e+01,9.999945204878947891e+01
3.253990704768768438e+01,9.999917807318416862e+01,9.999890409757905729e+01
3.288243238503176968e+01,9.999890409757895782e+01,9.999835614636863568e+01
3.322495772237584788e+01,9.999863012197374701e+01,9.999835614636863568e+01
3.356748305971993318e+01,9.999863012197374701e+01,9.999780819515821406e+01
3.391000839706401138e+01,9.999863012197374701e+01,9.999753421955300325e+01
3.425253373440808957e+01,9.999753421955290378e+01,9.999726024394779245e+01
3.459505907175217487e+01,9.999698626834248216e+01,9.999671229273737083e+01
3.493758440909625307e+01,9.999589036592163893e+01,9.999616434152694922e+01
3.528010974644033126e+01,9.999506843910600651e+01,9.999534241471131679e+01
3.562263508378441657e+01,9.999424651229037408e+01,9.999424651229047356e+01
3.596516042112849476e+01,9.999342458547474166e+01,9.999287663426441952e+01
3.630768575847258006e+01,9.999260265865910924e+01,9.999123278063315468e+01
3.665021109581665826e+01,9.999178073184347681e+01,9.999013687821231144e+01
3.699273643316073645e+01,9.999123278063305520e+01,9.998767109776541417e+01
3.733526177050482175e+01,9.998849302458094712e+01,9.998465736610809529e+01
3.767778710784889995e+01,9.998630121973926066e+01,9.998191761005598721e+01
3.802031244519297815e+01,9.998438339050278501e+01,9.997780797597781088e+01
3.836283778253706345e+01,9.997999978081941208e+01,9.997315039068922715e+01
3.870536311988114164e+01,9.997479424432037831e+01,9.996958870782148665e+01
3.904788845722522694e+01,9.996986268342658377e+01,9.996410919571725628e+01
3.939041379456930514e+01,9.996547907374321085e+01,9.995890365921823673e+01
3.973293913191338333e+01,9.996027353724420550e+01,9.995260222029835973e+01
4.007546446925746864e+01,9.995479402513996092e+01,9.994602680577325771e+01
4.041798980660154683e+01,9.994712270819402988e+01,9.993835548882731246e+01
4.076051514394563213e+01,9.994082126927416709e+01,9.992986224506573478e+01
4.110304048128971033e+01,9.993314995232822184e+01,9.991945117206766724e+01
4.144556581863378852e+01,9.992109502569887525e+01,9.990630034301747742e+01
4.178809115597787383e+01,9.991040997709559690e+01,9.989342348957249840e+01
4.213061649332195202e+01,9.989643722122977465e+01,9.988438229460051332e+01
4.247314183066603022e+01,9.988383434339003486e+01,9.986821773389300461e+01
4.281566716801011552e+01,9.986903966070858019e+01,9.985095727076463845e+01
4.315819250535419371e+01,9.985095727076458161e+01,9.983479271005711553e+01
4.350071784269827901e+01,9.983205295400495061e+01,9.981397056406100887e+01
4.384324318004235721e+01,9.981314863724530539e+01,9.979095661322318733e+01
4.418576851738643541e+01,9.979150456443355210e+01,9.976602483314889014e+01
4.452829385473052071e+01,9.977040844283223464e+01,9.973917522383810308e+01
4.487081919207459890e+01,9.974328485791622256e+01,9.971287356573773764e+01
4.521334452941868420e+01,9.971670922421063210e+01,9.968438010279567152e+01
4.555586986676276240e+01,9.968465407840081127e+01,9.965205098138065409e+01
4.589839520410684059e+01,9.964876327411801071e+01,9.961259849423011303e+01
4.624092054145092590e+01,9.960465320167887171e+01,9.957698166555253749e+01
4.658344587879500409e+01,9.956328288529184078e+01,9.953095376387692284e+01
4.692597121613908229e+01,9.951533715437970784e+01,9.948766561825341626e+01
4.726849655348316759e+01,9.945780227728516820e+01,9.943478832644748877e+01
4.761102189082724578e+01,9.939396596127073735e+01,9.937999320540507142e+01
4.795354722817133108e+01,9.932684193799377681e+01,9.931780074302193384e+01
4.829607256551540928e+01,9.923697793948420554e+01,9.924903286611369424e+01
4.863859790285948748e+01,9.914300430689644372e+01,9.916519633091877495e+01
4.898112324020357278e+01,9.903231816239075158e+01,9.907615425922485031e+01
4.932364857754765097e+01,9.890765926201923719e+01,9.897505726090156486e+01
4.966617391489173627e+01,9.875231509386397022e+01,9.885697377505515249e+01
5.000869925223581447e+01,9.860053260857647217e+01,9.872902716742109419e+01
5.035122458957989267e+01,9.842957183092410389e+01,9.857423095047626305e+01
5.069374992692397797e+01,9.823340529759224182e+01,9.840929763613856096e+01
5.103627526426805616e+01,9.800408771602971569e+01,9.821395302962233131e+01
5.137880060161213436e+01,9.776490701267954364e+01,9.801532071584355776e+01
5.172132593895621966e+01,9.747778057841723864e+01,9.777203037841519517e+01
5.206385127630029785e+01,9.715914694955554864e+01,9.752463040690864204e+01
5.240637661364438316e+01,9.679695119946514126e+01,9.723996975309324853e+01
5.274890195098846135e+01,9.638982345011996244e+01,9.690434963670841739e+01
5.309142728833253955e+01,9.592790057973235207e+01,9.653366064285641812e+01
5.343395262567662485e+01,9.541830595403780535e+01,9.610187508904212450e+01
5.377647796302070304e+01,9.482350491512232793e+01,9.562570548718348107e+01
5.411900330036478124e+01,9.417336080395399733e+01,9.508980920338858311e+01
5.446152863770886654e+01,9.346431193766504464e+01,9.447692577452909291e+01
5.480405397505294474e+01,9.265498799986846734e+01,9.375828776205773352e+01
5.514657931239703004e+01,9.176374535611346062e+01,9.294868984865593120e+01
5.548910464974110823e+01,9.073250117809507742e+01,9.202511808348589284e+01
5.583162998708518643e+01,8.962536575743293099e+01,9.100757268572810688e+01
5.617415532442927173e+01,8.838343433900642765e+01,8.989550570417215170e+01
5.651668066177334993e+01,8.697218599655883509e+01,8.859466953062504047e+01
5.685920599911743523e+01,8.537600412059308042e+01,8.707437889730302061e+01
5.720173133646151342e+01,8.354365527293448679e+01,8.526148231761446539e+01
5.754425667380559162e+01,8.141650867406764291e+01,8.295652555096496883e+01
5.788678201114967692e+01,7.886168615546471017e+01,8.003841137985075704e+01
5.822930734849375511e+01,7.560740391675525984e+01,7.625727405231837963e+01
5.857183268583783331e+01,7.113146445440497700e+01,7.105009369965698340e+01
5.891435802318191861e+01,6.494399938629464941e+01,6.304096483249131921e+01
5.925688336052599681e+01,5.643404311280123409e+01,5.006000065754145112e+01
5.959940869787008211e+01,4.273087924251224479e+01,3.283542833346118783e+01
5.994193403521416030e+01,2.384793258008306438e+01,1.951665223728478793e+01
6.028445937255823850e+01,1.295849817532246817e+01,1.227657289394952045e+01
6.062698470990232380e+01,7.920908722287367532e+00,7.935429429363608733e+00
6.096951004724640200e+01,5.207728303871823172e+00,5.338688643163211900e+00
6.131203538459048730e+01,3.542778550997819131e+00,3.643875549321088148e+00
6.165456072193456549e+01,2.410437374656160259e+00,2.454821422700522504e+00
6.199708605927864369e+01,1.590976339466733780e+00,1.584948876152067365e+00
6.233961139662272899e+01,9.926136176834814417e-01,9.569967890059069004e-01
6.268213673396680718e+01,6.197328189897971518e-01,5.860338195487073687e-01
6.302466207131088538e+01,3.679492377998663244e-01,3.364420432004734396e-01
6.336718740865497068e+01,1.928788260693267975e-01,1.687689728106609444e-01
6.370971274599904888e+01,8.822014487830003027e-02,6.958980372387642277e-02
6.405223808334312707e+01,3.260309702024131312e-02,2.931538975769597266e-02
6.439476342068721237e+01,1.260287783975714768e-02,9.315170577211805483e-03
6.473728875803129768e+01,3.561682867757454476e-03,1.643853631272671530e-03
6.507981409537536877e+01,8.219268156363357652e-04,2.739756052121119037e-04
6.542233943271945407e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.576486477006353937e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.610739010740761046e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.644991544475169576e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.679244078209578106e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.713496611943986636e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.747749145678393745e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.782001679412802275e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.816254213147210805e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.843656240134737345e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/lung/lung_lr_comparison/dvh/dvh_Spinal_Cord.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,9.999999999999980105e+01,9.999999999999988631e+01
3.425253373440809157e-01,5.751498249569788612e+01,5.657153029134266831e+01
6.850506746881618314e-01,5.581202159852823996e+01,5.516525247730362480e+01
1.027576012032242803e+00,5.509404853735219376e+01,5.444134575446496171e+01
1.370101349376323663e+00,5.461935560434323378e+01,5.390138254316727284e+01
1.712626686720404523e+00,5.355723016673568537e+01,5.262564528570569422e+01
2.055152024064485605e+00,5.292232836883619740e+01,5.218062066100979024e+01
2.397677361408566465e+00,5.253070669910380985e+01,5.183053462291567826e+01
2.740202698752647326e+00,5.210941672105835920e+01,5.143297929152067383e+01
3.082728036096728186e+00,5.167032575802507210e+01,5.087521509523514140e+01
3.425253373440809046e+00,5.104135762178820812e+01,4.989616092090416544e+01
3.767778710784889906e+00,5.037085385391305437e+01,4.930872841630557701e+01
4.110304048128971210e+00,4.975968670266401972e+01,4.901797899483759835e+01
4.452829385473052071e+00,4.943333531122036106e+01,4.863822464843043747e+01
4.795354722817132931e+00,4.910105025811409263e+01,4.827627128701110593e+01
5.137880060161213791e+00,4.872129591170693175e+01,4.792025158725439127e+01
5.480405397505294651e+00,4.837714353527544375e+01,4.759390019581073261e+01
5.822930734849375511e+00,4.792618524891693710e+01,4.711327360113915574e+01
6.165456072193456372e+00,4.749302794754625978e+01,4.619355604343429178e+01
6.507981409537537232e+00,4.704800332285036291e+01,4.577226606538884823e+01
6.850506746881618092e+00,4.642496884827610870e+01,4.545778199727042335e+01
7.193032084225698952e+00,4.601554619355588471e+01,4.520263454577810336e+01
7.535557421569779812e+00,4.567732747878699939e+01,4.496528807927362692e+01
7.878082758913860673e+00,4.542811368895729629e+01,4.468640598113086071e+01
8.220608096257942421e+00,4.519670088411543674e+01,4.433038628137414605e+01
8.563133433602022393e+00,4.475167625941953986e+01,4.397436658161742429e+01
8.905658770946104141e+00,4.434818726636192565e+01,4.348780632528324475e+01
9.248184108290184113e+00,4.396249925829214078e+01,4.274609861745673811e+01
9.590709445634265862e+00,4.353527561858407324e+01,4.241381356435046968e+01
9.933234782978345834e+00,4.311398564053861548e+01,4.222393639114689279e+01
1.027576012032242758e+01,4.271049664748100128e+01,4.205186020293114524e+01
1.061828545766650755e+01,4.247908384263913462e+01,4.186198302972755414e+01
1.096081079501058930e+01,4.210526315789457641e+01,4.164837120987351682e+01
1.130333613235467105e+01,4.173737613481264219e+01,4.141102474336904038e+01
1.164586146969875102e+01,4.142882572835682709e+01,4.109060701358799150e+01
1.198838680704283277e+01,4.109654067525055865e+01,4.050317450898941019e+01
1.233091214438691274e+01,4.066931703554249822e+01,4.008188453094395953e+01
1.267343748173099449e+01,4.028362902747272756e+01,3.995727763602911153e+01
1.301596281907507446e+01,3.992167566605339601e+01,3.990387468106560220e+01
1.335848815641915621e+01,3.951818667299578181e+01,3.974959947783769110e+01
1.370101349376323618e+01,3.917996795822689649e+01,3.942324808639403244e+01
1.404353883110731793e+01,3.884768290512063516e+01,3.907316204829993467e+01
1.438606416845139790e+01,3.853319883700219606e+01,3.868154037856754002e+01
1.472858950579547965e+01,3.815937815225763785e+01,3.839672461876216403e+01
1.507111484313955962e+01,3.773215451254957742e+01,3.821871476888380670e+01
1.541364018048364137e+01,3.742360410609376231e+01,3.796356731739149382e+01
1.575616551782772135e+01,3.709725271465011076e+01,3.763128226428522538e+01
1.609869085517180309e+01,3.658695781166547789e+01,3.734053284281724672e+01
1.644121619251588484e+01,3.613599952530697124e+01,3.706165074467448051e+01
1.678374152985996659e+01,3.578591348721286636e+01,3.671749836824299251e+01
1.712626686720404479e+01,3.541209280246830815e+01,3.649795288672635252e+01
1.746879220454812653e+01,3.508574141102464949e+01,3.633774402183583163e+01
1.781131754189220828e+01,3.478905832789405395e+01,3.607666290868090186e+01
1.815384287923629003e+01,3.445083961312517573e+01,3.566724025396067788e+01
1.849636821658036823e+01,3.407108526671801485e+01,3.519848098261432767e+01
1.883889355392444998e+01,3.360232599537167175e+01,3.483059395953238635e+01
1.918141889126853172e+01,3.308609743072442910e+01,3.440337031982432592e+01
1.952394422861261347e+01,3.267667477600420511e+01,3.412448822168156681e+01
1.986646956595669167e+01,3.227911944460920779e+01,3.394054471014058549e+01
2.020899490330077342e+01,3.200023734646645579e+01,3.377440218358745483e+01
2.055152024064485516e+01,3.165608497003496069e+01,3.355485670207081483e+01
2.089404557798893691e+01,3.137720287189219448e+01,3.317510235566364685e+01
2.123657091533301511e+01,3.097964754049719360e+01,3.267074111434163086e+01
2.157909625267709686e+01,3.049902094582562384e+01,3.208330860974304954e+01
2.192162159002117860e+01,3.008366462944278652e+01,3.169168694001066200e+01
2.226414692736526035e+01,2.966237465139733587e+01,3.141873850353050912e+01
2.260667226470934210e+01,2.922921735002666210e+01,3.117545837536341580e+01
2.294919760205342030e+01,2.870112146205419279e+01,3.092031092387110291e+01
2.329172293939750205e+01,2.833323443897225147e+01,3.054649023912655181e+01
2.363424827674158379e+01,2.792974544591463726e+01,3.013706758440632782e+01
2.397677361408566554e+01,2.754999109950746927e+01,2.977511422298699273e+01
2.431929895142974374e+01,2.707529816649850929e+01,2.945469649320594741e+01
2.466182428877382549e+01,2.663620720346522219e+01,2.908087580846138920e+01
2.500434962611790723e+01,2.622085088708238487e+01,2.869518780039160433e+01
2.534687496346198898e+01,2.563341838248380000e+01,2.827983148400876701e+01
2.568940030080606718e+01,2.504598587788520803e+01,2.794161276923988169e+01
2.603192563815014893e+01,2.447042069661184627e+01,2.757965940782055370e+01
2.637445097549423068e+01,2.394232480863938406e+01,2.724144069305166838e+01
2.671697631283831242e+01,2.348543286061826052e+01,2.689135465495756350e+01
2.705950165018239062e+01,2.267845487450302855e+01,2.654720227852606840e+01
2.740202698752647237e+01,2.177060464012339480e+01,2.614371328546845419e+01
2.774455232487055412e+01,2.084495342075592461e+01,2.575802527739867287e+01
2.808707766221463586e+01,1.991930220138845797e+01,2.533080163769061244e+01
2.842960299955871761e+01,1.878003916216695757e+01,2.486797602800687557e+01
2.877212833690279581e+01,1.768824541624634961e+01,2.448228801993709425e+01
2.911465367424687756e+01,1.674479321189104297e+01,2.410846733519253959e+01
2.945717901159095931e+01,1.567673411262088479e+01,2.367531003382186228e+01
2.979970434893504105e+01,1.475701655491602615e+01,2.321248442413812896e+01
3.014222968627911925e+01,1.376016139559721196e+01,2.286239838604402053e+01
3.048475502362320100e+01,1.288791313119324933e+01,2.241737376134812365e+01
3.082728036096728275e+01,1.200973120512667336e+01,2.203168575327834233e+01
3.116980569831136449e+01,1.127989082062539694e+01,2.161039577523289523e+01
3.151233103565544269e+01,1.059751972942501830e+01,2.125437607547617347e+01
3.185485637299952444e+01,9.956684269862922321e+00,2.082121877410549615e+01
3.219738171034360619e+01,9.303981486975603232e+00,2.039992879606004550e+01
3.253990704768768438e+01,8.651278704088284144e+00,1.981249629146145708e+01
3.288243238503176968e+01,8.028244229514024610e+00,1.908265590696018421e+01
3.322495772237584788e+01,7.452679048240661963e+00,1.827567792084495224e+01
3.356748305971993318e+01,6.859312881979463761e+00,1.736189402480270516e+01
3.391000839706401138e+01,6.218477422417369560e+00,1.635317154215866253e+01
3.425253373440808957e+01,5.553907316204827360e+00,1.533258173618939857e+01
3.459505907175217487e+01,4.901204533317509160e+00,1.421705334361834439e+01
3.493758440909625307e+01,4.272236397080638071e+00,1.305405565774639420e+01
3.528010974644033126e+01,3.756007832433395421e+00,1.169524713700824847e+01
3.562263508378441657e+01,3.198243636147867441e+00,1.029490298463181652e+01
3.596516042112849476e+01,2.699816056488459459e+00,8.829288553966653907e+00
3.630768575847258006e+01,2.272592416780395475e+00,7.458612709903281512e+00
3.665021109581665826e+01,1.869103423722779711e+00,6.188809114104314446e+00
3.699273643316073645e+01,1.513083723966059724e+00,5.013944104907139376e+00
3.733526177050482175e+01,1.145196700884115737e+00,3.993354298937875413e+00
3.767778710784889995e+01,8.247789711030678594e-01,3.073636741233015446e+00
3.802031244519297815e+01,5.458968729603038694e-01,2.236990446804723476e+00
3.836283778253706345e+01,3.026167447932119337e-01,1.530884708953895723e+00
3.870536311988114164e+01,1.661425265531359663e-01,1.002788820981427742e+00
3.904788845722522694e+01,7.713760161395596948e-02,6.230344745742598667e-01
3.939041379456930514e+01,1.186732332522399611e-02,3.382187147688839324e-01
3.973293913191338333e+01,0.000000000000000000e+00,1.542752032279119667e-01
4.007546446925746864e+01,0.000000000000000000e+00,4.153563163828398463e-02
4.041798980660154683e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.076051514394563213e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.110304048128971033e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.144556581863378852e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.178809115597787383e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.213061649332195202e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.247314183066603022e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.281566716801011552e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.315819250535419371e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.350071784269827901e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.384324318004235721e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.418576851738643541e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.452829385473052071e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.487081919207459890e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.521334452941868420e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.555586986676276240e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.589839520410684059e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.624092054145092590e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.658344587879500409e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.692597121613908229e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.726849655348316759e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.761102189082724578e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.795354722817133108e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.829607256551540928e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.863859790285948748e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.898112324020357278e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.932364857754765097e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.966617391489173627e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.000869925223581447e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.035122458957989267e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.069374992692397797e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.103627526426805616e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.137880060161213436e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.172132593895621966e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.206385127630029785e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.240637661364438316e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.274890195098846135e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.309142728833253955e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.343395262567662485e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.377647796302070304e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.411900330036478124e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.446152863770886654e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.480405397505294474e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.514657931239703004e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.548910464974110823e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.583162998708518643e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.617415532442927173e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.651668066177334993e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.685920599911743523e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.720173133646151342e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.754425667380559162e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.788678201114967692e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.822930734849375511e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.857183268583783331e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.891435802318191861e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.925688336052599681e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.959940869787008211e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.994193403521416030e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.028445937255823850e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.062698470990232380e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.096951004724640200e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.131203538459048730e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.165456072193456549e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.199708605927864369e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.233961139662272899e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.268213673396680718e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.302466207131088538e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.336718740865497068e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.370971274599904888e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.405223808334312707e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.439476342068721237e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.473728875803129768e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.507981409537536877e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.542233943271945407e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.576486477006353937e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.610739010740761046e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.644991544475169576e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.679244078209578106e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.713496611943986636e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.747749145678393745e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.782001679412802275e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.816254213147210805e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.843656240134737345e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/lung/lung_lr_comparison/dvh/dvh_Total_Lung.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000000000e+02,9.999999999999997158e+01
3.425253373440809157e-01,5.610289177821554318e+01,5.340969018287451320e+01
6.850506746881618314e-01,5.428869102684989656e+01,5.157698727506768677e+01
1.027576012032242803e+00,5.309594505947899279e+01,5.037315980223468870e+01
1.370101349376323663e+00,5.220536799997625366e+01,4.945369167492006568e+01
1.712626686720404523e+00,5.150159346112024394e+01,4.868867202998337973e+01
2.055152024064485605e+00,5.085817355022741992e+01,4.801161183465205795e+01
2.397677361408566465e+00,5.031389353641510809e+01,4.740618565677212359e+01
2.740202698752647326e+00,4.981334589237285826e+01,4.679927534869637640e+01
3.082728036096728186e+00,4.934564699666466936e+01,4.620235818393912552e+01
3.425253373440809046e+00,4.892454978910510022e+01,4.566351998084481068e+01
3.767778710784889906e+00,4.852403252026085312e+01,4.516010301842397467e+01
4.110304048128971210e+00,4.815438515948959264e+01,4.467053793783076543e+01
4.452829385473052071e+00,4.780225053502895349e+01,4.425003438234952569e+01
4.795354722817132931e+00,4.744813707030721872e+01,4.382161546582393896e+01
5.137880060161213791e+00,4.708917544694581636e+01,4.345869616194036666e+01
5.480405397505294651e+00,4.674000908287679579e+01,4.314663305276675942e+01
5.822930734849375511e+00,4.640469460063540197e+01,4.284654192717272991e+01
6.165456072193456372e+00,4.606670868404154362e+01,4.255802701710607039e+01
6.507981409537537232e+00,4.573653918647897854e+01,4.226555442651723382e+01
6.850506746881618092e+00,4.539904797995038166e+01,4.197417019807200234e+01
7.193032084225698952e+00,4.502207891021308939e+01,4.167427695650409447e+01
7.535557421569779812e+00,4.468280674744952563e+01,4.134311803881098513e+01
7.878082758913860673e+00,4.436807220392344675e+01,4.101749987384891938e+01
8.220608096257942421e+00,4.405907629715452600e+01,4.068525259401221916e+01
8.563133433602022393e+00,4.375136663655531777e+01,4.036062384918070478e+01
8.905658770946104141e+00,4.343880881731643484e+01,4.005410149273814824e+01
9.248184108290184113e+00,4.315721984816359225e+01,3.972126056082311152e+01
9.590709445634265862e+00,4.288859228272086455e+01,3.940464611904900494e+01
9.933234782978345834e+00,4.261947000721287537e+01,3.908031420025665170e+01
1.027576012032242758e+01,4.235707578859258149e+01,3.875776323769927956e+01
1.061828545766650755e+01,4.208627149886266494e+01,3.841067465590441543e+01
1.096081079501058930e+01,4.180636454393174262e+01,3.806942365287975605e+01
1.130333613235467105e+01,4.153160257367965613e+01,3.775310603714481061e+01
1.164586146969875102e+01,4.123784373692111416e+01,3.743570005926627431e+01
1.198838680704283277e+01,4.095971773822517292e+01,3.713066183301953060e+01
1.233091214438691274e+01,4.068357057979032021e+01,3.683126330151688421e+01
1.267343748173099449e+01,4.039080116316232960e+01,3.652671978533540909e+01
1.301596281907507446e+01,4.008417986470671224e+01,3.622118684902338970e+01
1.335848815641915621e+01,3.976499293059318774e+01,3.592901108447371428e+01
1.370101349376323618e+01,3.945006050304099432e+01,3.562832630680136958e+01
1.404353883110731793e+01,3.912246349781784005e+01,3.531764838581052857e+01
1.438606416845139790e+01,3.880604694006983379e+01,3.500241913221918111e+01
1.472858950579547965e+01,3.847884570289890149e+01,3.467086444647385690e+01
1.507111484313955962e+01,3.814531217689248876e+01,3.430764831655111635e+01
1.541364018048364137e+01,3.779664052288874387e+01,3.394571843279808832e+01
1.575616551782772135e+01,3.743055507458743136e+01,3.363009341115453310e+01
1.609869085517180309e+01,3.705368494686318570e+01,3.333435573413490260e+01
1.644121619251588484e+01,3.666563437166379913e+01,3.304762178030322417e+01
1.678374152985996659e+01,3.624780225053502392e+01,3.272972109235940508e+01
1.712626686720404479e+01,3.581364469725227195e+01,3.242329767792990936e+01
1.746879220454812653e+01,3.531171186502724879e+01,3.213428805779797415e+01
1.781131754189220828e+01,3.483065579755670882e+01,3.185002765429265636e+01
1.815384287923629003e+01,3.429221336251461594e+01,3.157160482955754688e+01
1.849636821658036823e+01,3.377632970644891941e+01,3.128427722364754615e+01
1.883889355392444998e+01,3.330645408645352745e+01,3.099249722715009625e+01
1.918141889126853172e+01,3.284231710321529363e+01,3.069784791227406728e+01
1.952394422861261347e+01,3.239133940771330344e+01,3.041714942123871168e+01
1.986646956595669167e+01,3.197400199664980391e+01,3.014357475514326978e+01
2.020899490330077342e+01,3.156754820702229125e+01,2.986436039430372347e+01
2.055152024064485516e+01,3.117306640097436343e+01,2.958781746781665234e+01
2.089404557798893691e+01,3.079481108506735865e+01,2.932047614854363715e+01
2.123657091533301511e+01,3.043456321553625443e+01,2.907688091240368067e+01
2.157909625267709686e+01,3.008767251776749418e+01,2.883516557451175544e+01
2.192162159002117860e+01,2.974464055850785726e+01,2.858870101999321989e+01
2.226414692736526035e+01,2.941427317691918475e+01,2.835450527509343388e+01
2.260667226470934210e+01,2.908628040364381917e+01,2.813139103565574217e+01
2.294919760205342030e+01,2.877936227914904421e+01,2.790669372400917325e+01
2.329172293939750205e+01,2.848312989206414514e+01,2.768803187515893072e+01
2.363424827674158379e+01,2.821064358811230122e+01,2.746778695409981452e+01
2.397677361408566554e+01,2.793241864740330627e+01,2.725506162603283400e+01
2.431929895142974374e+01,2.765488630078569088e+01,2.704520561634443254e+01
2.466182428877382549e+01,2.737972856248137887e+01,2.683168875217301874e+01
2.500434962611790723e+01,2.710397717209873747e+01,2.662964916151591765e+01
2.534687496346198898e+01,2.682525752132446684e+01,2.642701591878048717e+01
2.568940030080606718e+01,2.653565424911420934e+01,2.622329431390145871e+01
2.603192563815014893e+01,2.626217852503182471e+01,2.601452666635665523e+01
2.637445097549423068e+01,2.600393987095981529e+01,2.581723629232616446e+01
2.671697631283831242e+01,2.574520650682253731e+01,2.562073745440010697e+01
2.705950165018239062e+01,2.549804935821262575e+01,2.543096667336175187e+01
2.740202698752647237e+01,2.524673664505442616e+01,2.524831971726331403e+01
2.774455232487055412e+01,2.499888690235313149e+01,2.506280344278629357e+01
2.808707766221463586e+01,2.474391333471191956e+01,2.487926600857036163e+01
2.842960299955871761e+01,2.450684827143355093e+01,2.469968625487661029e+01
2.877212833690279581e+01,2.426988215016823958e+01,2.452020544319591266e+01
2.911465367424687756e+01,2.405250654748770245e+01,2.434171405164575575e+01
2.945717901159095931e+01,2.383710978506825384e+01,2.417163273120522504e+01
2.979970434893504105e+01,2.362626435524930812e+01,2.399808844030779298e+01
3.014222968627911925e+01,2.341917872192643202e+01,2.383137114831111703e+01
3.048475502362320100e+01,2.320882800217275488e+01,2.366227924800112703e+01
3.082728036096728275e+01,2.300243496294125833e+01,2.349991540457883943e+01
3.116980569831136449e+01,2.279485461955310655e+01,2.333032879420358441e+01
3.151233103565544269e+01,2.259301291292211289e+01,2.317142792123820172e+01
3.185485637299952444e+01,2.239176485836944153e+01,2.300797571567231614e+01
3.219738171034360619e+01,2.218566864517710968e+01,2.284254466984534560e+01
3.253990704768768438e+01,2.197937454795866685e+01,2.267988400038389685e+01
3.288243238503176968e+01,2.176763864002223414e+01,2.250366827513399315e+01
3.322495772237584788e+01,2.156035512267324705e+01,2.234199702580308866e+01
3.356748305971993318e+01,2.136722031319104076e+01,2.217458713971502959e+01
3.391000839706401138e+01,2.116943522909527786e+01,2.200737513765307796e+01
3.425253373440808957e+01,2.097669618766528643e+01,2.183838217935614523e+01
3.459505907175217487e+01,2.079088308714910838e+01,2.167146700333335474e+01
3.493758440909625307e+01,2.060309114637183825e+01,2.149683435029232115e+01
3.528010974644033126e+01,2.041549708962067911e+01,2.132418053751237608e+01
3.562263508378441657e+01,2.023473003177027252e+01,2.115498969518933592e+01
3.596516042112849476e+01,2.006128468288589062e+01,2.099173537364955777e+01
3.630768575847258006e+01,1.988902663815816041e+01,2.081987309697404953e+01
3.665021109581665826e+01,1.972062733193955353e+01,2.065572829731678084e+01
3.699273643316073645e+01,1.955173331565567807e+01,2.049079196155508242e+01
3.733526177050482175e+01,1.938551073372427425e+01,2.032753764001530783e+01
3.767778710784889995e+01,1.921572623932291179e+01,2.015884150775754335e+01
3.802031244519297815e+01,1.904653539699987164e+01,1.999558718621776165e+01
3.836283778253706345e+01,1.887566254045490410e+01,1.982926566227330056e+01
3.870536311988114164e+01,1.869914998916583926e+01,1.966254837027662106e+01
3.904788845722522694e+01,1.853579672561300740e+01,1.949583107827993800e+01
3.939041379456930514e+01,1.837333394017766608e+01,1.932782754011355308e+01
3.973293913191338333e+01,1.821027750266400247e+01,1.915368959713779518e+01
4.007546446925746864e+01,1.804474751482397821e+01,1.898182732046229049e+01
4.041798980660154683e+01,1.787377571626595696e+01,1.880808514553874744e+01
4.076051514394563213e+01,1.771071927875229335e+01,1.862850539184499610e+01
4.110304048128971033e+01,1.754360621870339543e+01,1.845733570926086742e+01
4.144556581863378852e+01,1.737510797047173838e+01,1.828715544680728300e+01
4.178809115597787383e+01,1.720324569379623014e+01,1.811479846006650263e+01
4.213061649332195202e+01,1.703563792368206364e+01,1.794412348754764608e+01
4.247314183066603022e+01,1.686911851571149512e+01,1.777414110912017264e+01
4.281566716801011552e+01,1.669666258695766103e+01,1.759960739809219277e+01
4.315819250535419371e+01,1.652390983216466225e+01,1.743209856999107288e+01
4.350071784269827901e+01,1.636332694497735218e+01,1.725964264123723879e+01
4.384324318004235721e+01,1.619571917486318213e+01,1.709569572560608464e+01
4.418576851738643541e+01,1.602593468046181968e+01,1.692442710100890224e+01
4.452829385473052071e+01,1.585822796833459591e+01,1.675335636043783438e+01
4.487081919207459890e+01,1.568972972010293709e+01,1.657773428726626008e+01
4.521334452941868420e+01,1.552677222460232542e+01,1.641220429942623582e+01
4.555586986676276240e+01,1.535797715033150368e+01,1.623707693631993010e+01
4.589839520410684059e+01,1.518463074346017727e+01,1.607075541237546545e+01
4.624092054145092590e+01,1.501702297334600900e+01,1.590473071447016373e+01
4.658344587879500409e+01,1.484288503037024753e+01,1.573385785792519798e+01
4.692597121613908229e+01,1.467498043421691456e+01,1.555734530663613313e+01
4.726849655348316759e+01,1.450272238948918790e+01,1.538340524768648265e+01
4.761102189082724578e+01,1.432057014345602042e+01,1.520936624672377846e+01
4.795354722817133108e+01,1.413396550683540376e+01,1.503770185407437943e+01
4.829607256551540928e+01,1.394132540741847137e+01,1.485693479622397462e+01
4.863859790285948748e+01,1.374601387364906735e+01,1.467537620226913475e+01
4.898112324020357278e+01,1.355179070202326130e+01,1.449025569584433448e+01
4.932364857754765097e+01,1.335568763214942223e+01,1.429979232071459627e+01
4.966617391489173627e+01,1.315216391129650297e+01,1.410200723661883337e+01
5.000869925223581447e+01,1.294794759635220238e+01,1.390155071817060239e+01
5.035122458957989267e+01,1.273967465887267103e+01,1.370079737368320671e+01
5.069374992692397797e+01,1.253555728594142415e+01,1.349301914626894749e+01
5.103627526426805616e+01,1.231442188676481919e+01,1.327742449982339146e+01
5.137880060161213436e+01,1.210100396460646088e+01,1.306875579429164347e+01
5.172132593895621966e+01,1.188372730393897747e+01,1.285029182946750836e+01
5.206385127630029785e+01,1.166912207762396569e+01,1.262509980775567264e+01
5.240637661364438316e+01,1.144343534584685784e+01,1.239110194688199407e+01
5.274890195098846135e+01,1.121804544010891291e+01,1.215205804334254225e+01
5.309142728833253955e+01,1.098454228930050824e+01,1.190559348882400847e+01
5.343395262567662485e+01,1.074104599517360903e+01,1.165655644196605856e+01
5.377647796302070304e+01,1.048577560149323240e+01,1.139505270146325344e+01
5.411900330036478124e+01,1.021279458747611812e+01,1.112949233842521934e+01
5.446152863770886654e+01,9.932096096440760746e+00,1.084740865920710107e+01
5.480405397505294474e+01,9.645164258582973105e+00,1.055434241653994043e+01
5.514657931239703004e+01,9.342995350714808467e+00,1.023753009073972109e+01
5.548910464974110823e+01,9.021038040235760391e+00,9.912307693829879085e+00
5.583162998708518643e+01,8.685129905916040727e+00,9.571452458857439893e+00
5.617415532442927173e+01,8.315878313196986227e+00,9.195571751263738491e+00
5.651668066177334993e+01,7.918824014809639600e+00,8.781697310657143873e+00
5.685920599911743523e+01,7.483380215357185783e+00,8.335468831781758681e+00
5.720173133646151342e+01,7.005688176330497896e+00,7.839967230405275878e+00
5.754425667380559162e+01,6.492871722669495860e+00,7.273128437616565023e+00
5.788678201114967692e+01,5.973525096146902413e+00,6.665129767397220739e+00
5.822930734849375511e+01,5.410446099854259394e+00,5.988564282131171090e+00
5.857183268583783331e+01,4.764453696622021006e+00,5.230074810056070334e+00
5.891435802318191861e+01,4.038120378789602505e+00,4.366805746156349421e+00
5.925688336052599681e+01,3.278443602557848724e+00,3.483451453606583925e+00
5.959940869787008211e+01,2.567050528696646516e+00,2.680141249617835619e+00
5.994193403521416030e+01,1.913934300524491761e+00,1.975970942709605938e+00
6.028445937255823850e+01,1.389442689323068691e+00,1.420114713369935222e+00
6.062698470990232380e+01,1.011088431403007748e+00,1.011583141468279656e+00
6.096951004724640200e+01,7.362275191378588879e-01,7.302909983545944339e-01
6.131203538459048730e+01,5.326048562718848078e-01,5.255799733450217115e-01
6.165456072193456549e+01,3.759796496067550620e-01,3.706367809018168979e-01
6.199708605927864369e+01,2.688254494688298579e-01,2.567545238761919091e-01
6.233961139662272899e+01,1.856152164900716772e-01,1.725548707668896620e-01
6.268213673396680718e+01,1.227870382005218364e-01,1.150695611822779296e-01
6.302466207131088538e+01,8.053879862628909869e-02,7.212872751666431215e-02
6.336718740865497068e+01,4.620592009640910047e-02,3.878526911732840809e-02
6.370971274599904888e+01,2.414185118527584564e-02,1.800744637590247568e-02
6.405223808334312707e+01,1.038891137071296447e-02,8.805839161842417273e-03
6.439476342068721237e+01,4.155564548285186829e-03,2.968260391632275563e-03
6.473728875803129768e+01,1.286246169707319599e-03,5.936520783264551994e-04
6.507981409537536877e+01,2.968260391632275997e-04,9.894201305440919990e-05
6.542233943271945407e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.576486477006353937e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.610739010740761046e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.644991544475169576e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.679244078209578106e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.713496611943986636e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.747749145678393745e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.782001679412802275e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.816254213147210805e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.843656240134737345e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/lung/lung_mlp_comparison/dvh/dvh_Esophagus.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000001847e+02,1.000000000000001847e+02
3.425253373489662301e-01,7.858168896953220894e+01,7.929991683677346259e+01
6.850506746979324602e-01,7.549708928706452582e+01,7.648748771452352457e+01
1.027576012046898635e+00,7.313827776517747736e+01,7.421183941936968154e+01
1.370101349395864920e+00,7.175474408407067983e+01,7.295683072503236133e+01
1.712626686744831206e+00,7.026536629621251961e+01,7.157329704392553538e+01
2.055152024093797269e+00,6.831481061465207461e+01,6.984198986920713992e+01
2.397677361442763555e+00,6.742269600060504331e+01,6.874574733499682111e+01
2.740202698791729841e+00,6.657594314659429813e+01,6.778559008089536064e+01
3.082728036140696126e+00,6.581235351931674415e+01,6.699175928026028259e+01
3.425253373489662412e+00,6.496560066530599897e+01,6.619036818628582353e+01
3.767778710838628697e+00,6.395252135782887137e+01,6.538897709231136446e+01
4.110304048187594539e+00,6.288651999697607664e+01,6.445150071822804705e+01
4.452829385536561269e+00,6.216829212973483010e+01,6.342330082407215741e+01
4.795354722885527110e+00,6.141982308913605237e+01,6.263703031677647459e+01
5.137880060234493840e+00,6.070915551523417975e+01,6.198684508958965722e+01
5.480405397583459681e+00,6.023285703485314002e+01,6.144250396915418122e+01
5.822930734932426411e+00,5.964315415438138501e+01,6.086036138202180723e+01
6.165456072281392252e+00,5.890980570046136933e+01,6.021773644817437798e+01
6.507981409630358982e+00,5.823693959325640890e+01,5.962047327436324196e+01
6.850506746979324824e+00,5.768503817948155898e+01,5.910637332728529714e+01
7.193032084328291553e+00,5.714825735238547111e+01,5.854691162017105910e+01
7.535557421677257395e+00,5.658879564527124018e+01,5.778332199289351934e+01
7.878082759026223236e+00,5.601421335147824010e+01,5.714825735238547111e+01
8.220608096375189078e+00,5.554547516443658139e+01,5.673244121871948664e+01
8.563133433724155807e+00,5.505405609737677963e+01,5.625614273833844692e+01
8.905658771073122537e+00,5.453239585695944669e+01,5.575716337793926414e+01
9.248184108422089267e+00,5.411657972329346222e+01,5.518258108414626406e+01
9.590709445771054220e+00,5.360247977621551030e+01,5.468360172374708128e+01
9.933234783120020950e+00,5.323958569592519297e+01,5.425266500340232767e+01
1.027576012046898768e+01,5.279352838890168442e+01,5.386709004309386728e+01
1.061828545781795441e+01,5.242307401527197896e+01,5.351175625614293807e+01
1.096081079516691936e+01,5.205261964164227351e+01,5.308837982913756548e+01
1.130333613251588609e+01,5.164436380131566295e+01,5.261964164209590678e+01
1.164586146986485282e+01,5.125122854766782154e+01,5.217358433507239113e+01
1.198838680721381778e+01,5.092613593407440220e+01,5.178800937476392363e+01
1.233091214456278450e+01,5.055568156044470385e+01,5.147047705450989952e+01
1.267343748191175123e+01,5.021546836017252957e+01,5.112270356089833712e+01
1.301596281926071796e+01,4.992817721327603664e+01,5.074468889392925064e+01
1.335848815660968292e+01,4.958040371966447424e+01,5.032131246692387805e+01
1.370101349395864965e+01,4.914190670598034671e+01,4.990549633325789358e+01
1.404353883130761638e+01,4.877901262569003649e+01,4.951992137294943319e+01
1.438606416865658311e+01,4.850684206547229849e+01,4.917970817267725891e+01
1.472858950600554806e+01,4.812882739850321911e+01,4.877145233235064836e+01
1.507111484335451479e+01,4.786421713162486924e+01,4.843879942541785510e+01
1.541364018070348152e+01,4.747108187797702783e+01,4.807590534512753777e+01
1.575616551805244647e+01,4.714598926438361559e+01,4.770545097149783231e+01
1.609869085540141498e+01,4.683601723746896539e+01,4.730475542451060278e+01
1.644121619275037816e+01,4.648824374385741010e+01,4.692674075754152341e+01
1.678374153009934489e+01,4.609510849020956158e+01,4.655628638391181795e+01
1.712626686744831161e+01,4.577757616995553036e+01,4.617071142360335045e+01
1.746879220479727834e+01,4.548272472971964220e+01,4.579269675663427108e+01
1.781131754214624507e+01,4.515763211612622996e+01,4.543736296968334187e+01
1.815384287949521180e+01,4.477205715581776957e+01,4.503666742269611234e+01
1.849636821684417853e+01,4.445452483556374546e+01,4.467377334240579501e+01
1.883889355419314171e+01,4.404626899523713490e+01,4.433356014213362073e+01
1.918141889154210844e+01,4.371361608830434164e+01,4.383458078173443795e+01
1.952394422889107517e+01,4.332048083465650024e+01,4.350948816814102571e+01
1.986646956624004190e+01,4.298026763438433306e+01,4.315415438119008229e+01
2.020899490358900863e+01,4.264005443411215879e+01,4.282150147425728903e+01
2.055152024093797536e+01,4.222423830044616722e+01,4.235276328721563033e+01
2.089404557828694209e+01,4.189914568685274787e+01,4.192938686021026484e+01
2.123657091563590882e+01,4.152113101988366139e+01,4.154381189990179735e+01
2.157909625298487200e+01,4.115067664625395594e+01,4.116579723293271798e+01
2.192162159033383872e+01,4.075754139260610742e+01,4.074998109926672640e+01
2.226414692768280545e+01,4.031904437892197279e+01,4.023588115218877448e+01
2.260667226503177218e+01,3.985030619188031409e+01,3.984274589854092596e+01
2.294919760238073891e+01,3.947985181825061574e+01,3.945717093823245847e+01
2.329172293972970564e+01,3.913207832463906044e+01,3.903379451122708588e+01
2.363424827707867237e+01,3.877674453768812413e+01,3.861041808422171329e+01
2.397677361442763555e+01,3.839116957737966374e+01,3.827776517728892713e+01
2.431929895177660228e+01,3.798291373705306739e+01,3.780146669690788741e+01
2.466182428912556901e+01,3.759733877674459990e+01,3.740077114992066498e+01
2.500434962647453574e+01,3.711348000302418626e+01,3.687911090950333914e+01
2.534687496382350247e+01,3.669766386935819469e+01,3.653889770923117197e+01
2.568940030117246920e+01,3.617600362894086885e+01,3.606259922885013225e+01
2.603192563852143593e+01,3.578286837529302744e+01,3.572238602857795797e+01
2.637445097587039911e+01,3.540485370832394096e+01,3.531413018825135453e+01
2.671697631321936584e+01,3.504195962803361653e+01,3.492099493460351312e+01
2.705950165056833256e+01,3.458834202767072696e+01,3.451273909427690256e+01
2.740202698791729929e+01,3.420276706736225947e+01,3.415740530732596625e+01
2.774455232526626602e+01,3.380963181371441095e+01,3.371890829364183872e+01
2.808707766261523275e+01,3.331821274665460919e+01,3.320480834656389391e+01
2.842960299996419948e+01,3.296287895970366577e+01,3.284947455961295049e+01
2.877212833731316621e+01,3.259998487941334133e+01,3.250926135934076910e+01
2.911465367466212939e+01,3.216148786572920670e+01,3.218416874574735687e+01
2.945717901201109612e+01,3.180615407877826684e+01,3.171543055870569816e+01
2.979970434936006285e+01,3.132229530505784609e+01,3.130717471837909116e+01
3.014222968670902958e+01,3.086867770469495298e+01,3.092916005141001179e+01
3.048475502405799631e+01,3.046798215770772700e+01,3.054358509110155140e+01
3.082728036140696304e+01,3.015801013079308035e+01,3.023361306418690830e+01
3.116980569875592977e+01,2.987071898389658031e+01,2.977999546382401164e+01
3.151233103610489295e+01,2.944734255689121127e+01,2.943222197021245989e+01
3.185485637345385967e+01,2.904664700990398885e+01,2.909956906327966664e+01
3.219738171080282996e+01,2.869131322295305253e+01,2.872911468964997184e+01
3.253990704815179669e+01,2.830573826264459569e+01,2.835866031602027704e+01
3.288243238550075631e+01,2.794284418235428191e+01,2.789748242231800290e+01
3.322495772284972304e+01,2.761019127542149221e+01,2.754970892870644761e+01
3.356748306019868977e+01,2.721705602177365080e+01,2.722461631511303892e+01
3.391000839754765650e+01,2.686172223482271093e+01,2.685416194148334412e+01
3.425253373489662323e+01,2.647614727451425409e+01,2.648370756785364222e+01
3.459505907224558996e+01,2.613593407424208337e+01,2.614349436758147149e+01
3.493758440959455669e+01,2.583352234066681774e+01,2.575035911393363008e+01
3.528010974694352342e+01,2.553867090043093668e+01,2.541770620700084038e+01
3.562263508429249015e+01,2.514553564678309172e+01,2.503969154003176456e+01
3.596516042164145688e+01,2.482044303318968659e+01,2.472215921977773689e+01
3.630768575899042361e+01,2.444242836622060722e+01,2.440462689952371633e+01
3.665021109633939034e+01,2.407197399259091242e+01,2.395100929916082322e+01
3.699273643368835707e+01,2.372420049897936067e+01,2.367883873894308877e+01
3.733526177103732380e+01,2.339154759204657097e+01,2.336886671202844212e+01
3.767778710838628342e+01,2.314961820518636060e+01,2.307401527179255751e+01
3.802031244573525015e+01,2.274892265819913817e+01,2.271868148484162120e+01
3.836283778308421688e+01,2.242383004460573304e+01,2.234066681787254538e+01
3.870536312043318361e+01,2.214409919104861402e+01,2.200045361760037821e+01
3.904788845778215034e+01,2.181900657745520888e+01,2.175852423074016784e+01
3.939041379513111707e+01,2.144099191048612951e+01,2.138806985711046948e+01
3.973293913248008380e+01,2.114614047025024846e+01,2.109321841687458843e+01
4.007546446982905053e+01,2.084372873667498638e+01,2.079080668329932635e+01
4.041798980717801726e+01,2.049595524306343819e+01,2.044303318968777106e+01
4.076051514452698399e+01,2.020110380282755358e+01,2.020110380282756068e+01
4.110304048187595072e+01,1.993649353594920015e+01,1.987601118923414845e+01
4.144556581922491745e+01,1.967188326907084317e+01,1.962652150903455706e+01
4.178809115657388418e+01,1.930142889544114482e+01,1.931654948211991751e+01
4.213061649392285091e+01,1.908218038859907750e+01,1.905949950858094510e+01
4.247314183127181764e+01,1.881000982838133950e+01,1.869660542829063132e+01
4.281566716862077726e+01,1.842443486807287911e+01,1.836395252135783807e+01
4.315819250596974399e+01,1.810690254781885500e+01,1.809934225447948464e+01
4.350071784331871072e+01,1.781961140092235496e+01,1.782717169426174664e+01
4.384324318066767745e+01,1.757768201406214459e+01,1.756256142738339321e+01
4.418576851801664418e+01,1.735087321388069626e+01,1.734331292054132589e+01
4.452829385536561091e+01,1.703334089362667214e+01,1.710138353368111552e+01
4.487081919271457764e+01,1.672336886671202549e+01,1.671580857337265513e+01
4.521334453006354437e+01,1.647387918651243410e+01,1.644363801315492069e+01
4.555586986741251110e+01,1.620170862629469610e+01,1.620170862629471031e+01
4.589839520476147783e+01,1.594465865275572369e+01,1.595221894609511715e+01
4.624092054211044456e+01,1.566492779919860645e+01,1.570272926589552576e+01
4.658344587945941129e+01,1.542299841233839608e+01,1.544567929235655335e+01
4.692597121680837802e+01,1.518862931881756495e+01,1.521131019883572577e+01
4.726849655415734475e+01,1.490889846526044771e+01,1.493913963861798777e+01
4.761102189150630437e+01,1.464428819838209428e+01,1.471233083843654299e+01
4.795354722885527110e+01,1.443259998487941154e+01,1.444772057155818779e+01
4.829607256620423783e+01,1.419823089135858218e+01,1.421335147803736021e+01
4.863859790355320456e+01,1.391850003780146494e+01,1.395630150449838602e+01
4.898112324090217129e+01,1.372193241097754246e+01,1.372193241097755845e+01
4.932364857825113802e+01,1.349512361079609590e+01,1.355560595751116360e+01
4.966617391560010475e+01,1.330611627731155622e+01,1.335147803734786009e+01
5.000869925294907148e+01,1.304150601043320279e+01,1.308686777046950489e+01
5.035122459029803821e+01,1.277689574355484758e+01,1.279201633023362383e+01
5.069374992764700494e+01,1.254252665003401823e+01,1.257276782339155652e+01
5.103627526499597167e+01,1.233839872987071473e+01,1.239132078324639785e+01
5.137880060234493840e+01,1.210402963634988716e+01,1.220231344976185817e+01
5.172132593969390513e+01,1.195282376956225612e+01,1.199818552959855289e+01
5.206385127704287186e+01,1.166553262266575786e+01,1.172601496938081667e+01
5.240637661439183859e+01,1.140092235578740265e+01,1.147652528918122350e+01
5.274890195174079821e+01,1.118923414228471813e+01,1.127239736901792000e+01
5.309142728908976494e+01,1.096998563544265259e+01,1.106826944885461828e+01
5.343395262643873167e+01,1.071293566190368196e+01,1.078097830195811824e+01
5.377647796378769840e+01,1.047100627504347159e+01,1.054660920843728711e+01
5.411900330113666513e+01,1.025175776820140605e+01,1.031224011491645953e+01
5.446152863848563186e+01,9.979587207983669828e+00,1.007031072805624916e+01
5.480405397583459859e+01,9.699856354426554361e+00,9.896423981250473290e+00
5.514657931318356532e+01,9.533529900960157732e+00,9.601572541014592233e+00
5.548910465053253205e+01,9.246238754063659471e+00,9.299160807439330156e+00
5.583162998788149878e+01,8.989188780524685285e+00,9.072352007257883599e+00
5.617415532523046551e+01,8.717018220306947285e+00,8.860663793755199080e+00
5.651668066257943224e+01,8.543131473501171413e+00,8.603613820216226671e+00
5.685920599992839897e+01,8.202918273229002466e+00,8.278521206622817985e+00
5.720173133727736570e+01,7.923187419671884335e+00,8.006350646405081761e+00
5.754425667462633243e+01,7.567853632720950685e+00,7.484690405987753259e+00
5.788678201197529205e+01,6.963030165570424757e+00,6.925228698873516109e+00
5.822930734932425878e+01,6.297724351704846235e+00,6.358206698419898828e+00
5.857183268667322551e+01,5.632418537839268602e+00,5.700461177893702214e+00
5.891435802402219224e+01,4.800786270507296116e+00,4.846148030543584895e+00
5.925688336137115897e+01,3.765026083012021019e+00,3.954033416496560260e+00
5.959940869872012570e+01,2.895592348983141218e+00,3.061918802449535182e+00
5.994193403606909243e+01,2.252967415135707530e+00,2.290768881832615289e+00
6.028445937341805916e+01,1.504498374536932026e+00,1.595221894609510915e+00
6.062698471076702589e+01,9.147954940651696898e-01,9.979587207983668939e-01
6.096951004811599262e+01,4.687381870416572061e-01,5.292205337567097434e-01
6.131203538546495935e+01,1.738867468057760379e-01,2.268088001814470289e-01
6.165456072281392608e+01,5.292205337567097018e-02,6.048234671505253734e-02
6.199708606016289281e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.233961139751185954e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.268213673486081916e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.302466207220978589e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.336718740955875262e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.370971274690771935e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.405223808425668608e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.439476342160565991e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.473728875895461954e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.507981409630359337e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.542233943365255300e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.576486477100151262e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.610739010835048646e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.644991544569944608e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.679244078304841992e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.713496612039737954e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.747749145774635338e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.782001679509531300e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.816254213244428684e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.843656240232346022e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/lung/lung_mlp_comparison/dvh/dvh_GTVp_T00.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,9.999999999999998579e+01,1.000000000000000000e+02
3.425253373489662301e-01,9.999999999999998579e+01,1.000000000000000000e+02
6.850506746979324602e-01,9.999999999999998579e+01,1.000000000000000000e+02
1.027576012046898635e+00,9.999999999999998579e+01,1.000000000000000000e+02
1.370101349395864920e+00,9.999999999999998579e+01,1.000000000000000000e+02
1.712626686744831206e+00,9.999999999999998579e+01,1.000000000000000000e+02
2.055152024093797269e+00,9.999999999999998579e+01,1.000000000000000000e+02
2.397677361442763555e+00,9.999999999999998579e+01,1.000000000000000000e+02
2.740202698791729841e+00,9.999999999999998579e+01,1.000000000000000000e+02
3.082728036140696126e+00,9.999999999999998579e+01,1.000000000000000000e+02
3.425253373489662412e+00,9.999999999999998579e+01,1.000000000000000000e+02
3.767778710838628697e+00,9.999999999999998579e+01,1.000000000000000000e+02
4.110304048187594539e+00,9.999999999999998579e+01,1.000000000000000000e+02
4.452829385536561269e+00,9.999999999999998579e+01,1.000000000000000000e+02
4.795354722885527110e+00,9.999999999999998579e+01,1.000000000000000000e+02
5.137880060234493840e+00,9.999999999999998579e+01,1.000000000000000000e+02
5.480405397583459681e+00,9.999999999999998579e+01,1.000000000000000000e+02
5.822930734932426411e+00,9.999999999999998579e+01,1.000000000000000000e+02
6.165456072281392252e+00,9.999999999999998579e+01,1.000000000000000000e+02
6.507981409630358982e+00,9.999999999999998579e+01,1.000000000000000000e+02
6.850506746979324824e+00,9.999999999999998579e+01,1.000000000000000000e+02
7.193032084328291553e+00,9.999999999999998579e+01,1.000000000000000000e+02
7.535557421677257395e+00,9.999999999999998579e+01,1.000000000000000000e+02
7.878082759026223236e+00,9.999999999999998579e+01,1.000000000000000000e+02
8.220608096375189078e+00,9.999999999999998579e+01,1.000000000000000000e+02
8.563133433724155807e+00,9.999999999999998579e+01,1.000000000000000000e+02
8.905658771073122537e+00,9.999999999999998579e+01,1.000000000000000000e+02
9.248184108422089267e+00,9.999999999999998579e+01,1.000000000000000000e+02
9.590709445771054220e+00,9.999999999999998579e+01,1.000000000000000000e+02
9.933234783120020950e+00,9.999999999999998579e+01,1.000000000000000000e+02
1.027576012046898768e+01,9.999999999999998579e+01,1.000000000000000000e+02
1.061828545781795441e+01,9.999999999999998579e+01,1.000000000000000000e+02
1.096081079516691936e+01,9.999999999999998579e+01,1.000000000000000000e+02
1.130333613251588609e+01,9.999999999999998579e+01,1.000000000000000000e+02
1.164586146986485282e+01,9.999999999999998579e+01,1.000000000000000000e+02
1.198838680721381778e+01,9.999999999999998579e+01,1.000000000000000000e+02
1.233091214456278450e+01,9.999999999999998579e+01,1.000000000000000000e+02
1.267343748191175123e+01,9.999999999999998579e+01,1.000000000000000000e+02
1.301596281926071796e+01,9.999999999999998579e+01,1.000000000000000000e+02
1.335848815660968292e+01,9.999999999999998579e+01,1.000000000000000000e+02
1.370101349395864965e+01,9.999999999999998579e+01,1.000000000000000000e+02
1.404353883130761638e+01,9.999999999999998579e+01,1.000000000000000000e+02
1.438606416865658311e+01,9.999999999999998579e+01,1.000000000000000000e+02
1.472858950600554806e+01,9.999999999999998579e+01,1.000000000000000000e+02
1.507111484335451479e+01,9.999999999999998579e+01,1.000000000000000000e+02
1.541364018070348152e+01,9.999999999999998579e+01,1.000000000000000000e+02
1.575616551805244647e+01,9.999999999999998579e+01,1.000000000000000000e+02
1.609869085540141498e+01,9.999999999999998579e+01,1.000000000000000000e+02
1.644121619275037816e+01,9.999999999999998579e+01,1.000000000000000000e+02
1.678374153009934489e+01,9.999999999999998579e+01,1.000000000000000000e+02
1.712626686744831161e+01,9.999999999999998579e+01,1.000000000000000000e+02
1.746879220479727834e+01,9.999999999999998579e+01,1.000000000000000000e+02
1.781131754214624507e+01,9.999999999999998579e+01,1.000000000000000000e+02
1.815384287949521180e+01,9.999999999999998579e+01,1.000000000000000000e+02
1.849636821684417853e+01,9.999999999999998579e+01,1.000000000000000000e+02
1.883889355419314171e+01,9.999999999999998579e+01,1.000000000000000000e+02
1.918141889154210844e+01,9.999999999999998579e+01,1.000000000000000000e+02
1.952394422889107517e+01,9.999999999999998579e+01,1.000000000000000000e+02
1.986646956624004190e+01,9.999999999999998579e+01,1.000000000000000000e+02
2.020899490358900863e+01,9.999999999999998579e+01,1.000000000000000000e+02
2.055152024093797536e+01,9.999999999999998579e+01,1.000000000000000000e+02
2.089404557828694209e+01,9.999999999999998579e+01,1.000000000000000000e+02
2.123657091563590882e+01,9.999999999999998579e+01,1.000000000000000000e+02
2.157909625298487200e+01,9.999999999999998579e+01,1.000000000000000000e+02
2.192162159033383872e+01,9.999999999999998579e+01,1.000000000000000000e+02
2.226414692768280545e+01,9.999999999999998579e+01,1.000000000000000000e+02
2.260667226503177218e+01,9.999999999999998579e+01,1.000000000000000000e+02
2.294919760238073891e+01,9.999999999999998579e+01,1.000000000000000000e+02
2.329172293972970564e+01,9.999999999999998579e+01,1.000000000000000000e+02
2.363424827707867237e+01,9.999999999999998579e+01,1.000000000000000000e+02
2.397677361442763555e+01,9.999999999999998579e+01,1.000000000000000000e+02
2.431929895177660228e+01,9.999999999999998579e+01,1.000000000000000000e+02
2.466182428912556901e+01,9.999999999999998579e+01,1.000000000000000000e+02
2.500434962647453574e+01,9.999999999999998579e+01,1.000000000000000000e+02
2.534687496382350247e+01,9.999999999999998579e+01,1.000000000000000000e+02
2.568940030117246920e+01,9.999999999999998579e+01,1.000000000000000000e+02
2.603192563852143593e+01,9.999999999999998579e+01,1.000000000000000000e+02
2.637445097587039911e+01,9.999999999999998579e+01,1.000000000000000000e+02
2.671697631321936584e+01,9.999999999999998579e+01,1.000000000000000000e+02
2.705950165056833256e+01,9.999999999999998579e+01,1.000000000000000000e+02
2.740202698791729929e+01,9.999999999999998579e+01,1.000000000000000000e+02
2.774455232526626602e+01,9.999999999999998579e+01,1.000000000000000000e+02
2.808707766261523275e+01,9.999999999999998579e+01,1.000000000000000000e+02
2.842960299996419948e+01,9.999999999999998579e+01,1.000000000000000000e+02
2.877212833731316621e+01,9.999999999999998579e+01,1.000000000000000000e+02
2.911465367466212939e+01,9.999999999999998579e+01,1.000000000000000000e+02
2.945717901201109612e+01,9.999999999999998579e+01,1.000000000000000000e+02
2.979970434936006285e+01,9.999999999999998579e+01,1.000000000000000000e+02
3.014222968670902958e+01,9.999999999999998579e+01,1.000000000000000000e+02
3.048475502405799631e+01,9.999999999999998579e+01,1.000000000000000000e+02
3.082728036140696304e+01,9.999999999999998579e+01,1.000000000000000000e+02
3.116980569875592977e+01,9.999999999999998579e+01,1.000000000000000000e+02
3.151233103610489295e+01,9.999999999999998579e+01,1.000000000000000000e+02
3.185485637345385967e+01,9.999999999999998579e+01,1.000000000000000000e+02
3.219738171080282996e+01,9.999999999999998579e+01,1.000000000000000000e+02
3.253990704815179669e+01,9.999999999999998579e+01,1.000000000000000000e+02
3.288243238550075631e+01,9.999999999999998579e+01,1.000000000000000000e+02
3.322495772284972304e+01,9.999999999999998579e+01,1.000000000000000000e+02
3.356748306019868977e+01,9.999999999999998579e+01,1.000000000000000000e+02
3.391000839754765650e+01,9.999999999999998579e+01,1.000000000000000000e+02
3.425253373489662323e+01,9.999999999999998579e+01,1.000000000000000000e+02
3.459505907224558996e+01,9.999999999999998579e+01,1.000000000000000000e+02
3.493758440959455669e+01,9.999999999999998579e+01,1.000000000000000000e+02
3.528010974694352342e+01,9.999999999999998579e+01,1.000000000000000000e+02
3.562263508429249015e+01,9.999999999999998579e+01,1.000000000000000000e+02
3.596516042164145688e+01,9.999999999999998579e+01,1.000000000000000000e+02
3.630768575899042361e+01,9.999999999999998579e+01,1.000000000000000000e+02
3.665021109633939034e+01,9.999999999999998579e+01,1.000000000000000000e+02
3.699273643368835707e+01,9.999999999999998579e+01,1.000000000000000000e+02
3.733526177103732380e+01,9.999999999999998579e+01,1.000000000000000000e+02
3.767778710838628342e+01,9.999999999999998579e+01,1.000000000000000000e+02
3.802031244573525015e+01,9.999999999999998579e+01,1.000000000000000000e+02
3.836283778308421688e+01,9.999999999999998579e+01,1.000000000000000000e+02
3.870536312043318361e+01,9.999999999999998579e+01,1.000000000000000000e+02
3.904788845778215034e+01,9.999999999999998579e+01,1.000000000000000000e+02
3.939041379513111707e+01,9.999999999999998579e+01,1.000000000000000000e+02
3.973293913248008380e+01,9.999999999999998579e+01,1.000000000000000000e+02
4.007546446982905053e+01,9.999999999999998579e+01,1.000000000000000000e+02
4.041798980717801726e+01,9.999999999999998579e+01,1.000000000000000000e+02
4.076051514452698399e+01,9.999999999999998579e+01,1.000000000000000000e+02
4.110304048187595072e+01,9.999999999999998579e+01,1.000000000000000000e+02
4.144556581922491745e+01,9.999999999999998579e+01,1.000000000000000000e+02
4.178809115657388418e+01,9.999999999999998579e+01,1.000000000000000000e+02
4.213061649392285091e+01,9.999999999999998579e+01,1.000000000000000000e+02
4.247314183127181764e+01,9.999999999999998579e+01,1.000000000000000000e+02
4.281566716862077726e+01,9.999999999999998579e+01,1.000000000000000000e+02
4.315819250596974399e+01,9.999999999999998579e+01,1.000000000000000000e+02
4.350071784331871072e+01,9.999999999999998579e+01,1.000000000000000000e+02
4.384324318066767745e+01,9.999999999999998579e+01,1.000000000000000000e+02
4.418576851801664418e+01,9.999999999999998579e+01,1.000000000000000000e+02
4.452829385536561091e+01,9.999999999999998579e+01,1.000000000000000000e+02
4.487081919271457764e+01,9.999999999999998579e+01,1.000000000000000000e+02
4.521334453006354437e+01,9.999999999999998579e+01,1.000000000000000000e+02
4.555586986741251110e+01,9.999999999999998579e+01,1.000000000000000000e+02
4.589839520476147783e+01,9.999999999999998579e+01,1.000000000000000000e+02
4.624092054211044456e+01,9.999999999999998579e+01,1.000000000000000000e+02
4.658344587945941129e+01,9.999999999999998579e+01,1.000000000000000000e+02
4.692597121680837802e+01,9.999999999999998579e+01,1.000000000000000000e+02
4.726849655415734475e+01,9.999999999999998579e+01,1.000000000000000000e+02
4.761102189150630437e+01,9.999999999999998579e+01,1.000000000000000000e+02
4.795354722885527110e+01,9.999999999999998579e+01,1.000000000000000000e+02
4.829607256620423783e+01,9.999999999999998579e+01,1.000000000000000000e+02
4.863859790355320456e+01,9.999999999999998579e+01,1.000000000000000000e+02
4.898112324090217129e+01,9.999999999999998579e+01,1.000000000000000000e+02
4.932364857825113802e+01,9.999999999999998579e+01,1.000000000000000000e+02
4.966617391560010475e+01,9.999999999999998579e+01,1.000000000000000000e+02
5.000869925294907148e+01,9.999999999999998579e+01,1.000000000000000000e+02
5.035122459029803821e+01,9.999908639922524856e+01,1.000000000000000000e+02
5.069374992764700494e+01,9.999817279845051132e+01,1.000000000000000000e+02
5.103627526499597167e+01,9.999725919767577409e+01,9.999908639922526277e+01
5.137880060234493840e+01,9.999360479457683937e+01,9.999817279845052553e+01
5.172132593969390513e+01,9.999269119380210213e+01,9.999725919767578830e+01
5.206385127704287186e+01,9.999086399225262767e+01,9.999634559690105107e+01
5.240637661439183859e+01,9.998720958915369295e+01,9.999543199612631383e+01
5.274890195174079821e+01,9.998446878682949546e+01,9.999269119380210213e+01
5.309142728908976494e+01,9.998081438373056073e+01,9.999177759302736490e+01
5.343395262643873167e+01,9.997807358140636325e+01,9.998995039147789043e+01
5.377647796378769840e+01,9.997624637985688878e+01,9.998903679070315320e+01
5.411900330113666513e+01,9.997167837598321682e+01,9.998446878682949546e+01
5.446152863848563186e+01,9.996893757365900512e+01,9.998081438373056073e+01
5.480405397583459859e+01,9.996528317056007040e+01,9.997624637985688878e+01
5.514657931318356532e+01,9.995706076358749215e+01,9.997167837598321682e+01
5.548910465053253205e+01,9.994975195738963691e+01,9.996893757365900512e+01
5.583162998788149878e+01,9.994518395351596496e+01,9.996528317056007040e+01
5.617415532523046551e+01,9.993696154654338670e+01,9.995706076358747794e+01
5.651668066257943224e+01,9.993056634112026870e+01,9.994335675196647628e+01
5.685920599992839897e+01,9.990498551942773986e+01,9.992234393414760518e+01
5.720173133727736570e+01,9.987026868998786711e+01,9.986570068611413831e+01
5.754425667462633243e+01,9.979900782955866134e+01,9.965557250792544153e+01
5.788678201197529205e+01,9.951305078706710106e+01,9.923074814767440444e+01
5.822930734932425878e+01,9.908183122139290333e+01,9.842495226435950428e+01
5.857183268667322551e+01,9.817736645440676568e+01,9.682706450935069142e+01
5.891435802402219224e+01,9.645614259480893793e+01,9.077080497364261191e+01
5.925688336137115897e+01,9.024274372584670800e+01,7.211507715358541759e+01
5.959940869872012570e+01,6.821491544624831249e+01,3.806243547694528218e+01
5.994193403606909243e+01,2.772230190851202281e+01,1.422385046182519019e+01
6.028445937341805916e+01,8.387768712827869066e+00,5.418566194944133052e+00
6.062698471076702589e+01,2.821199192376915299e+00,2.061996948573412425e+00
6.096951004811599262e+01,1.139260166092620929e+00,8.158454918369770770e-01
6.131203538546495935e+01,5.143572361749363386e-01,3.681811122175832063e-01
6.165456072281392608e+01,2.302273952328311724e-01,1.607937363530884400e-01
6.199708606016289281e+01,1.078048914185479323e-01,7.582886430287692769e-02
6.233961139751185954e+01,4.293923641247247847e-02,2.558082169253679539e-02
6.268213673486081916e+01,9.136007747334569037e-03,8.222406972601112307e-03
6.302466207220978589e+01,9.136007747334570555e-04,2.740802324200371058e-03
6.336718740955875262e+01,0.000000000000000000e+00,9.136007747334570555e-04
6.370971274690771935e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.405223808425668608e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.439476342160565991e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.473728875895461954e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.507981409630359337e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.542233943365255300e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.576486477100151262e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.610739010835048646e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.644991544569944608e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.679244078304841992e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.713496612039737954e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.747749145774635338e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.782001679509531300e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.816254213244428684e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.843656240232346022e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/lung/lung_mlp_comparison/dvh/dvh_Heart.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000000853e+02,9.999999999999991473e+01
3.425253373489662301e-01,7.725850713501655775e+01,7.795074094401748255e+01
6.850506746979324602e-01,7.491561470911096876e+01,7.556737102085612889e+01
1.027576012046898635e+00,7.332532930845233921e+01,7.393935236004382716e+01
1.370101349395864920e+00,7.206915477497265954e+01,7.264613062568598423e+01
1.712626686744831206e+00,7.102771679473116251e+01,7.155598243688248772e+01
2.055152024093797269e+00,7.009536223929757170e+01,7.058452250274417850e+01
2.397677361442763555e+00,6.926317233809010077e+01,6.968852908891322784e+01
2.740202698791729841e+00,6.847969264544464352e+01,6.881929198682762205e+01
3.082728036140696126e+00,6.773874862788150608e+01,6.795965971459929733e+01
3.425253373489662412e+00,6.701564215148194137e+01,6.689146542261248385e+01
3.767778710838628697e+00,6.626166300768390727e+01,6.568057080131720227e+01
4.110304048187594539e+00,6.527510976948411781e+01,6.421652030735452854e+01
4.452829385536561269e+00,6.414173984632274994e+01,6.193400109769481787e+01
4.795354722885527110e+00,6.299876509330409391e+01,5.992384742041710410e+01
5.137880060234493840e+00,6.166986827661912685e+01,5.791094950603730496e+01
5.480405397583459681e+00,5.996844127332604302e+01,5.596802963776067941e+01
5.822930734932426411e+00,5.809481339187708926e+01,5.401138858397363407e+01
6.165456072281392252e+00,5.614709110867181607e+01,5.197653677277714479e+01
6.507981409630358982e+00,5.424739297475304767e+01,4.982574094401753939e+01
6.850506746979324824e+00,5.241904500548851331e+01,4.758026893523597778e+01
7.193032084328291553e+00,5.057285949506041334e+01,4.526070252469811095e+01
7.535557421677257395e+00,4.875891877058180768e+01,4.285194840834245866e+01
7.878082759026223236e+00,4.691341931942922372e+01,4.042261251372116249e+01
8.220608096375189078e+00,4.498010428100990765e+01,3.816204720087813484e+01
8.563133433724155807e+00,4.290065861690452920e+01,3.606270581778263562e+01
8.905658771073122537e+00,4.057560373216248450e+01,3.408136663007682188e+01
9.248184108422089267e+00,3.825809549945117283e+01,3.222283205268934125e+01
9.590709445771054220e+00,3.602703073545556123e+01,3.045074094401755360e+01
9.933234783120020950e+00,3.397022502744238892e+01,2.886251372118550051e+01
1.027576012046898768e+01,3.199163007683864990e+01,2.740944017563116830e+01
1.061828545781795441e+01,3.013789791437981336e+01,2.602703073545553636e+01
1.096081079516691936e+01,2.842755214050494672e+01,2.462884193194291527e+01
1.130333613251588609e+01,2.681462678375412167e+01,2.322379253567508073e+01
1.164586146986485282e+01,2.528471459934138821e+01,2.185647639956092192e+01
1.198838680721381778e+01,2.387486278814489893e+01,2.061745334796926343e+01
1.233091214456278450e+01,2.249451152579582924e+01,1.941341931942919885e+01
1.267343748191175123e+01,2.122530186608122804e+01,1.832395718990120770e+01
1.301596281926071796e+01,2.013652579582875646e+01,1.741973106476399735e+01
1.335848815660968292e+01,1.912321624588363989e+01,1.661841383095499936e+01
1.370101349395864965e+01,1.814352360043907453e+01,1.596734357848518471e+01
1.404353883130761638e+01,1.726536772777167528e+01,1.537253018660812742e+01
1.438606416865658311e+01,1.646953896816684804e+01,1.482436882546652335e+01
1.472858950600554806e+01,1.576289791437980092e+01,1.426660263446762222e+01
1.507111484335451479e+01,1.518935236004390532e+01,1.372941822173436144e+01
1.541364018070348152e+01,1.467618002195389515e+01,1.326358397365532582e+01
1.575616551805244647e+01,1.421240395170142889e+01,1.288762349066959523e+01
1.609869085540141498e+01,1.380145444566410795e+01,1.258232711306257023e+01
1.644121619275037816e+01,1.340148188803512852e+01,1.232436882546651979e+01
1.678374153009934489e+01,1.305159165751921080e+01,1.207395718990120770e+01
1.712626686744831161e+01,1.272914379802415041e+01,1.183177826564215174e+01
1.746879220479727834e+01,1.243688254665203274e+01,1.160949506037321477e+01
1.781131754214624507e+01,1.214256311745335104e+01,1.139750274423710152e+01
1.815384287949521180e+01,1.188391877058178103e+01,1.118482436882546516e+01
1.849636821684417853e+01,1.163350713501646716e+01,1.101536772777167705e+01
1.883889355419314171e+01,1.138858397365532404e+01,1.086374862788144746e+01
1.918141889154210844e+01,1.120815038419319265e+01,1.072173435784851847e+01
1.952394422889107517e+01,1.103526344676179605e+01,1.058726673984632605e+01
1.986646956624004190e+01,1.087609769484082989e+01,1.046309001097695379e+01
2.020899490358900863e+01,1.071967618002195088e+01,1.034645993413831633e+01
2.055152024093797536e+01,1.057834796926454324e+01,1.022502744237102945e+01
2.089404557828694209e+01,1.044319429198682592e+01,1.010702524698134930e+01
2.123657091563590882e+01,1.032176180021953904e+01,9.999313940724489314e+00
2.157909625298487200e+01,1.019552689352360275e+01,9.889544456641065295e+00
2.192162159033383872e+01,1.008026893523600798e+01,9.792124039517025480e+00
2.226414692768280545e+01,9.972557628979147992e+00,9.691273326015378942e+00
2.260667226503177218e+01,9.855927552140510528e+00,9.580817782656433579e+00
2.294919760238073891e+01,9.757821075740949368e+00,9.492316136114171243e+00
2.329172293972970564e+01,9.647365532382004005e+00,9.394895718990131428e+00
2.363424827707867237e+01,9.555433589462134947e+00,9.315312843029646572e+00
2.397677361442763555e+01,9.457327113062573787e+00,9.222694840834256169e+00
2.431929895177660228e+01,9.361964873765098005e+00,9.128704720087823077e+00
2.466182428912556901e+01,9.261800219538972812e+00,9.049807903402859566e+00
2.500434962647453574e+01,9.180159165751925698e+00,8.966108671789246642e+00
2.534687496382350247e+01,9.079994511525800505e+00,8.879665203073548341e+00
2.568940030117246920e+01,9.003155872667402804e+00,8.794593852908892728e+00
2.603192563852143593e+01,8.909851811196491056e+00,8.720499451152580406e+00
2.637445097587039911e+01,8.819978046103186031e+00,8.636114160263446138e+00
2.671697631321936584e+01,8.739023051591658486e+00,8.562019758507133815e+00
2.705950165056833256e+01,8.653951701427002874e+00,8.493413830954990473e+00
2.740202698791729929e+01,8.586031833150382653e+00,8.416575192096590996e+00
2.774455232526626602e+01,8.513309549945111243e+00,8.350027442371013464e+00
2.808707766261523275e+01,8.429610318331498320e+00,8.284165751920957277e+00
2.842960299996419948e+01,8.344538968166842707e+00,8.194978046103173597e+00
2.877212833731316621e+01,8.270444566410530385e+00,8.129116355653117409e+00
2.911465367466212939e+01,8.197722283205258975e+00,8.061196487376495412e+00
2.945717901201109612e+01,8.129802414928638754e+00,8.000137211855090413e+00
2.979970434936006285e+01,8.058452250274410034e+00,7.924670691547737178e+00
3.014222968670902958e+01,7.983671789242576367e+00,7.854692645444554699e+00
3.048475502405799631e+01,7.915065861690436577e+00,7.795691547749714623e+00
3.082728036140696304e+01,7.846459934138295900e+00,7.720225027442360499e+00
3.116980569875592977e+01,7.779226125137198800e+00,7.661909989023041767e+00
3.151233103610489295e+01,7.710620197585059010e+00,7.598106476399551390e+00
3.185485637345385967e+01,7.638583973655311610e+00,7.532244785949496979e+00
3.219738171080282996e+01,7.576838638858384378e+00,7.472557628979134670e+00
3.253990704815179669e+01,7.510976948408329967e+00,7.413556531284293705e+00
3.288243238550075631e+01,7.445801317233797789e+00,7.357985729967060351e+00
3.322495772284972304e+01,7.390916575192085780e+00,7.290065861690441906e+00
3.356748306019868977e+01,7.324368825466510025e+00,7.237239297475293043e+00
3.391000839754765650e+01,7.261251372118541880e+00,7.176180021953888044e+00
3.425253373489662323e+01,7.202936333699223148e+00,7.112376509330397667e+00
3.459505907224558996e+01,7.130900109769475748e+00,7.057491767288685658e+00
3.493758440959455669e+01,7.078073545554326884e+00,6.997118551042802892e+00
3.528010974694352342e+01,7.022502744237092642e+00,6.941547749725568650e+00
3.562263508429249015e+01,6.955268935235995542e+00,6.885976948408335296e+00
3.596516042164145688e+01,6.897639956092197266e+00,6.827661909989016564e+00
3.630768575899042361e+01,6.842069154774963913e+00,6.772777167947304555e+00
3.665021109633939034e+01,6.785812294182209214e+00,6.720636663007677924e+00
3.699273643368835707e+01,6.717206366630069425e+00,6.663693743139401882e+00
3.733526177103732380e+01,6.669182217343571750e+00,6.612925356750817940e+00
3.767778710838628342e+01,6.610181119648730785e+00,6.557354555433584586e+00
3.802031244573525015e+01,6.564901207464317601e+00,6.505900109769479300e+00
3.836283778308421688e+01,6.508644346871562902e+00,6.446899012074638335e+00
3.870536312043318361e+01,6.446899012074636559e+00,6.399560922063661117e+00
3.904788845778215034e+01,6.384467618002188871e+00,6.343990120746427763e+00
3.939041379513111707e+01,6.332327113062562240e+00,6.295279912184407856e+00
3.973293913248008380e+01,6.282930845225020988e+00,6.245197585071345259e+00
4.007546446982905053e+01,6.228732162458829436e+00,6.188940724478590560e+00
4.041798980717801726e+01,6.169045005488467126e+00,6.135428100987921241e+00
4.076051514452698399e+01,6.120334796926447218e+00,6.079857299670687887e+00
4.110304048187595072e+01,6.063391877058170287e+00,6.024286498353454533e+00
4.144556581922491745e+01,6.004390779363330211e+00,5.981750823271126727e+00
4.178809115657388418e+01,5.953622392974746269e+00,5.922749725576286650e+00
4.213061649392285091e+01,5.895307354555426649e+00,5.871981339187702709e+00
4.247314183127181764e+01,5.847283205268928086e+00,5.815038419319426666e+00
4.281566716862077726e+01,5.795142700329301455e+00,5.766328210757406758e+00
4.315819250596974399e+01,5.742316136114153480e+00,5.721734357848515806e+00
4.350071784331871072e+01,5.689489571899005504e+00,5.675082327113059932e+00
4.384324318066767745e+01,5.632546652030728573e+00,5.618825466520304346e+00
4.418576851801664418e+01,5.577661909989016564e+00,5.565998902305156371e+00
4.452829385536561091e+01,5.531009879253560690e+00,5.507683863885836750e+00
4.487081919271457764e+01,5.471322722283199269e+00,5.457601536772774153e+00
4.521334453006354437e+01,5.421926454445658017e+00,5.410949506037318280e+00
4.555586986741251110e+01,5.369785949506031386e+00,5.361553238199777027e+00
4.589839520476147783e+01,5.318331503841926100e+00,5.303924259055979640e+00
4.624092054211044456e+01,5.253155872667393922e+00,5.251783754116353897e+00
4.658344587945941129e+01,5.205131723380895359e+00,5.204445664105376679e+00
4.692597121680837802e+01,5.153677277716790073e+00,5.149560922063665558e+00
4.726849655415734475e+01,5.098106476399556719e+00,5.091245883644346826e+00
4.761102189150630437e+01,5.042535675082323365e+00,5.037733260153677506e+00
4.795354722885527110e+01,4.986964873765090012e+00,4.984906695938529531e+00
4.829607256620423783e+01,4.934138309549942036e+00,4.938940724478595001e+00
4.863859790355320456e+01,4.879253567508230027e+00,4.886800219538968371e+00
4.898112324090217129e+01,4.826427003293081164e+00,4.837403951701427118e+00
4.932364857825113802e+01,4.773600439077933189e+00,4.790751920965971244e+00
4.966617391560010475e+01,4.713913282107570879e+00,4.733809001097694313e+00
5.000869925294907148e+01,4.656970362239294836e+00,4.677552140504939615e+00
5.035122459029803821e+01,4.591794731064762658e+00,4.618551042810098650e+00
5.069374992764700494e+01,4.540340285400657372e+00,4.553375411635565584e+00
5.103627526499597167e+01,4.480653128430295062e+00,4.505351262349066133e+00
5.137880060234493840e+01,4.423710208562019019e+00,4.441547749725575756e+00
5.172132593969390513e+01,4.366081229418221632e+00,4.380488474204169869e+00
5.206385127704287186e+01,4.312568605927552312e+00,4.329720087815585927e+00
5.240637661439183859e+01,4.232985729967069233e+00,4.272091108671787651e+00
5.274890195174079821e+01,4.173298572996707811e+00,4.203485181119646974e+00
5.309142728908976494e+01,4.110181119648738779e+00,4.137623490669591675e+00
5.343395262643873167e+01,4.045005488474205713e+00,4.077936333699229365e+00
5.377647796378769840e+01,3.970911086717893834e+00,4.021679473106474667e+00
5.411900330113666513e+01,3.909165751920967491e+00,3.947585071350162345e+00
5.446152863848563186e+01,3.859769484083426683e+00,3.888583973655321380e+00
5.480405397583459859e+01,3.777442371020858225e+00,3.824094401756309658e+00
5.514657931318356532e+01,3.697859495060375146e+00,3.747941822173434190e+00
5.548910465053253205e+01,3.625823271130627745e+00,3.672475301866079622e+00
5.583162998788149878e+01,3.541437980241494810e+00,3.600439077936332222e+00
5.617415532523046551e+01,3.467343578485182931e+00,3.521542261251371375e+00
5.651668066257943224e+01,3.395307354555435531e+00,3.454994511525795176e+00
5.685920599992839897e+01,3.321212952799123652e+00,3.377469813391876130e+00
5.720173133727736570e+01,3.231339187705819072e+00,3.291026344676179161e+00
5.754425667462633243e+01,3.141465422612515379e+00,3.210757409440174737e+00
5.788678201197529205e+01,3.041300768386389741e+00,3.110592755214049987e+00
5.822930734932425878e+01,2.902030735455543908e+00,2.963776070252468919e+00
5.857183268667322551e+01,2.729829857299671314e+00,2.783342480790339746e+00
5.891435802402219224e+01,2.501372118551043577e+00,2.552826564215147975e+00
5.925688336137115897e+01,2.213227222832053087e+00,2.297612513721185135e+00
5.959940869872012570e+01,1.940175631174533732e+00,2.015642151481887634e+00
5.994193403606909243e+01,1.656833150384193543e+00,1.745334796926454102e+00
6.028445937341805916e+01,1.362513721185510507e+00,1.409165751920965937e+00
6.062698471076702589e+01,1.012623490669593895e+00,1.083287596048298829e+00
6.096951004811599262e+01,7.217343578485181377e-01,7.999451152579583058e-01
6.131203538546495935e+01,4.774972557628979208e-01,5.351262349066959745e-01
6.165456072281392608e+01,2.970636663007684142e-01,3.183315038419319842e-01
6.199708606016289281e+01,1.715148188803512774e-01,1.735729967069155055e-01
6.233961139751185954e+01,9.536223929747530970e-02,9.742041712403952392e-02
6.268213673486081916e+01,4.733809001097695479e-02,4.733809001097694785e-02
6.302466207220978589e+01,1.989571899012074901e-02,1.646542261251372069e-02
6.336718740955875262e+01,1.029088913282107630e-02,7.546652030735455895e-03
6.370971274690771935e+01,2.744237102085619971e-03,4.802414928649835490e-03
6.405223808425668608e+01,1.372118551042809985e-03,0.000000000000000000e+00
6.439476342160565991e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.473728875895461954e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.507981409630359337e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.542233943365255300e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.576486477100151262e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.610739010835048646e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.644991544569944608e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.679244078304841992e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.713496612039737954e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.747749145774635338e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.782001679509531300e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.816254213244428684e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.843656240232346022e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/lung/lung_mlp_comparison/dvh/dvh_Lung_R_T30.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,9.999999999999990052e+01,9.999999999999995737e+01
3.425253373489662301e-01,8.468770015909410631e+01,8.483790987417091856e+01
6.850506746979324602e-01,8.332816793735399585e+01,8.348540259096257898e+01
1.027576012046898635e+00,8.237194983367416512e+01,8.254013512675878417e+01
1.370101349395864920e+00,8.163722390958483288e+01,8.181326060455791094e+01
1.712626686744831206e+00,8.105663340151649265e+01,8.121614082935593615e+01
2.055152024093797269e+00,8.051488667121216736e+01,8.068596458604513089e+01
2.397677361442763555e+00,8.003781069856809438e+01,8.022273187462546673e+01
2.740202698791729841e+00,7.958904109589035158e+01,7.979007830740299312e+01
3.082728036140696126e+00,7.916361908303883865e+01,7.939440897539199682e+01
3.425253373489662412e+00,7.878799148742734815e+01,7.901630198971048458e+01
3.767778710838628697e+00,7.841091758094168540e+01,7.866774106903031338e+01
4.110304048187594539e+00,7.807599330564674744e+01,7.831670075828009203e+01
4.452829385536561269e+00,7.777887972891996071e+01,7.802165333994500429e+01
4.795354722885527110e+00,7.748486538978072247e+01,7.772619268993156538e+01
5.137880060234493840e+00,7.719415690406820829e+01,7.745635240397524512e+01
5.480405397583459681e+00,7.692906878241279856e+01,7.719766937333412216e+01
5.822930734932426411e+00,7.666356742907905186e+01,7.695530899398741553e+01
6.165456072281392252e+00,7.638752866794763463e+01,7.671398169383657262e+01
6.507981409630358982e+00,7.612677947891478425e+01,7.647616686295161514e+01
6.850506746979324824e+00,7.585569949792345312e+01,7.622698816091232743e+01
7.193032084328291553e+00,7.560424802165327662e+01,7.598524762908316177e+01
7.535557421677257395e+00,7.536354056901996046e+01,7.572201904998030386e+01
7.878082759026223236e+00,7.512407281142165516e+01,7.549722101696309551e+01
8.220608096375189078e+00,7.489700200417355802e+01,7.526064588111319154e+01
8.563133433724155807e+00,7.466104671584113817e+01,7.503626107977432014e+01
8.905658771073122537e+00,7.440649600198342739e+01,7.479410731626681752e+01
9.248184108422089267e+00,7.416847455525932276e+01,7.452220087191878406e+01
9.590709445771054220e+00,7.392838695014351913e+01,7.426103845120761093e+01
9.933234783120020950e+00,7.369139858261526399e+01,7.399181801276880321e+01
1.027576012046898768e+01,7.346308808033217019e+01,7.371660571499405989e+01
1.061828545781795441e+01,7.320853736647445942e+01,7.343767433211425555e+01
1.096081079516691936e+01,7.292774644104211745e+01,7.315213124238101727e+01
1.130333613251588609e+01,7.265501353333742429e+01,7.287340647534038851e+01
1.164586146986485282e+01,7.237566891877926878e+01,7.260026033595735839e+01
1.198838680721381778e+01,7.208785305481514172e+01,7.231884956300751810e+01
1.233091214456278450e+01,7.177999545445149465e+01,7.203020723568670292e+01
1.267343748191175123e+01,7.145168288600999063e+01,7.174011859749168707e+01
1.301596281926071796e+01,7.110415504452566893e+01,7.143990578317733764e+01
1.335848815660968292e+01,7.075022211202706046e+01,7.112564309179940381e+01
1.370101349395864965e+01,7.039835533792015099e+01,7.079526436496620079e+01
1.404353883130761638e+01,7.003884377776394388e+01,7.047769582016154288e+01
1.438606416865658311e+01,6.969937395400725677e+01,7.015868096448271274e+01
1.472858950600554806e+01,6.933449038203262660e+01,6.981611190313847715e+01
1.507111484335451479e+01,6.896299510320454829e+01,6.946961714085000494e+01
1.541364018070348152e+01,6.858736750759307199e+01,6.911878344593895918e+01
1.575616551805244647e+01,6.821669869212168180e+01,6.873633752763485916e+01
1.609869085540141498e+01,6.782950060951667126e+01,6.835554453604413538e+01
1.644121619275037816e+01,6.743486435670153867e+01,6.794995764375298108e+01
1.678374153009934489e+01,6.701026880720671386e+01,6.753424657534245057e+01
1.712626686744831161e+01,6.656604475299072021e+01,6.712556044546373357e+01
1.746879220479727834e+01,6.609847310894848249e+01,6.672059340069009181e+01
1.781131754214624507e+01,6.563110808074542035e+01,6.631376681336389822e+01
1.815384287949521180e+01,6.511270894026731071e+01,6.592491580404552565e+01
1.849636821684417853e+01,6.456125126552196036e+01,6.546788156780098689e+01
1.883889355419314171e+01,6.400607450567154899e+01,6.499328498522697828e+01
1.918141889154210844e+01,6.342093844914145961e+01,6.451166346412117036e+01
1.952394422889107517e+01,6.282712452736621600e+01,6.403479410731627297e+01
1.986646956624004190e+01,6.222421950866748119e+01,6.352672575879667960e+01
2.020899490358900863e+01,6.164796793322170743e+01,6.300047521643010384e+01
2.055152024093797536e+01,6.108163391805610587e+01,6.247443128990269656e+01
2.089404557828694209e+01,6.054319304117848333e+01,6.196636294138310319e+01
2.123657091563590882e+01,6.001714911465107605e+01,6.144155870989071389e+01
2.157909625298487200e+01,5.950350213847388403e+01,6.093307712969277645e+01
2.192162159033383872e+01,5.898613607719163099e+01,6.044629021260771395e+01
2.226414692768280545e+01,5.849686977003652544e+01,5.998822289716731149e+01
2.260667226503177218e+01,5.800863654207726938e+01,5.954007314200707413e+01
2.294919760238073891e+01,5.753631273373412824e+01,5.909812186202194795e+01
2.329172293972970564e+01,5.708031157668542477e+01,5.866608814231698688e+01
2.363424827707867237e+01,5.666046819149151759e+01,5.824252567201802577e+01
2.397677361442763555e+01,5.622368230748565310e+01,5.783983140147525148e+01
2.431929895177660228e+01,5.578958242938899303e+01,5.744085621603753822e+01
2.466182428912556901e+01,5.536601995909001772e+01,5.703919502469061342e+01
2.500434962647453574e+01,5.495568090249794579e+01,5.663112874232940896e+01
2.534687496382350247e+01,5.455505279034687049e+01,5.625901361598382522e+01
2.568940030117246920e+01,5.413334986260043280e+01,5.586706336907789705e+01
2.603192563852143593e+01,5.371288662988902018e+01,5.546540217773096515e+01
2.637445097587039911e+01,5.331122543854210249e+01,5.507882394264346004e+01
2.671697631321936584e+01,5.288931589495648922e+01,5.470484927374533868e+01
2.705950165056833256e+01,5.247463790574183662e+01,5.432674228806381223e+01
2.740202698791729929e+01,5.204405049691107621e+01,5.395462716171822848e+01
2.774455232526626602e+01,5.162627327010886802e+01,5.356123060393811386e+01
2.808707766261523275e+01,5.119609909295645167e+01,5.319159486766257317e+01
2.842960299996419948e+01,5.078885927395192823e+01,5.281328126614187823e+01
2.877212833731316621e+01,5.036033802351286681e+01,5.243062873199861684e+01
2.911465367466212939e+01,4.995413128370419287e+01,5.203702555837932664e+01
2.945717901201109612e+01,4.953986652616787012e+01,5.166160457860701882e+01
2.979970434936006285e+01,4.913118039628916023e+01,5.128804314138724152e+01
3.014222968670902958e+01,4.872456042480214222e+01,5.089567966280297640e+01
3.048475502405799631e+01,4.830719642967827809e+01,5.051426682369472587e+01
3.082728036140696304e+01,4.789355151965947499e+01,5.013967230727909197e+01
3.116980569875592977e+01,4.747267505526971121e+01,4.977168949771690620e+01
3.151233103610489295e+01,4.706233599867763928e+01,4.939688836546211093e+01
3.185485637345385967e+01,4.665034401537219821e+01,4.904915390813861364e+01
3.219738171080282996e+01,4.622760800842991102e+01,4.867393954420547431e+01
3.253990704815179669e+01,4.580321907477425469e+01,4.831732060579765431e+01
3.288243238550075631e+01,4.536643319076838310e+01,4.797433831277506755e+01
3.322495772284972304e+01,4.493811855616849726e+01,4.762784355048659535e+01
3.356748306019868977e+01,4.453811029153494161e+01,4.727721647141471806e+01
3.391000839754765650e+01,4.413066385669124969e+01,4.693030847744789469e+01
3.425253373489662323e+01,4.373148205541436084e+01,4.658422694683775944e+01
3.459505907224558996e+01,4.334573028368353675e+01,4.622843447178662046e+01
3.493758440959455669e+01,4.295481311597346519e+01,4.587222876505714453e+01
3.528010974694352342e+01,4.256472241162006753e+01,4.550858488811753944e+01
3.562263508429249015e+01,4.218930143184775261e+01,4.512985805491850755e+01
3.596516042164145688e+01,4.182855017665652753e+01,4.475629661769873024e+01
3.630768575899042361e+01,4.147027831153534549e+01,4.437756978449969125e+01
3.665021109633939034e+01,4.112006446414180516e+01,4.401020682245501803e+01
3.699273643368835707e+01,4.076819769003489569e+01,4.365276142069051701e+01
3.733526177103732380e+01,4.042170292774641638e+01,4.329944833570941398e+01
3.767778710838628342e+01,4.006859645860449604e+01,4.294592863488914958e+01
3.802031244573525015e+01,3.971569660530173707e+01,4.260397942106242652e+01
3.836283778308421688e+01,3.935949089857226113e+01,4.224942664104630552e+01
3.870536312043318361e+01,3.899192132068841232e+01,4.191408913407302350e+01
3.904788845778215034e+01,3.865141841773587572e+01,4.157399946279882386e+01
3.939041379513111707e+01,3.831277505733586963e+01,4.122647162131449505e+01
3.973293913248008380e+01,3.797309861774000694e+01,4.088369594413108388e+01
4.007546446982905053e+01,3.762825678216488967e+01,4.053596148680758660e+01
4.041798980717801726e+01,3.727225769127458221e+01,4.019132626707164491e+01
4.076051514452698399e+01,3.693237463583955815e+01,3.984958366908407612e+01
4.110304048187595072e+01,3.658402033099854833e+01,3.951218000371908801e+01
4.144556581922491745e+01,3.623277340440915850e+01,3.917808219178082396e+01
4.178809115657388418e+01,3.587512138680549612e+01,3.882394264344304702e+01
4.213061649392285091e+01,3.552573400276862969e+01,3.848798528895225246e+01
4.247314183127181764e+01,3.517841277712346937e+01,3.813405235645365110e+01
4.281566716862077726e+01,3.481931444864560632e+01,3.777867311308085618e+01
4.315819250596974399e+01,3.445959627265023784e+01,3.742474018058225482e+01
4.350071784331871072e+01,3.412467199735529988e+01,3.706915432137028432e+01
4.384324318066767745e+01,3.377590446083594600e+01,3.670489059691316669e+01
4.418576851801664418e+01,3.342176491249817616e+01,3.634723857930949720e+01
4.452829385536561091e+01,3.307217091262214126e+01,3.597512345296390635e+01
4.487081919271457764e+01,3.272113060187192701e+01,3.560280171077914702e+01
4.521334453006354437e+01,3.238166077811523280e+01,3.523502551705612973e+01
4.555586986741251110e+01,3.203000061984750602e+01,3.487324118266905515e+01
4.589839520476147783e+01,3.166883613297794398e+01,3.449802681873591581e+01
4.624092054211044456e+01,3.131965536478025314e+01,3.411537428459264731e+01
4.658344587945941129e+01,3.095663133535816058e+01,3.374181284737287001e+01
4.692597121680837802e+01,3.060683071964296076e+01,3.337238372693649779e+01
4.726849655415734475e+01,3.024752577532592923e+01,3.298849149775820422e+01
4.761102189150630437e+01,2.986838571044855684e+01,3.260232649434905028e+01
4.795354722885527110e+01,2.947891485361267527e+01,3.220892993656893566e+01
4.829607256620423783e+01,2.907746027810491896e+01,3.181987231141139461e+01
4.863859790355320456e+01,2.867084030661790095e+01,3.143288084464555254e+01
4.898112324090217129e+01,2.826566664600507650e+01,3.104402983532717997e+01
4.932364857825113802e+01,2.785698051612635950e+01,3.063658340048348450e+01
4.966617391560010475e+01,2.743259158247070317e+01,3.021405400938036223e+01
5.000869925294907148e+01,2.700696295378002532e+01,2.980929358044588184e+01
5.035122459029803821e+01,2.657286307568337236e+01,2.937994586665014296e+01
5.069374992764700494e+01,2.614702783115352958e+01,2.893158949565074067e+01
5.103627526499597167e+01,2.568648112564308406e+01,2.849253083741399806e+01
5.137880060234493840e+01,2.524143060807040939e+01,2.803425690613442711e+01
5.172132593969390513e+01,2.478811545693092455e+01,2.757040434719725752e+01
5.206385127704287186e+01,2.434141201264488075e+01,2.707514618070621637e+01
5.240637661439183859e+01,2.387094774685426657e+01,2.658815264778198184e+01
5.274890195174079821e+01,2.340089671274199645e+01,2.608979524370338510e+01
5.309142728908976494e+01,2.291390317981776192e+01,2.556271823798012832e+01
5.343395262643873167e+01,2.240624806297650551e+01,2.503750077480939851e+01
5.377647796378769840e+01,2.187441889295233111e+01,2.448976218516911985e+01
5.411900330113666513e+01,2.130519225603834599e+01,2.393107295605281237e+01
5.446152863848563186e+01,2.071984958366908103e+01,2.333725903427756521e+01
5.480405397583459859e+01,2.012169672927126385e+01,2.274137895411061905e+01
5.514657931318356532e+01,1.949193165148040308e+01,2.208929936568937435e+01
5.548910465053253205e+01,1.882063679001632295e+01,2.142296328436538033e+01
5.583162998788149878e+01,1.812020909522924228e+01,2.072026281534742509e+01
5.617415532523046551e+01,1.734994524680262273e+01,1.992520506622037857e+01
5.651668066257943224e+01,1.652244881092585160e+01,1.909564247195190134e+01
5.685920599992839897e+01,1.561395896609434431e+01,1.817000351246926826e+01
5.720173133727736570e+01,1.461724415793714904e+01,1.709642761214075080e+01
5.754425667462633243e+01,1.354759395855286108e+01,1.587284861257464286e+01
5.788678201197529205e+01,1.246430711378334166e+01,1.451290315915618123e+01
5.822930734932425878e+01,1.128948945226141021e+01,1.299778921052087988e+01
5.857183268667322551e+01,9.942974028389016894e+00,1.133122585177379804e+01
5.891435802402219224e+01,8.427860079753713762e+00,9.457013574660633637e+00
5.925688336137115897e+01,6.842496745800533020e+00,7.477633835409823071e+00
5.959940869872012570e+01,5.358788404719105891e+00,5.610859728506787825e+00
5.994193403606909243e+01,3.995743713713093115e+00,3.977974751544453458e+00
6.028445937341805916e+01,2.901092997789210592e+00,2.727948924564556954e+00
6.062698471076702589e+01,2.111407260480588466e+00,1.906444348023719204e+00
6.096951004811599262e+01,1.537428459265687275e+00,1.309737804500092917e+00
6.131203538546495935e+01,1.112213062253352369e+00,9.004318271038658228e-01
6.165456072281392608e+01,7.851401888468769741e-01,6.064174879646273553e-01
6.199708606016289281e+01,5.613752350255170054e-01,3.818260707865865355e-01
6.233961139751185954e+01,3.876113142833529368e-01,2.369883675282547231e-01
6.268213673486081916e+01,2.564102564102563875e-01,1.407053864749271688e-01
6.302466207220978589e+01,1.681852930845678384e-01,6.673691605198454890e-02
6.336718740955875262e+01,9.648959689249778093e-02,3.016591251885369224e-02
6.370971274690771935e+01,5.041426475753631176e-02,1.363664538523523193e-02
6.405223808425668608e+01,2.169466311287423024e-02,5.991859335936692080e-03
6.439476342160565991e+01,8.677865245149692097e-03,1.239695035021384740e-03
6.473728875895461954e+01,2.686005909213000017e-03,0.000000000000000000e+00
6.507981409630359337e+01,6.198475175106923701e-04,0.000000000000000000e+00
6.542233943365255300e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.576486477100151262e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.610739010835048646e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.644991544569944608e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.679244078304841992e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.713496612039737954e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.747749145774635338e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.782001679509531300e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.816254213244428684e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.843656240232346022e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/lung/lung_mlp_comparison/dvh/dvh_PTV.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,9.999999999999980105e+01,9.999999999999977263e+01
3.425253373489662301e-01,9.999999999999980105e+01,9.999999999999977263e+01
6.850506746979324602e-01,9.999999999999980105e+01,9.999999999999977263e+01
1.027576012046898635e+00,9.999999999999980105e+01,9.999999999999977263e+01
1.370101349395864920e+00,9.999999999999980105e+01,9.999999999999977263e+01
1.712626686744831206e+00,9.999999999999980105e+01,9.999999999999977263e+01
2.055152024093797269e+00,9.999999999999980105e+01,9.999999999999977263e+01
2.397677361442763555e+00,9.999999999999980105e+01,9.999999999999977263e+01
2.740202698791729841e+00,9.999999999999980105e+01,9.999999999999977263e+01
3.082728036140696126e+00,9.999999999999980105e+01,9.999999999999977263e+01
3.425253373489662412e+00,9.999999999999980105e+01,9.999999999999977263e+01
3.767778710838628697e+00,9.999999999999980105e+01,9.999999999999977263e+01
4.110304048187594539e+00,9.999999999999980105e+01,9.999999999999977263e+01
4.452829385536561269e+00,9.999999999999980105e+01,9.999999999999977263e+01
4.795354722885527110e+00,9.999999999999980105e+01,9.999999999999977263e+01
5.137880060234493840e+00,9.999999999999980105e+01,9.999999999999977263e+01
5.480405397583459681e+00,9.999999999999980105e+01,9.999999999999977263e+01
5.822930734932426411e+00,9.999999999999980105e+01,9.999999999999977263e+01
6.165456072281392252e+00,9.999999999999980105e+01,9.999999999999977263e+01
6.507981409630358982e+00,9.999999999999980105e+01,9.999999999999977263e+01
6.850506746979324824e+00,9.999999999999980105e+01,9.999999999999977263e+01
7.193032084328291553e+00,9.999999999999980105e+01,9.999999999999977263e+01
7.535557421677257395e+00,9.999999999999980105e+01,9.999999999999977263e+01
7.878082759026223236e+00,9.999999999999980105e+01,9.999999999999977263e+01
8.220608096375189078e+00,9.999999999999980105e+01,9.999999999999977263e+01
8.563133433724155807e+00,9.999999999999980105e+01,9.999999999999977263e+01
8.905658771073122537e+00,9.999999999999980105e+01,9.999999999999977263e+01
9.248184108422089267e+00,9.999999999999980105e+01,9.999999999999977263e+01
9.590709445771054220e+00,9.999999999999980105e+01,9.999999999999977263e+01
9.933234783120020950e+00,9.999999999999980105e+01,9.999999999999977263e+01
1.027576012046898768e+01,9.999999999999980105e+01,9.999999999999977263e+01
1.061828545781795441e+01,9.999999999999980105e+01,9.999999999999977263e+01
1.096081079516691936e+01,9.999999999999980105e+01,9.999999999999977263e+01
1.130333613251588609e+01,9.999999999999980105e+01,9.999999999999977263e+01
1.164586146986485282e+01,9.999999999999980105e+01,9.999999999999977263e+01
1.198838680721381778e+01,9.999999999999980105e+01,9.999999999999977263e+01
1.233091214456278450e+01,9.999999999999980105e+01,9.999999999999977263e+01
1.267343748191175123e+01,9.999999999999980105e+01,9.999999999999977263e+01
1.301596281926071796e+01,9.999999999999980105e+01,9.999999999999977263e+01
1.335848815660968292e+01,9.999999999999980105e+01,9.999999999999977263e+01
1.370101349395864965e+01,9.999999999999980105e+01,9.999999999999977263e+01
1.404353883130761638e+01,9.999999999999980105e+01,9.999999999999977263e+01
1.438606416865658311e+01,9.999999999999980105e+01,9.999999999999977263e+01
1.472858950600554806e+01,9.999999999999980105e+01,9.999999999999977263e+01
1.507111484335451479e+01,9.999999999999980105e+01,9.999999999999977263e+01
1.541364018070348152e+01,9.999999999999980105e+01,9.999999999999977263e+01
1.575616551805244647e+01,9.999999999999980105e+01,9.999999999999977263e+01
1.609869085540141498e+01,9.999999999999980105e+01,9.999999999999977263e+01
1.644121619275037816e+01,9.999999999999980105e+01,9.999999999999977263e+01
1.678374153009934489e+01,9.999999999999980105e+01,9.999999999999977263e+01
1.712626686744831161e+01,9.999999999999980105e+01,9.999999999999977263e+01
1.746879220479727834e+01,9.999999999999980105e+01,9.999999999999977263e+01
1.781131754214624507e+01,9.999999999999980105e+01,9.999999999999977263e+01
1.815384287949521180e+01,9.999999999999980105e+01,9.999999999999977263e+01
1.849636821684417853e+01,9.999999999999980105e+01,9.999999999999977263e+01
1.883889355419314171e+01,9.999999999999980105e+01,9.999999999999977263e+01
1.918141889154210844e+01,9.999999999999980105e+01,9.999999999999977263e+01
1.952394422889107517e+01,9.999999999999980105e+01,9.999999999999977263e+01
1.986646956624004190e+01,9.999999999999980105e+01,9.999999999999977263e+01
2.020899490358900863e+01,9.999999999999980105e+01,9.999999999999977263e+01
2.055152024093797536e+01,9.999999999999980105e+01,9.999999999999977263e+01
2.089404557828694209e+01,9.999999999999980105e+01,9.999999999999977263e+01
2.123657091563590882e+01,9.999999999999980105e+01,9.999999999999977263e+01
2.157909625298487200e+01,9.999999999999980105e+01,9.999999999999977263e+01
2.192162159033383872e+01,9.999999999999980105e+01,9.999999999999977263e+01
2.226414692768280545e+01,9.999999999999980105e+01,9.999999999999977263e+01
2.260667226503177218e+01,9.999999999999980105e+01,9.999999999999977263e+01
2.294919760238073891e+01,9.999999999999980105e+01,9.999999999999977263e+01
2.329172293972970564e+01,9.999999999999980105e+01,9.999999999999977263e+01
2.363424827707867237e+01,9.999999999999980105e+01,9.999999999999977263e+01
2.397677361442763555e+01,9.999999999999980105e+01,9.999999999999977263e+01
2.431929895177660228e+01,9.999999999999980105e+01,9.999999999999977263e+01
2.466182428912556901e+01,9.999999999999980105e+01,9.999999999999977263e+01
2.500434962647453574e+01,9.999999999999980105e+01,9.999999999999977263e+01
2.534687496382350247e+01,9.999999999999980105e+01,9.999999999999977263e+01
2.568940030117246920e+01,9.999999999999980105e+01,9.999999999999977263e+01
2.603192563852143593e+01,9.999999999999980105e+01,9.999999999999977263e+01
2.637445097587039911e+01,9.999999999999980105e+01,9.999999999999977263e+01
2.671697631321936584e+01,9.999999999999980105e+01,9.999999999999977263e+01
2.705950165056833256e+01,9.999999999999980105e+01,9.999999999999977263e+01
2.740202698791729929e+01,9.999999999999980105e+01,9.999999999999977263e+01
2.774455232526626602e+01,9.999999999999980105e+01,9.999999999999977263e+01
2.808707766261523275e+01,9.999999999999980105e+01,9.999999999999977263e+01
2.842960299996419948e+01,9.999999999999980105e+01,9.999999999999977263e+01
2.877212833731316621e+01,9.999999999999980105e+01,9.999999999999977263e+01
2.911465367466212939e+01,9.999999999999980105e+01,9.999999999999977263e+01
2.945717901201109612e+01,9.999999999999980105e+01,9.999999999999977263e+01
2.979970434936006285e+01,9.999999999999980105e+01,9.999999999999977263e+01
3.014222968670902958e+01,9.999999999999980105e+01,9.999999999999977263e+01
3.048475502405799631e+01,9.999999999999980105e+01,9.999999999999977263e+01
3.082728036140696304e+01,9.999999999999980105e+01,9.999972602439456182e+01
3.116980569875592977e+01,9.999972602439459024e+01,9.999972602439456182e+01
3.151233103610489295e+01,9.999972602439459024e+01,9.999972602439456182e+01
3.185485637345385967e+01,9.999972602439459024e+01,9.999972602439456182e+01
3.219738171080282996e+01,9.999972602439459024e+01,9.999917807318414020e+01
3.253990704815179669e+01,9.999917807318416862e+01,9.999890409757892940e+01
3.288243238550075631e+01,9.999890409757895782e+01,9.999863012197371859e+01
3.322495772284972304e+01,9.999863012197374701e+01,9.999863012197371859e+01
3.356748306019868977e+01,9.999863012197374701e+01,9.999835614636850778e+01
3.391000839754765650e+01,9.999863012197374701e+01,9.999835614636850778e+01
3.425253373489662323e+01,9.999753421955290378e+01,9.999780819515808616e+01
3.459505907224558996e+01,9.999698626834248216e+01,9.999726024394766455e+01
3.493758440959455669e+01,9.999589036592163893e+01,9.999671229273724293e+01
3.528010974694352342e+01,9.999506843910600651e+01,9.999671229273724293e+01
3.562263508429249015e+01,9.999424651229037408e+01,9.999561639031639970e+01
3.596516042164145688e+01,9.999342458547474166e+01,9.999506843910597809e+01
3.630768575899042361e+01,9.999260265865910924e+01,9.999424651229034566e+01
3.665021109633939034e+01,9.999178073184347681e+01,9.999369856107992405e+01
3.699273643368835707e+01,9.999123278063305520e+01,9.999232868305387001e+01
3.733526177103732380e+01,9.998849302458094712e+01,9.999041085381739435e+01
3.767778710838628342e+01,9.998630121973926066e+01,9.998794507337049708e+01
3.802031244573525015e+01,9.998438339050278501e+01,9.998547929292359981e+01
3.836283778308421688e+01,9.997999978081941208e+01,9.998109568324021268e+01
3.870536312043318361e+01,9.997479424432037831e+01,9.997698604916205056e+01
3.904788845778215034e+01,9.996986268342658377e+01,9.997369834189952087e+01
3.939041379513111707e+01,9.996547907374321085e+01,9.997013665903178037e+01
3.973293913248008380e+01,9.996027353724420550e+01,9.996465714692755000e+01
4.007546446982905053e+01,9.995479402513996092e+01,9.996054751284938789e+01
4.041798980717801726e+01,9.994712270819402988e+01,9.995397209832428587e+01
4.076051514452698399e+01,9.994082126927416709e+01,9.994575283016791900e+01
4.110304048187595072e+01,9.993314995232822184e+01,9.993753356201158056e+01
4.144556581922491745e+01,9.992109502569887525e+01,9.993041019627605692e+01
4.178809115657388418e+01,9.991040997709559690e+01,9.991643744041023467e+01
4.213061649392285091e+01,9.989643722122977465e+01,9.990493046499130969e+01
4.247314183127181764e+01,9.988383434339003486e+01,9.989424541638803134e+01
4.281566716862077726e+01,9.986903966070858019e+01,9.988082061173263071e+01
4.315819250596974399e+01,9.985095727076458161e+01,9.986766978268245509e+01
4.350071784331871072e+01,9.983205295400495061e+01,9.985342305121142203e+01
4.384324318066767745e+01,9.981314863724530539e+01,9.983534066126740925e+01
4.418576851801664418e+01,9.979150456443355210e+01,9.981643634450777824e+01
4.452829385536561091e+01,9.977040844283223464e+01,9.979588817411686819e+01
4.487081919271457764e+01,9.974328485791622256e+01,9.977040844283214938e+01
4.521334453006354437e+01,9.971670922421063210e+01,9.975040822365168935e+01
4.555586986741251110e+01,9.968465407840081127e+01,9.972410656555133812e+01
4.589839520476147783e+01,9.964876327411801071e+01,9.968958563929460581e+01
4.624092054211044456e+01,9.960465320167887171e+01,9.965807844469522081e+01
4.658344587945941129e+01,9.956328288529184078e+01,9.962711920130625742e+01
4.692597121680837802e+01,9.951533715437970784e+01,9.958711876294529475e+01
4.726849655415734475e+01,9.945780227728516820e+01,9.954136483687487669e+01
4.761102189150630437e+01,9.939396596127073735e+01,9.950109042290868899e+01
4.795354722885527110e+01,9.932684193799377681e+01,9.945314469199657026e+01
4.829607256620423783e+01,9.923697793948420554e+01,9.940136330261150022e+01
4.863859790355320456e+01,9.914300430689644372e+01,9.933999276704399506e+01
4.898112324090217129e+01,9.903231816239075158e+01,9.927286874376703452e+01
4.932364857825113802e+01,9.890765926201923719e+01,9.919999123278060438e+01
4.966617391560010475e+01,9.875231509386397022e+01,9.910957928306062570e+01
5.000869925294907148e+01,9.860053260857647217e+01,9.900409867505396733e+01
5.035122459029803821e+01,9.842957183092410389e+01,9.887587809181471243e+01
5.069374992764700494e+01,9.823340529759224182e+01,9.874601365494417848e+01
5.103627526499597167e+01,9.800408771602971569e+01,9.860436826704952296e+01
5.137880060234493840e+01,9.776490701267954364e+01,9.843094170895025741e+01
5.172132593969390513e+01,9.747778057841723864e+01,9.823559710243402776e+01
5.206385127704287186e+01,9.715914694955554864e+01,9.802408793521028940e+01
5.240637661439183859e+01,9.679695119946514126e+01,9.777477013446727483e+01
5.274890195174079821e+01,9.638982345011996244e+01,9.749613694396654751e+01
5.309142728908976494e+01,9.592790057973235207e+01,9.716599633968594674e+01
5.343395262643873167e+01,9.541830595403780535e+01,9.680133480914864208e+01
5.377647796378769840e+01,9.482350491512232793e+01,9.639694681585557134e+01
5.411900330113666513e+01,9.417336080395399733e+01,9.590077699481643947e+01
5.446152863848563186e+01,9.346431193766504464e+01,9.535720939407561048e+01
5.480405397583459859e+01,9.265498799986846734e+01,9.472569562406168586e+01
5.514657931318356532e+01,9.176374535611346062e+01,9.396952295367624686e+01
5.548910465053253205e+01,9.073250117809507742e+01,9.310951352891542854e+01
5.583162998788149878e+01,8.962536575743293099e+01,9.217114708106394971e+01
5.617415532523046551e+01,8.838343433900642765e+01,9.108072417231973361e+01
5.651668066257943224e+01,8.697218599655883509e+01,8.988893028964704968e+01
5.685920599992839897e+01,8.537600412059308042e+01,8.843740753323328363e+01
5.720173133727736570e+01,8.354365527293448679e+01,8.664725092877733914e+01
5.754425667462633243e+01,8.141650867406764291e+01,8.434503391817995066e+01
5.788678201197529205e+01,7.886168615546471017e+01,8.141404289362077407e+01
5.822930734932425878e+01,7.560740391675525984e+01,7.747728742232794730e+01
5.857183268667322551e+01,7.113146445440497700e+01,7.226407960635187067e+01
5.891435802402219224e+01,6.494399938629464941e+01,6.390316606209384531e+01
5.925688336137115897e+01,5.643404311280123409e+01,5.034192155530472235e+01
5.959940869872012570e+01,4.273087924251224479e+01,3.217733892974170118e+01
5.994193403606909243e+01,2.384793258008306438e+01,1.834376267137174565e+01
6.028445937341805916e+01,1.295849817532246817e+01,1.093327050159454039e+01
6.062698471076702589e+01,7.920908722287367532e+00,6.852677837565344099e+00
6.096951004811599262e+01,5.207728303871823172e+00,4.502789071661060127e+00
6.131203538546495935e+01,3.542778550997819131e+00,3.040581266644018399e+00
6.165456072281392608e+01,2.410437374656160259e+00,2.007693234994356146e+00
6.199708606016289281e+01,1.590976339466733780e+00,1.233164199059715749e+00
6.233961139751185954e+01,9.926136176834814417e-01,7.137064515775515261e-01
6.268213673486081916e+01,6.197328189897971518e-01,4.164429199224100597e-01
6.302466207220978589e+01,3.679492377998663244e-01,2.016460454361143906e-01
6.336718740955875262e+01,1.928788260693267975e-01,8.274063277405779848e-02
6.370971274690771935e+01,8.822014487830003027e-02,3.123321899418075517e-02
6.405223808425668608e+01,3.260309702024131312e-02,9.863121787636028315e-03
6.439476342160565991e+01,1.260287783975714768e-02,1.643853631272671530e-03
6.473728875895461954e+01,3.561682867757454476e-03,0.000000000000000000e+00
6.507981409630359337e+01,8.219268156363357652e-04,0.000000000000000000e+00
6.542233943365255300e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.576486477100151262e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.610739010835048646e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.644991544569944608e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.679244078304841992e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.713496612039737954e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.747749145774635338e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.782001679509531300e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.816254213244428684e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.843656240232346022e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/lung/lung_mlp_comparison/dvh/dvh_Spinal_Cord.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,9.999999999999980105e+01,9.999999999999985789e+01
3.425253373489662301e-01,5.751498249569788612e+01,5.773452797721460428e+01
6.850506746979324602e-01,5.581202159852823996e+01,5.601969975671973856e+01
1.027576012046898635e+00,5.509404853735219376e+01,5.529579303388106837e+01
1.370101349395864920e+00,5.461935560434323378e+01,5.477363080757120883e+01
1.712626686744831206e+00,5.355723016673568537e+01,5.425740224292396618e+01
2.055152024093797269e+00,5.292232836883619740e+01,5.312407286536507200e+01
2.397677361442763555e+00,5.253070669910380985e+01,5.273838485729529424e+01
2.740202698791729841e+00,5.210941672105835920e+01,5.238236515753857958e+01
3.082728036140696126e+00,5.167032575802507210e+01,5.199667714946879471e+01
3.425253373489662412e+00,5.104135762178820812e+01,5.159912181807379028e+01
3.767778710838628697e+00,5.037085385391305437e+01,5.119563282501618318e+01
4.110304048187594539e+00,4.975968670266401972e+01,5.050732807215320008e+01
4.452829385536561269e+00,4.943333531122036106e+01,4.980715599596499032e+01
4.795354722885527110e+00,4.910105025811409263e+01,4.945113629620826856e+01
5.137880060234493840e+00,4.872129591170693175e+01,4.913665222808984367e+01
5.480405397583459681e+00,4.837714353527544375e+01,4.883996914495924813e+01
5.822930734932426411e+00,4.792618524891693710e+01,4.854921972349126946e+01
6.165456072281392252e+00,4.749302794754625978e+01,4.822286833204761081e+01
6.507981409630358982e+00,4.704800332285036291e+01,4.788464961727872549e+01
6.850506746979324824e+00,4.642496884827610870e+01,4.754643090250984727e+01
7.193032084328291553e+00,4.601554619355588471e+01,4.697086572123648551e+01
7.535557421677257395e+00,4.567732747878699939e+01,4.626475998338565887e+01
7.878082759026223236e+00,4.542811368895729629e+01,4.589687296030371755e+01
8.220608096375189078e+00,4.519670088411543674e+01,4.558832255384789534e+01
8.563133433724155807e+00,4.475167625941953986e+01,4.526790482406685356e+01
8.905658771073122537e+00,4.434818726636192565e+01,4.499495638758670424e+01
9.248184108422089267e+00,4.396249925829214078e+01,4.473387527443178158e+01
9.590709445771054220e+00,4.353527561858407324e+01,4.444312585296380291e+01
9.933234783120020950e+00,4.311398564053861548e+01,4.414050910817059048e+01
1.027576012046898768e+01,4.271049664748100128e+01,4.377262208508864916e+01
1.061828545781795441e+01,4.247908384263913462e+01,4.322672521212834340e+01
1.096081079516691936e+01,4.210526315789457641e+01,4.261555806087930875e+01
1.130333613251588609e+01,4.173737613481264219e+01,4.223580371447213366e+01
1.164586146986485282e+01,4.142882572835682709e+01,4.202219189461810345e+01
1.198838680721381778e+01,4.109654067525055865e+01,4.175517711980057101e+01
1.233091214456278450e+01,4.066931703554249822e+01,4.152376431495869724e+01
1.267343748191175123e+01,4.028362902747272756e+01,4.132795348009250347e+01
1.301596281926071796e+01,3.992167566605339601e+01,4.114994363021414614e+01
1.335848815660968292e+01,3.951818667299578181e+01,4.088886251705922348e+01
1.370101349395864965e+01,3.917996795822689649e+01,4.041416958405026350e+01
1.404353883130761638e+01,3.884768290512063516e+01,4.001068059099264929e+01
1.438606416865658311e+01,3.853319883700219606e+01,3.963685990624809818e+01
1.472858950600554806e+01,3.815937815225763785e+01,3.945291639470712397e+01
1.507111484335451479e+01,3.773215451254957742e+01,3.916810063490174798e+01
1.541364018070348152e+01,3.742360410609376231e+01,3.883581558179548665e+01
1.575616551805244647e+01,3.709725271465011076e+01,3.851539785201444488e+01
1.609869085540141498e+01,3.658695781166547789e+01,3.808817421230639155e+01
1.644121619275037816e+01,3.613599952530697124e+01,3.758974663264698535e+01
1.678374153009934489e+01,3.578591348721286636e+01,3.716845665460152759e+01
1.712626686744831161e+01,3.541209280246830815e+01,3.681243695484481293e+01
1.746879220479727834e+01,3.508574141102464949e+01,3.642081528511241828e+01
1.781131754214624507e+01,3.478905832789405395e+01,3.599952530706696763e+01
1.815384287949521180e+01,3.445083961312517573e+01,3.561977096065979964e+01
1.849636821684417853e+01,3.407108526671801485e+01,3.516881267430129299e+01
1.883889355419314171e+01,3.360232599537167175e+01,3.467038509464187968e+01
1.918141889154210844e+01,3.308609743072442910e+01,3.413635554500680058e+01
1.952394422889107517e+01,3.267667477600420511e+01,3.360825965703433837e+01
1.986646956624004190e+01,3.227911944460920779e+01,3.322257164896456061e+01
2.020899490358900863e+01,3.200023734646645579e+01,3.280128167091910285e+01
2.055152024093797536e+01,3.165608497003496069e+01,3.241559366284931798e+01
2.089404557828694209e+01,3.137720287189219448e+01,3.207737494808043976e+01
2.123657091563590882e+01,3.097964754049719360e+01,3.165015130837237578e+01
2.157909625298487200e+01,3.049902094582562384e+01,3.121699400700170202e+01
2.192162159033383872e+01,3.008366462944278652e+01,3.062956150240311359e+01
2.226414692768280545e+01,2.966237465139733587e+01,3.011333293775587094e+01
2.260667226503177218e+01,2.922921735002666210e+01,2.959710437310862474e+01
2.294919760238073891e+01,2.870112146205419279e+01,2.927668664332757942e+01
2.329172293972970564e+01,2.833323443897225147e+01,2.898593722185958654e+01
2.363424827707867237e+01,2.792974544591463726e+01,2.869518780039159722e+01
2.397677361442763555e+01,2.754999109950746927e+01,2.829763246899659634e+01
2.431929895177660228e+01,2.707529816649850929e+01,2.794161276923987458e+01
2.466182428912556901e+01,2.663620720346522219e+01,2.754999109950748348e+01
2.500434962647453574e+01,2.622085088708238487e+01,2.717617041476292528e+01
2.534687496382350247e+01,2.563341838248380000e+01,2.682015071500620707e+01
2.568940030117246920e+01,2.504598587788520803e+01,2.633952412033463730e+01
2.603192563852143593e+01,2.447042069661184627e+01,2.585296386400045421e+01
2.637445097587039911e+01,2.394232480863938406e+01,2.542574022429239378e+01
2.671697631321936584e+01,2.348543286061826052e+01,2.496884827627127024e+01
2.705950165056833256e+01,2.267845487450302855e+01,2.450602266658752981e+01
2.740202698791729929e+01,2.177060464012339480e+01,2.405506438022901960e+01
2.774455232526626602e+01,2.084495342075592461e+01,2.350916750726871740e+01
2.808707766261523275e+01,1.991930220138845797e+01,2.293953598765796542e+01
2.842960299996419948e+01,1.878003916216695757e+01,2.220969560315669256e+01
2.877212833731316621e+01,1.768824541624634961e+01,2.146205423366757969e+01
2.911465367466212939e+01,1.674479321189104297e+01,2.053640301430010240e+01
2.945717901201109612e+01,1.567673411262088479e+01,1.958701714828218243e+01
2.979970434936006285e+01,1.475701655491602615e+01,1.873256986886605091e+01
3.014222968670902958e+01,1.376016139559721196e+01,1.780691864949857717e+01
3.048475502405799631e+01,1.288791313119324933e+01,1.661425265531356743e+01
3.082728036140696304e+01,1.200973120512667336e+01,1.568860143594609724e+01
3.116980569875592977e+01,1.127989082062539694e+01,1.475108289325340571e+01
3.151233103610489295e+01,1.059751972942501830e+01,1.386696730552421819e+01
3.185485637345385967e+01,9.956684269862922321e+00,1.308372396605943599e+01
3.219738171080282996e+01,9.303981486975603232e+00,1.234794991989554980e+01
3.253990704815179669e+01,8.651278704088284144e+00,1.169524713700823071e+01
3.288243238550075631e+01,8.028244229514024610e+00,1.107814632409658451e+01
3.322495772284972304e+01,7.452679048240661963e+00,1.057378508277456675e+01
3.356748306019868977e+01,6.859312881979463761e+00,1.011689313475344498e+01
3.391000839754765650e+01,6.218477422417369560e+00,9.683735833382771219e+00
3.425253373489662323e+01,5.553907316204827360e+00,9.220910223699036123e+00
3.459505907224558996e+01,4.901204533317509160e+00,8.728416305702241473e+00
3.493758440959455669e+01,4.272236397080638071e+00,8.259657034355893046e+00
3.528010974694352342e+01,3.756007832433395421e+00,7.743428469708652173e+00
3.562263508429249015e+01,3.198243636147867441e+00,7.209398920073573969e+00
3.596516042164145688e+01,2.699816056488459459e+00,6.586364445499314435e+00
3.630768575899042361e+01,2.272592416780395475e+00,5.975197294250279789e+00
3.665021109633939034e+01,1.869103423722779711e+00,5.298759864712513590e+00
3.699273643368835707e+01,1.513083723966059724e+00,4.574853141873850504e+00
3.733526177103732380e+01,1.145196700884115737e+00,3.910283035661307416e+00
3.767778710838628342e+01,8.247789711030678594e-01,3.275381237761823439e+00
3.802031244573525015e+01,5.458968729603038694e-01,2.717617041476295459e+00
3.836283778308421688e+01,3.026167447932119337e-01,2.231056785142111476e+00
3.870536312043318361e+01,1.661425265531359663e-01,1.774164837120987714e+00
3.904788845778215034e+01,7.713760161395596948e-02,1.352874859075535730e+00
3.939041379513111707e+01,1.186732332522399611e-02,9.790541743309798539e-01
3.973293913248008380e+01,0.000000000000000000e+00,6.645701062125438652e-01
4.007546446982905053e+01,0.000000000000000000e+00,4.272236397080639292e-01
4.041798980717801726e+01,0.000000000000000000e+00,2.373464665044799360e-01
4.076051514452698399e+01,0.000000000000000000e+00,8.900492493917996906e-02
4.110304048187595072e+01,0.000000000000000000e+00,1.780098498783599242e-02
4.144556581922491745e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.178809115657388418e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.213061649392285091e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.247314183127181764e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.281566716862077726e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.315819250596974399e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.350071784331871072e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.384324318066767745e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.418576851801664418e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.452829385536561091e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.487081919271457764e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.521334453006354437e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.555586986741251110e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.589839520476147783e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.624092054211044456e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.658344587945941129e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.692597121680837802e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.726849655415734475e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.761102189150630437e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.795354722885527110e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.829607256620423783e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.863859790355320456e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.898112324090217129e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.932364857825113802e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.966617391560010475e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.000869925294907148e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.035122459029803821e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.069374992764700494e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.103627526499597167e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.137880060234493840e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.172132593969390513e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.206385127704287186e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.240637661439183859e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.274890195174079821e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.309142728908976494e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.343395262643873167e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.377647796378769840e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.411900330113666513e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.446152863848563186e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.480405397583459859e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.514657931318356532e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.548910465053253205e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.583162998788149878e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.617415532523046551e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.651668066257943224e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.685920599992839897e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.720173133727736570e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.754425667462633243e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.788678201197529205e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.822930734932425878e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.857183268667322551e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.891435802402219224e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.925688336137115897e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.959940869872012570e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.994193403606909243e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.028445937341805916e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.062698471076702589e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.096951004811599262e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.131203538546495935e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.165456072281392608e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.199708606016289281e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.233961139751185954e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.268213673486081916e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.302466207220978589e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.336718740955875262e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.370971274690771935e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.405223808425668608e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.439476342160565991e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.473728875895461954e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.507981409630359337e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.542233943365255300e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.576486477100151262e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.610739010835048646e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.644991544569944608e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.679244078304841992e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.713496612039737954e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.747749145774635338e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.782001679509531300e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.816254213244428684e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.843656240232346022e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/lung/lung_mlp_comparison/dvh/dvh_Total_Lung.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000000000e+02,1.000000000000000568e+02
3.425253373489662301e-01,5.610289177821554318e+01,5.579092761105503229e+01
6.850506746979324602e-01,5.428869102684989656e+01,5.397959617806795762e+01
1.027576012046898635e+00,5.309594505947899279e+01,5.283256142072818307e+01
1.370101349395864920e+00,5.220536799997625366e+01,5.193159544985473275e+01
1.712626686744831206e+00,5.150159346112024394e+01,5.122505053463319769e+01
2.055152024093797269e+00,5.085817355022741992e+01,5.057698034912681351e+01
2.397677361442763555e+00,5.031389353641510809e+01,5.004744269525960476e+01
2.740202698791729841e+00,4.981334589237285826e+01,4.956213212122773371e+01
3.082728036140696126e+00,4.934564699666466936e+01,4.907385328680422276e+01
3.425253373489662412e+00,4.892454978910510022e+01,4.862564596766775082e+01
3.767778710838628697e+00,4.852403252026085312e+01,4.824155307299053419e+01
4.110304048187594539e+00,4.815438515948959264e+01,4.785647075818278040e+01
4.452829385536561269e+00,4.780225053502895349e+01,4.748128264468045501e+01
4.795354722885527110e+00,4.744813707030721872e+01,4.712667446989345166e+01
5.137880060234493840e+00,4.708917544694581636e+01,4.677463878744585912e+01
5.480405397583459681e+00,4.674000908287679579e+01,4.641221419362755540e+01
5.822930734932426411e+00,4.640469460063540197e+01,4.604919594773092228e+01
6.165456072281392252e+00,4.606670868404154362e+01,4.566450940097537625e+01
6.507981409630358982e+00,4.573653918647897854e+01,4.527725036188041940e+01
6.850506746979324824e+00,4.539904797995038166e+01,4.490968078338328695e+01
7.193032084328291553e+00,4.502207891021308939e+01,4.455319271034824169e+01
7.535557421677257395e+00,4.468280674744952563e+01,4.421956024232877525e+01
7.878082759026223236e+00,4.436807220392344675e+01,4.392372362329609103e+01
8.220608096375189078e+00,4.405907629715452600e+01,4.362224730951930951e+01
8.563133433724155807e+00,4.375136663655531777e+01,4.333185250120462229e+01
8.905658771073122537e+00,4.343880881731643484e+01,4.303027724541478705e+01
9.248184108422089267e+00,4.315721984816359225e+01,4.272484325111583559e+01
9.590709445771054220e+00,4.288859228272086455e+01,4.244404581806742272e+01
9.933234783120020950e+00,4.261947000721287537e+01,4.216384203709733924e+01
1.027576012046898768e+01,4.235707578859258149e+01,4.188096682177478414e+01
1.061828545781795441e+01,4.208627149886266494e+01,4.159274873774729286e+01
1.096081079516691936e+01,4.180636454393174262e+01,4.130522324781117760e+01
1.130333613251588609e+01,4.153160257367965613e+01,4.102670148106302150e+01
1.164586146986485282e+01,4.123784373692111416e+01,4.075579824932005124e+01
1.198838680721381778e+01,4.095971773822517292e+01,4.047678177250661236e+01
1.233091214456278450e+01,4.068357057979032021e+01,4.019400549919711807e+01
1.267343748191175123e+01,4.039080116316232960e+01,3.990074137250383757e+01
1.301596281926071796e+01,4.008417986470671224e+01,3.960787301386278614e+01
1.335848815660968292e+01,3.976499293059318774e+01,3.931619195937838640e+01
1.370101349395864965e+01,3.945006050304099432e+01,3.900877912481833931e+01
1.404353883130761638e+01,3.912246349781784005e+01,3.869176891499201076e+01
1.438606416865658311e+01,3.880604694006983379e+01,3.836575498197773015e+01
1.472858950600554806e+01,3.847884570289890149e+01,3.802964896363190661e+01
1.507111484335451479e+01,3.814531217689248876e+01,3.770927472536173042e+01
1.541364018070348152e+01,3.779664052288874387e+01,3.738563540066076740e+01
1.575616551805244647e+01,3.743055507458743136e+01,3.704082248516615294e+01
1.609869085540141498e+01,3.705368494686318570e+01,3.668839103466634555e+01
1.644121619275037816e+01,3.666563437166379913e+01,3.629954892336251504e+01
1.678374153009934489e+01,3.624780225053502392e+01,3.590942056588897913e+01
1.712626686744831161e+01,3.581364469725227195e+01,3.548723499618581911e+01
1.746879220479727834e+01,3.531171186502724879e+01,3.506386212232600030e+01
1.781131754214624507e+01,3.483065579755670882e+01,3.466304802744258495e+01
1.815384287949521180e+01,3.429221336251461594e+01,3.430557053427700254e+01
1.849636821684417853e+01,3.377632970644891941e+01,3.394492689669367991e+01
1.883889355419314171e+01,3.330645408645352745e+01,3.359130814203722082e+01
1.918141889154210844e+01,3.284231710321529363e+01,3.325500423966528984e+01
1.952394422889107517e+01,3.239133940771330344e+01,3.293007866879461432e+01
1.986646956624004190e+01,3.197400199664980391e+01,3.257913134849062686e+01
2.020899490358900863e+01,3.156754820702229125e+01,3.219869930829641902e+01
2.055152024093797536e+01,3.117306640097436343e+01,3.183291068603426410e+01
2.089404557828694209e+01,3.079481108506735865e+01,3.147573001890784639e+01
2.123657091563590882e+01,3.043456321553625443e+01,3.112191338022527631e+01
2.157909625298487200e+01,3.008767251776749418e+01,3.077927718901786136e+01
2.192162159033383872e+01,2.974464055850785726e+01,3.045168018379471420e+01
2.226414692768280545e+01,2.941427317691918475e+01,3.014565253741742623e+01
2.260667226503177218e+01,2.908628040364381917e+01,2.984516564377118897e+01
2.294919760238073891e+01,2.877936227914904421e+01,2.955101103896043213e+01
2.329172293972970564e+01,2.848312989206414514e+01,2.926041834661963392e+01
2.363424827707867237e+01,2.821064358811230122e+01,2.897843360941456936e+01
2.397677361442763555e+01,2.793241864740330627e+01,2.871227959429820586e+01
2.431929895177660228e+01,2.765488630078569088e+01,2.845146844788678209e+01
2.466182428912556901e+01,2.737972856248137887e+01,2.819550546011502590e+01
2.500434962647453574e+01,2.710397717209873747e+01,2.794053189247381397e+01
2.534687496382350247e+01,2.682525752132446684e+01,2.770010280075160125e+01
2.568940030117246920e+01,2.653565424911420934e+01,2.743998424843156059e+01
2.603192563852143593e+01,2.626217852503182471e+01,2.717620484162850047e+01
2.637445097587039911e+01,2.600393987095981529e+01,2.691658099937372839e+01
2.671697631321936584e+01,2.574520650682253731e+01,2.666417992407192727e+01
2.705950165056833256e+01,2.549804935821262575e+01,2.642820322293716018e+01
2.740202698791729929e+01,2.524673664505442616e+01,2.620726570778666087e+01
2.774455232526626602e+01,2.499888690235313149e+01,2.598148003399650108e+01
2.808707766261523275e+01,2.474391333471191956e+01,2.577231661839947918e+01
2.842960299996419948e+01,2.450684827143355093e+01,2.556384579689383685e+01
2.877212833731316621e+01,2.426988215016823958e+01,2.535497920733597965e+01
2.911465367466212939e+01,2.405250654748770245e+01,2.514185811121678427e+01
2.945717901201109612e+01,2.383710978506825384e+01,2.494347937504269552e+01
2.979970434936006285e+01,2.362626435524930812e+01,2.474767313120802115e+01
3.014222968670902958e+01,2.341917872192643202e+01,2.454612825061618864e+01
3.048475502405799631e+01,2.320882800217275488e+01,2.435022306476845699e+01
3.082728036140696304e+01,2.300243496294125833e+01,2.416035334171704463e+01
3.116980569875592977e+01,2.279485461955310655e+01,2.397295716899199647e+01
3.151233103610489295e+01,2.259301291292211289e+01,2.378239485184920454e+01
3.185485637345385967e+01,2.239176485836944153e+01,2.360410134432515861e+01
3.219738171080282996e+01,2.218566864517710968e+01,2.341601257750872733e+01
3.253990704815179669e+01,2.197937454795866685e+01,2.323692753388024812e+01
3.288243238550075631e+01,2.176763864002223414e+01,2.306348218499586977e+01
3.322495772284972304e+01,2.156035512267324705e+01,2.289003683611148787e+01
3.356748306019868977e+01,2.136722031319104076e+01,2.271392005287463789e+01
3.391000839754765650e+01,2.116943522909527786e+01,2.254037576197720227e+01
3.425253373489662323e+01,2.097669618766528643e+01,2.236851348530169403e+01
3.459505907224558996e+01,2.079088308714910838e+01,2.219279247011705891e+01
3.493758440959455669e+01,2.060309114637183825e+01,2.201806087506296805e+01
3.528010974694352342e+01,2.041549708962067911e+01,2.183956948351281113e+01
3.562263508429249015e+01,2.023473003177027252e+01,2.165464686111412007e+01
3.596516042164145688e+01,2.006128468288589062e+01,2.147397874527676720e+01
3.630768575899042361e+01,1.988902663815816041e+01,2.129073813709999996e+01
3.665021109633939034e+01,1.972062733193955353e+01,2.111264251360206501e+01
3.699273643368835707e+01,1.955173331565567807e+01,2.093998870082211994e+01
3.733526177103732380e+01,1.938551073372427425e+01,2.076911584427715241e+01
3.767778710838628342e+01,1.921572623932291179e+01,2.059853981377134957e+01
3.802031244573525015e+01,1.904653539699987164e+01,2.043399924606186602e+01
3.836283778308421688e+01,1.887566254045490410e+01,2.026302744750384832e+01
3.870536312043318361e+01,1.869914998916583926e+01,2.010135619817294383e+01
3.904788845778215034e+01,1.853579672561300740e+01,1.993770610858095083e+01
3.939041379513111707e+01,1.837333394017766608e+01,1.976999939645372351e+01
3.973293913248008380e+01,1.821027750266400247e+01,1.960555777075729722e+01
4.007546446982905053e+01,1.804474751482397821e+01,1.943864259473450673e+01
4.041798980717801726e+01,1.787377571626595696e+01,1.927251895481615307e+01
4.076051514452698399e+01,1.771071927875229335e+01,1.910837415515888438e+01
4.110304048187595072e+01,1.754360621870339543e+01,1.894630713777576148e+01
4.144556581922491745e+01,1.737510797047173838e+01,1.878582319260150868e+01
4.178809115657388418e+01,1.720324569379623014e+01,1.861623658222625011e+01
4.213061649392285091e+01,1.703563792368206364e+01,1.845486215893451032e+01
4.247314183127181764e+01,1.686911851571149512e+01,1.828478083849398317e+01
4.281566716862077726e+01,1.669666258695766103e+01,1.811450163402734503e+01
4.315819250596974399e+01,1.652390983216466225e+01,1.794461819761292531e+01
4.350071784331871072e+01,1.636332694497735218e+01,1.777424005113323346e+01
4.384324318066767745e+01,1.619571917486318213e+01,1.759911268802693129e+01
4.418576851801664418e+01,1.602593468046181968e+01,1.742744829537753048e+01
4.452829385536561091e+01,1.585822796833459591e+01,1.724905584584043083e+01
4.487081919271457764e+01,1.568972972010293709e+01,1.707036657026416648e+01
4.521334453006354437e+01,1.552677222460232542e+01,1.689395296098815535e+01
4.555586986741251110e+01,1.535797715033150368e+01,1.672040867009071974e+01
4.589839520476147783e+01,1.518463074346017727e+01,1.654053209035780725e+01
4.624092054211044456e+01,1.501702297334600900e+01,1.635669783010271416e+01
4.658344587945941129e+01,1.484288503037024753e+01,1.617751384446117413e+01
4.692597121680837802e+01,1.467498043421691456e+01,1.600020975706766890e+01
4.726849655415734475e+01,1.450272238948918790e+01,1.581597972876035918e+01
4.761102189150630437e+01,1.432057014345602042e+01,1.563085922233556069e+01
4.795354722885527110e+01,1.413396550683540376e+01,1.544207786142774630e+01
4.829607256620423783e+01,1.394132540741847137e+01,1.525547322480713319e+01
4.863859790355320456e+01,1.374601387364906735e+01,1.506985800831706079e+01
4.898112324090217129e+01,1.355179070202326130e+01,1.488335231370949963e+01
4.932364857825113802e+01,1.335568763214942223e+01,1.468774395390093268e+01
4.966617391560010475e+01,1.315216391129650297e+01,1.448501176915245026e+01
5.000869925294907148e+01,1.294794759635220238e+01,1.429088753953969970e+01
5.035122459029803821e+01,1.273967465887267103e+01,1.408498921037347529e+01
5.069374992764700494e+01,1.253555728594142415e+01,1.386998821600624510e+01
5.103627526499597167e+01,1.231442188676481919e+01,1.365934067021340681e+01
5.137880060234493840e+01,1.210100396460646088e+01,1.343939257519345709e+01
5.172132593969390513e+01,1.188372730393897747e+01,1.321716881387325415e+01
5.206385127704287186e+01,1.166912207762396569e+01,1.297931221449045402e+01
5.240637661439183859e+01,1.144343534584685784e+01,1.274590800569510307e+01
5.274890195174079821e+01,1.121804544010891291e+01,1.250676516014259398e+01
5.309142728908976494e+01,1.098454228930050824e+01,1.225406725880163172e+01
5.343395262643873167e+01,1.074104599517360903e+01,1.200206195155205258e+01
5.377647796378769840e+01,1.048577560149323240e+01,1.173927196487954205e+01
5.411900330113666513e+01,1.021279458747611812e+01,1.147153487755431200e+01
5.446152863848563186e+01,9.932096096440760746e+00,1.118668082197066660e+01
5.480405397583459859e+01,9.645164258582973105e+00,1.090063946223037128e+01
5.514657931318356532e+01,9.342995350714808467e+00,1.058798270097843996e+01
5.548910465053253205e+01,9.021038040235760391e+00,1.026839999881269527e+01
5.583162998788149878e+01,8.685129905916040727e+00,9.931304560336322140e+00
5.617415532523046551e+01,8.315878313196986227e+00,9.550080984037684573e+00
5.651668066257943224e+01,7.918824014809639600e+00,9.152433033572012988e+00
5.685920599992839897e+01,7.483380215357185783e+00,8.708381278983825524e+00
5.720173133727736570e+01,7.005688176330497896e+00,8.193783869087843286e+00
5.754425667462633243e+01,6.492871722669495860e+00,7.607255615701306262e+00
5.788678201197529205e+01,5.973525096146902413e+00,6.955524575711912405e+00
5.822930734932425878e+01,5.410446099854259394e+00,6.229290199892549396e+00
5.857183268667322551e+01,4.764453696622021006e+00,5.430333444478194771e+00
5.891435802402219224e+01,4.038120378789602505e+00,4.531544197891941295e+00
5.925688336137115897e+01,3.278443602557848724e+00,3.582591350687103660e+00
5.959940869872012570e+01,2.567050528696646516e+00,2.687561900596917575e+00
5.994193403606909243e+01,1.913934300524491761e+00,1.905326345388758114e+00
6.028445937341805916e+01,1.389442689323068691e+00,1.306430340370419385e+00
6.062698471076702589e+01,1.011088431403007748e+00,9.129379544530338286e-01
6.096951004811599262e+01,7.362275191378588879e-01,6.271934207519000992e-01
6.131203538546495935e+01,5.326048562718848078e-01,4.311892928911154055e-01
6.165456072281392608e+01,3.759796496067550620e-01,2.903948083146910553e-01
6.199708606016289281e+01,2.688254494688298579e-01,1.828448401245482136e-01
6.233961139751185954e+01,1.856152164900716772e-01,1.134864889734073512e-01
6.268213673486081916e+01,1.227870382005218364e-01,6.737951089005267402e-02
6.302466207220978589e+01,8.053879862628909869e-02,3.195827021657417916e-02
6.336718740955875262e+01,4.620592009640910047e-02,1.444553390594374709e-02
6.370971274690771935e+01,2.414185118527584564e-02,6.530172861591007627e-03
6.405223808425668608e+01,1.038891137071296447e-02,2.869318378577867014e-03
6.439476342160565991e+01,4.155564548285186829e-03,5.936520783264551994e-04
6.473728875895461954e+01,1.286246169707319599e-03,0.000000000000000000e+00
6.507981409630359337e+01,2.968260391632275997e-04,0.000000000000000000e+00
6.542233943365255300e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.576486477100151262e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.610739010835048646e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.644991544569944608e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.679244078304841992e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.713496612039737954e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.747749145774635338e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.782001679509531300e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.816254213244428684e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.843656240232346022e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/lung/lung_svm_comparison/dvh/dvh_Esophagus.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000001847e+02,1.000000000000001847e+02
3.425253373535638857e-01,7.858168896953220894e+01,7.945112270356108297e+01
6.850506747071277713e-01,7.549708928706452582e+01,7.659333182127484463e+01
1.027576012060691601e+00,7.313827776517747736e+01,7.442352763287232165e+01
1.370101349414255543e+00,7.175474408407067983e+01,7.318363952521376348e+01
1.712626686767819484e+00,7.026536629621251961e+01,7.158085733726487376e+01
2.055152024121383203e+00,6.831481061465207461e+01,6.998563544265535086e+01
2.397677361474947144e+00,6.742269600060504331e+01,6.895743554849944701e+01
2.740202698828511085e+00,6.657594314659429813e+01,6.797459741437984349e+01
3.082728036182075027e+00,6.581235351931674415e+01,6.722612837378106576e+01
3.425253373535638968e+00,6.496560066530599897e+01,6.637181522643093956e+01
3.767778710889202909e+00,6.395252135782887137e+01,6.547970061238390826e+01
4.110304048242766406e+00,6.288651999697607664e+01,6.456490511831873391e+01
4.452829385596330347e+00,6.216829212973483010e+01,6.349134346412655816e+01
4.795354722949894288e+00,6.141982308913605237e+01,6.284115823693974789e+01
5.137880060303458229e+00,6.070915551523417975e+01,6.221365388977107358e+01
5.480405397657022171e+00,6.023285703485314002e+01,6.162395100929931857e+01
5.822930735010586112e+00,5.964315415438138501e+01,6.107204959552446866e+01
6.165456072364150053e+00,5.890980570046136933e+01,6.042942466167703941e+01
6.507981409717713994e+00,5.823693959325640890e+01,5.980192031450836510e+01
6.850506747071277935e+00,5.768503817948155898e+01,5.925757919407289620e+01
7.193032084424841877e+00,5.714825735238547111e+01,5.865275572692237915e+01
7.535557421778405818e+00,5.658879564527124018e+01,5.797988961971741873e+01
7.878082759131969759e+00,5.601421335147824010e+01,5.738262644590626849e+01
8.220608096485532812e+00,5.554547516443658139e+01,5.683828532547079959e+01
8.563133433839096753e+00,5.505405609737677963e+01,5.632418537839285477e+01
8.905658771192660694e+00,5.453239585695944669e+01,5.590080895138748218e+01
9.248184108546224635e+00,5.411657972329346222e+01,5.545475164436396653e+01
9.590709445899788577e+00,5.360247977621551030e+01,5.489528993724973560e+01
9.933234783253352518e+00,5.323958569592519297e+01,5.441143116352931486e+01
1.027576012060691646e+01,5.279352838890168442e+01,5.401829590988146634e+01
1.061828545796048040e+01,5.242307401527197896e+01,5.364028124291238697e+01
1.096081079531404434e+01,5.205261964164227351e+01,5.323958569592516454e+01
1.130333613266760828e+01,5.164436380131566295e+01,5.283889014893793501e+01
1.164586147002117222e+01,5.125122854766782154e+01,5.236259166855689529e+01
1.198838680737473616e+01,5.092613593407440220e+01,5.196189612156966575e+01
1.233091214472830011e+01,5.055568156044470385e+01,5.153851969456429316e+01
1.267343748208186405e+01,5.021546836017252957e+01,5.121342708097088803e+01
1.301596281943542799e+01,4.992817721327603664e+01,5.088833446737747579e+01
1.335848815678899193e+01,4.958040371966447424e+01,5.051788009374777744e+01
1.370101349414255587e+01,4.914190670598034671e+01,5.010962425342116688e+01
1.404353883149611981e+01,4.877901262569003649e+01,4.964844635971888920e+01
1.438606416884968375e+01,4.850684206547229849e+01,4.927799198608919795e+01
1.472858950620324769e+01,4.812882739850321911e+01,4.889997731912011147e+01
1.507111484355681164e+01,4.786421713162486924e+01,4.859000529220546127e+01
1.541364018091037558e+01,4.747108187797702783e+01,4.818930974521823885e+01
1.575616551826393952e+01,4.714598926438361559e+01,4.775837302487348524e+01
1.609869085561750168e+01,4.683601723746896539e+01,4.732743630452873163e+01
1.644121619297106562e+01,4.648824374385741010e+01,4.697210251757779531e+01
1.678374153032462957e+01,4.609510849020956158e+01,4.659408785060871594e+01
1.712626686767819351e+01,4.577757616995553036e+01,4.618583201028210539e+01
1.746879220503175745e+01,4.548272472971964220e+01,4.577001587661612803e+01
1.781131754238532139e+01,4.515763211612622996e+01,4.549784531639838292e+01
1.815384287973888533e+01,4.477205715581776957e+01,4.505178800937486727e+01
1.849636821709244927e+01,4.445452483556374546e+01,4.468889392908454994e+01
1.883889355444601321e+01,4.404626899523713490e+01,4.434112043547299464e+01
1.918141889179957715e+01,4.371361608830434164e+01,4.387994254177071696e+01
1.952394422915314109e+01,4.332048083465650024e+01,4.349436758146224946e+01
1.986646956650670504e+01,4.298026763438433306e+01,4.308611174113563891e+01
2.020899490386026898e+01,4.264005443411215879e+01,4.270809707416655954e+01
2.055152024121383292e+01,4.222423830044616722e+01,4.226960006048242491e+01
2.089404557856739686e+01,4.189914568685274787e+01,4.192182656687086251e+01
2.123657091592096080e+01,4.152113101988366139e+01,4.151357072654425195e+01
2.157909625327452474e+01,4.115067664625395594e+01,4.108263400619949834e+01
2.192162159062808868e+01,4.075754139260610742e+01,4.061389581915783964e+01
2.226414692798165262e+01,4.031904437892197279e+01,4.025856203220690333e+01
2.260667226533521657e+01,3.985030619188031409e+01,3.977470325848648969e+01
2.294919760268878051e+01,3.947985181825061574e+01,3.938912829817803640e+01
2.329172294004234445e+01,3.913207832463906044e+01,3.894307099115452075e+01
2.363424827739590839e+01,3.877674453768812413e+01,3.856505632418543428e+01
2.397677361474947233e+01,3.839116957737966374e+01,3.817948136387696678e+01
2.431929895210303627e+01,3.798291373705306739e+01,3.778634611022911827e+01
2.466182428945660021e+01,3.759733877674459990e+01,3.730248733650869752e+01
2.500434962681016415e+01,3.711348000302418626e+01,3.689423149618209408e+01
2.534687496416372809e+01,3.669766386935819469e+01,3.650109624253424556e+01
2.568940030151729204e+01,3.617600362894086885e+01,3.600211688213506278e+01
2.603192563887085598e+01,3.578286837529302744e+01,3.565434338852350749e+01
2.637445097622441992e+01,3.540485370832394096e+01,3.529900960157257117e+01
2.671697631357798386e+01,3.504195962803361653e+01,3.486807288122781756e+01
2.705950165093154780e+01,3.458834202767072696e+01,3.450517880093749312e+01
2.740202698828511174e+01,3.420276706736225947e+01,3.408936266727150866e+01
2.774455232563867568e+01,3.380963181371441095e+01,3.364330536024799301e+01
2.808707766299223962e+01,3.331821274665460919e+01,3.318212746654571532e+01
2.842960300034580357e+01,3.296287895970366577e+01,3.281167309291601697e+01
2.877212833769936751e+01,3.259998487941334133e+01,3.247902018598323082e+01
2.911465367505293145e+01,3.216148786572920670e+01,3.211612610569290638e+01
2.945717901240649539e+01,3.180615407877826684e+01,3.167006879866939073e+01
2.979970434976005933e+01,3.132229530505784609e+01,3.124669237166402525e+01
3.014222968711362327e+01,3.086867770469495298e+01,3.086111741135556130e+01
3.048475502446718721e+01,3.046798215770772700e+01,3.047554245104710446e+01
3.082728036182075115e+01,3.015801013079308035e+01,3.009752778407802509e+01
3.116980569917431509e+01,2.987071898389658031e+01,2.979511605050276657e+01
3.151233103652787904e+01,2.944734255689121127e+01,2.941710138353368720e+01
3.185485637388144298e+01,2.904664700990398885e+01,2.902396612988584579e+01
3.219738171123500337e+01,2.869131322295305253e+01,2.869131322295305608e+01
3.253990704858856731e+01,2.830573826264459569e+01,2.824525591592954399e+01
3.288243238594213125e+01,2.794284418235428191e+01,2.787480154229984564e+01
3.322495772329569519e+01,2.761019127542149221e+01,2.753458834202767491e+01
3.356748306064925913e+01,2.721705602177365080e+01,2.720949572843426623e+01
3.391000839800282307e+01,2.686172223482271093e+01,2.677855900808951972e+01
3.425253373535638701e+01,2.647614727451425409e+01,2.644590610115673357e+01
3.459505907270995095e+01,2.613593407424208337e+01,2.609813260754517827e+01
3.493758441006351489e+01,2.583352234066681774e+01,2.566719588720042822e+01
3.528010974741707884e+01,2.553867090043093668e+01,2.541014591366145581e+01
3.562263508477064278e+01,2.514553564678309172e+01,2.507749300672866610e+01
3.596516042212420672e+01,2.482044303318968659e+01,2.466923716640206266e+01
3.630768575947777066e+01,2.444242836622060722e+01,2.435926513948741601e+01
3.665021109683133460e+01,2.407197399259091242e+01,2.389808724578513477e+01
3.699273643418489854e+01,2.372420049897936067e+01,2.361835639222801575e+01
3.733526177153846248e+01,2.339154759204657097e+01,2.333862553867090028e+01
3.767778710889202642e+01,2.314961820518636060e+01,2.302865351175625364e+01
3.802031244624559037e+01,2.274892265819913817e+01,2.265063884478717426e+01
3.836283778359915431e+01,2.242383004460573304e+01,2.230286535117562252e+01
3.870536312095271825e+01,2.214409919104861402e+01,2.200045361760035689e+01
3.904788845830628219e+01,2.181900657745520888e+01,2.175096393740076195e+01
3.939041379565984613e+01,2.144099191048612951e+01,2.139563015044982919e+01
3.973293913301341007e+01,2.114614047025024846e+01,2.104785665683827389e+01
4.007546447036697401e+01,2.084372873667498638e+01,2.073788462992362724e+01
4.041798980772053795e+01,2.049595524306343819e+01,2.042035230966960668e+01
4.076051514507410189e+01,2.020110380282755358e+01,2.016330233613063427e+01
4.110304048242766584e+01,1.993649353594920015e+01,1.984577001587660661e+01
4.144556581978122978e+01,1.967188326907084317e+01,1.965676268239206337e+01
4.178809115713479372e+01,1.930142889544114482e+01,1.932410977545927722e+01
4.213061649448835766e+01,1.908218038859907750e+01,1.901413774854463767e+01
4.247314183184192160e+01,1.881000982838133950e+01,1.872684660164814119e+01
4.281566716919548554e+01,1.842443486807287911e+01,1.837907310803658945e+01
4.315819250654904948e+01,1.810690254781885500e+01,1.806910108112194635e+01
4.350071784390261342e+01,1.781961140092235496e+01,1.778180993422544631e+01
4.384324318125617737e+01,1.757768201406214459e+01,1.750963937400770831e+01
4.418576851860974131e+01,1.735087321388069626e+01,1.731307174718378761e+01
4.452829385596330525e+01,1.703334089362667214e+01,1.713162470703862894e+01
4.487081919331686919e+01,1.672336886671202549e+01,1.671580857337264092e+01
4.521334453067043313e+01,1.647387918651243410e+01,1.645119830649428394e+01
4.555586986802399707e+01,1.620170862629469610e+01,1.622438950631283916e+01
4.589839520537756101e+01,1.594465865275572369e+01,1.597489982611325310e+01
4.624092054273112495e+01,1.566492779919860645e+01,1.571784985257428069e+01
4.658344588008468889e+01,1.542299841233839608e+01,1.545323958569592548e+01
4.692597121743825284e+01,1.518862931881756495e+01,1.524911166553262198e+01
4.726849655479181678e+01,1.490889846526044771e+01,1.495426022529674093e+01
4.761102189214538072e+01,1.464428819838209428e+01,1.468964995841838572e+01
4.795354722949894466e+01,1.443259998487941154e+01,1.444772057155817535e+01
4.829607256685250860e+01,1.419823089135858218e+01,1.423603235805549083e+01
4.863859790420607254e+01,1.391850003780146494e+01,1.399410297119528224e+01
4.898112324155963648e+01,1.372193241097754246e+01,1.377485446435321492e+01
4.932364857891320042e+01,1.349512361079609590e+01,1.356316625085053040e+01
4.966617391626676437e+01,1.330611627731155622e+01,1.332123686399031826e+01
5.000869925362032831e+01,1.304150601043320279e+01,1.310198835714825094e+01
5.035122459097389225e+01,1.277689574355484758e+01,1.279957662357298886e+01
5.069374992832745619e+01,1.254252665003401823e+01,1.258032811673092333e+01
5.103627526568102013e+01,1.233839872987071473e+01,1.240644136992514746e+01
5.137880060303458407e+01,1.210402963634988716e+01,1.217207227640432166e+01
5.172132594038814801e+01,1.195282376956225612e+01,1.200574582293792680e+01
5.206385127774171195e+01,1.166553262266575786e+01,1.172601496938080956e+01
5.240637661509527589e+01,1.140092235578740265e+01,1.151432675587812504e+01
5.274890195244883984e+01,1.118923414228471813e+01,1.130263854237544052e+01
5.309142728980240378e+01,1.096998563544265259e+01,1.103046798215770430e+01
5.343395262715596772e+01,1.071293566190368196e+01,1.076585771527934909e+01
5.377647796450953166e+01,1.047100627504347159e+01,1.050124744840099567e+01
5.411900330186309560e+01,1.025175776820140605e+01,1.030467982157707318e+01
5.446152863921665954e+01,9.979587207983669828e+00,1.004006955469871976e+01
5.480405397657022348e+01,9.699856354426554361e+00,9.813260754517273199e+00
5.514657931392378742e+01,9.533529900960157732e+00,9.533529900960154180e+00
5.548910465127735137e+01,9.246238754063659471e+00,9.299160807439324827e+00
5.583162998863091531e+01,8.989188780524685285e+00,9.057231420579116232e+00
5.617415532598447925e+01,8.717018220306947285e+00,8.822862327058288656e+00
5.651668066333804319e+01,8.543131473501171413e+00,8.528010886822407599e+00
5.685920600069160713e+01,8.202918273229002466e+00,8.255840326604671375e+00
5.720173133804517107e+01,7.923187419671884335e+00,7.976109473047555909e+00
5.754425667539873501e+01,7.567853632720950685e+00,7.575413926060332592e+00
5.788678201275229895e+01,6.963030165570424757e+00,7.023512512285478238e+00
5.822930735010586289e+01,6.297724351704846235e+00,6.388447871777426457e+00
5.857183268745942684e+01,5.632418537839268602e+00,5.723142057911847935e+00
5.891435802481299078e+01,4.800786270507296116e+00,4.853708323882966802e+00
5.925688336216655472e+01,3.765026083012021019e+00,3.938912829817797334e+00
5.959940869952011866e+01,2.895592348983141218e+00,3.084599682467680015e+00
5.994193403687368260e+01,2.252967415135707530e+00,2.207605655099418307e+00
6.028445937422724654e+01,1.504498374536932026e+00,1.474257201179405952e+00
6.062698471158081048e+01,9.147954940651696898e-01,9.223557874045512639e-01
6.096951004893437442e+01,4.687381870416572061e-01,4.536176003628940578e-01
6.131203538628793837e+01,1.738867468057760379e-01,1.360852801088682229e-01
6.165456072364150231e+01,5.292205337567097018e-02,2.268088001814470150e-02
6.199708606099506625e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.233961139834863019e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.268213673570219413e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.302466207305575807e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.336718741040932201e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.370971274776288595e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.405223808511644279e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.439476342247000673e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.473728875982357067e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.507981409717713461e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.542233943453069855e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.576486477188426250e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.610739010923782644e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.644991544659139038e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.679244078394495432e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.713496612129851826e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.747749145865208220e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.782001679600564614e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.816254213335921008e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.843656240324206408e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/lung/lung_svm_comparison/dvh/dvh_GTVp_T00.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,9.999999999999998579e+01,9.999999999999998579e+01
3.425253373535638857e-01,9.999999999999998579e+01,9.999999999999998579e+01
6.850506747071277713e-01,9.999999999999998579e+01,9.999999999999998579e+01
1.027576012060691601e+00,9.999999999999998579e+01,9.999999999999998579e+01
1.370101349414255543e+00,9.999999999999998579e+01,9.999999999999998579e+01
1.712626686767819484e+00,9.999999999999998579e+01,9.999999999999998579e+01
2.055152024121383203e+00,9.999999999999998579e+01,9.999999999999998579e+01
2.397677361474947144e+00,9.999999999999998579e+01,9.999999999999998579e+01
2.740202698828511085e+00,9.999999999999998579e+01,9.999999999999998579e+01
3.082728036182075027e+00,9.999999999999998579e+01,9.999999999999998579e+01
3.425253373535638968e+00,9.999999999999998579e+01,9.999999999999998579e+01
3.767778710889202909e+00,9.999999999999998579e+01,9.999999999999998579e+01
4.110304048242766406e+00,9.999999999999998579e+01,9.999999999999998579e+01
4.452829385596330347e+00,9.999999999999998579e+01,9.999999999999998579e+01
4.795354722949894288e+00,9.999999999999998579e+01,9.999999999999998579e+01
5.137880060303458229e+00,9.999999999999998579e+01,9.999999999999998579e+01
5.480405397657022171e+00,9.999999999999998579e+01,9.999999999999998579e+01
5.822930735010586112e+00,9.999999999999998579e+01,9.999999999999998579e+01
6.165456072364150053e+00,9.999999999999998579e+01,9.999999999999998579e+01
6.507981409717713994e+00,9.999999999999998579e+01,9.999999999999998579e+01
6.850506747071277935e+00,9.999999999999998579e+01,9.999999999999998579e+01
7.193032084424841877e+00,9.999999999999998579e+01,9.999999999999998579e+01
7.535557421778405818e+00,9.999999999999998579e+01,9.999999999999998579e+01
7.878082759131969759e+00,9.999999999999998579e+01,9.999999999999998579e+01
8.220608096485532812e+00,9.999999999999998579e+01,9.999999999999998579e+01
8.563133433839096753e+00,9.999999999999998579e+01,9.999999999999998579e+01
8.905658771192660694e+00,9.999999999999998579e+01,9.999999999999998579e+01
9.248184108546224635e+00,9.999999999999998579e+01,9.999999999999998579e+01
9.590709445899788577e+00,9.999999999999998579e+01,9.999999999999998579e+01
9.933234783253352518e+00,9.999999999999998579e+01,9.999999999999998579e+01
1.027576012060691646e+01,9.999999999999998579e+01,9.999999999999998579e+01
1.061828545796048040e+01,9.999999999999998579e+01,9.999999999999998579e+01
1.096081079531404434e+01,9.999999999999998579e+01,9.999999999999998579e+01
1.130333613266760828e+01,9.999999999999998579e+01,9.999999999999998579e+01
1.164586147002117222e+01,9.999999999999998579e+01,9.999999999999998579e+01
1.198838680737473616e+01,9.999999999999998579e+01,9.999999999999998579e+01
1.233091214472830011e+01,9.999999999999998579e+01,9.999999999999998579e+01
1.267343748208186405e+01,9.999999999999998579e+01,9.999999999999998579e+01
1.301596281943542799e+01,9.999999999999998579e+01,9.999999999999998579e+01
1.335848815678899193e+01,9.999999999999998579e+01,9.999999999999998579e+01
1.370101349414255587e+01,9.999999999999998579e+01,9.999999999999998579e+01
1.404353883149611981e+01,9.999999999999998579e+01,9.999999999999998579e+01
1.438606416884968375e+01,9.999999999999998579e+01,9.999999999999998579e+01
1.472858950620324769e+01,9.999999999999998579e+01,9.999999999999998579e+01
1.507111484355681164e+01,9.999999999999998579e+01,9.999999999999998579e+01
1.541364018091037558e+01,9.999999999999998579e+01,9.999999999999998579e+01
1.575616551826393952e+01,9.999999999999998579e+01,9.999999999999998579e+01
1.609869085561750168e+01,9.999999999999998579e+01,9.999999999999998579e+01
1.644121619297106562e+01,9.999999999999998579e+01,9.999999999999998579e+01
1.678374153032462957e+01,9.999999999999998579e+01,9.999999999999998579e+01
1.712626686767819351e+01,9.999999999999998579e+01,9.999999999999998579e+01
1.746879220503175745e+01,9.999999999999998579e+01,9.999999999999998579e+01
1.781131754238532139e+01,9.999999999999998579e+01,9.999999999999998579e+01
1.815384287973888533e+01,9.999999999999998579e+01,9.999999999999998579e+01
1.849636821709244927e+01,9.999999999999998579e+01,9.999999999999998579e+01
1.883889355444601321e+01,9.999999999999998579e+01,9.999999999999998579e+01
1.918141889179957715e+01,9.999999999999998579e+01,9.999999999999998579e+01
1.952394422915314109e+01,9.999999999999998579e+01,9.999999999999998579e+01
1.986646956650670504e+01,9.999999999999998579e+01,9.999999999999998579e+01
2.020899490386026898e+01,9.999999999999998579e+01,9.999999999999998579e+01
2.055152024121383292e+01,9.999999999999998579e+01,9.999999999999998579e+01
2.089404557856739686e+01,9.999999999999998579e+01,9.999999999999998579e+01
2.123657091592096080e+01,9.999999999999998579e+01,9.999999999999998579e+01
2.157909625327452474e+01,9.999999999999998579e+01,9.999999999999998579e+01
2.192162159062808868e+01,9.999999999999998579e+01,9.999999999999998579e+01
2.226414692798165262e+01,9.999999999999998579e+01,9.999999999999998579e+01
2.260667226533521657e+01,9.999999999999998579e+01,9.999999999999998579e+01
2.294919760268878051e+01,9.999999999999998579e+01,9.999999999999998579e+01
2.329172294004234445e+01,9.999999999999998579e+01,9.999999999999998579e+01
2.363424827739590839e+01,9.999999999999998579e+01,9.999999999999998579e+01
2.397677361474947233e+01,9.999999999999998579e+01,9.999999999999998579e+01
2.431929895210303627e+01,9.999999999999998579e+01,9.999999999999998579e+01
2.466182428945660021e+01,9.999999999999998579e+01,9.999999999999998579e+01
2.500434962681016415e+01,9.999999999999998579e+01,9.999999999999998579e+01
2.534687496416372809e+01,9.999999999999998579e+01,9.999999999999998579e+01
2.568940030151729204e+01,9.999999999999998579e+01,9.999999999999998579e+01
2.603192563887085598e+01,9.999999999999998579e+01,9.999999999999998579e+01
2.637445097622441992e+01,9.999999999999998579e+01,9.999999999999998579e+01
2.671697631357798386e+01,9.999999999999998579e+01,9.999999999999998579e+01
2.705950165093154780e+01,9.999999999999998579e+01,9.999999999999998579e+01
2.740202698828511174e+01,9.999999999999998579e+01,9.999999999999998579e+01
2.774455232563867568e+01,9.999999999999998579e+01,9.999999999999998579e+01
2.808707766299223962e+01,9.999999999999998579e+01,9.999999999999998579e+01
2.842960300034580357e+01,9.999999999999998579e+01,9.999999999999998579e+01
2.877212833769936751e+01,9.999999999999998579e+01,9.999999999999998579e+01
2.911465367505293145e+01,9.999999999999998579e+01,9.999999999999998579e+01
2.945717901240649539e+01,9.999999999999998579e+01,9.999999999999998579e+01
2.979970434976005933e+01,9.999999999999998579e+01,9.999999999999998579e+01
3.014222968711362327e+01,9.999999999999998579e+01,9.999999999999998579e+01
3.048475502446718721e+01,9.999999999999998579e+01,9.999999999999998579e+01
3.082728036182075115e+01,9.999999999999998579e+01,9.999999999999998579e+01
3.116980569917431509e+01,9.999999999999998579e+01,9.999999999999998579e+01
3.151233103652787904e+01,9.999999999999998579e+01,9.999999999999998579e+01
3.185485637388144298e+01,9.999999999999998579e+01,9.999999999999998579e+01
3.219738171123500337e+01,9.999999999999998579e+01,9.999999999999998579e+01
3.253990704858856731e+01,9.999999999999998579e+01,9.999999999999998579e+01
3.288243238594213125e+01,9.999999999999998579e+01,9.999999999999998579e+01
3.322495772329569519e+01,9.999999999999998579e+01,9.999999999999998579e+01
3.356748306064925913e+01,9.999999999999998579e+01,9.999999999999998579e+01
3.391000839800282307e+01,9.999999999999998579e+01,9.999999999999998579e+01
3.425253373535638701e+01,9.999999999999998579e+01,9.999999999999998579e+01
3.459505907270995095e+01,9.999999999999998579e+01,9.999999999999998579e+01
3.493758441006351489e+01,9.999999999999998579e+01,9.999999999999998579e+01
3.528010974741707884e+01,9.999999999999998579e+01,9.999999999999998579e+01
3.562263508477064278e+01,9.999999999999998579e+01,9.999999999999998579e+01
3.596516042212420672e+01,9.999999999999998579e+01,9.999999999999998579e+01
3.630768575947777066e+01,9.999999999999998579e+01,9.999999999999998579e+01
3.665021109683133460e+01,9.999999999999998579e+01,9.999999999999998579e+01
3.699273643418489854e+01,9.999999999999998579e+01,9.999999999999998579e+01
3.733526177153846248e+01,9.999999999999998579e+01,9.999999999999998579e+01
3.767778710889202642e+01,9.999999999999998579e+01,9.999999999999998579e+01
3.802031244624559037e+01,9.999999999999998579e+01,9.999999999999998579e+01
3.836283778359915431e+01,9.999999999999998579e+01,9.999999999999998579e+01
3.870536312095271825e+01,9.999999999999998579e+01,9.999999999999998579e+01
3.904788845830628219e+01,9.999999999999998579e+01,9.999999999999998579e+01
3.939041379565984613e+01,9.999999999999998579e+01,9.999999999999998579e+01
3.973293913301341007e+01,9.999999999999998579e+01,9.999999999999998579e+01
4.007546447036697401e+01,9.999999999999998579e+01,9.999999999999998579e+01
4.041798980772053795e+01,9.999999999999998579e+01,9.999999999999998579e+01
4.076051514507410189e+01,9.999999999999998579e+01,9.999999999999998579e+01
4.110304048242766584e+01,9.999999999999998579e+01,9.999999999999998579e+01
4.144556581978122978e+01,9.999999999999998579e+01,9.999999999999998579e+01
4.178809115713479372e+01,9.999999999999998579e+01,9.999999999999998579e+01
4.213061649448835766e+01,9.999999999999998579e+01,9.999999999999998579e+01
4.247314183184192160e+01,9.999999999999998579e+01,9.999999999999998579e+01
4.281566716919548554e+01,9.999999999999998579e+01,9.999999999999998579e+01
4.315819250654904948e+01,9.999999999999998579e+01,9.999999999999998579e+01
4.350071784390261342e+01,9.999999999999998579e+01,9.999999999999998579e+01
4.384324318125617737e+01,9.999999999999998579e+01,9.999999999999998579e+01
4.418576851860974131e+01,9.999999999999998579e+01,9.999999999999998579e+01
4.452829385596330525e+01,9.999999999999998579e+01,9.999999999999998579e+01
4.487081919331686919e+01,9.999999999999998579e+01,9.999999999999998579e+01
4.521334453067043313e+01,9.999999999999998579e+01,9.999999999999998579e+01
4.555586986802399707e+01,9.999999999999998579e+01,9.999999999999998579e+01
4.589839520537756101e+01,9.999999999999998579e+01,9.999999999999998579e+01
4.624092054273112495e+01,9.999999999999998579e+01,9.999999999999998579e+01
4.658344588008468889e+01,9.999999999999998579e+01,9.999999999999998579e+01
4.692597121743825284e+01,9.999999999999998579e+01,9.999999999999998579e+01
4.726849655479181678e+01,9.999999999999998579e+01,9.999999999999998579e+01
4.761102189214538072e+01,9.999999999999998579e+01,9.999999999999998579e+01
4.795354722949894466e+01,9.999999999999998579e+01,9.999999999999998579e+01
4.829607256685250860e+01,9.999999999999998579e+01,9.999999999999998579e+01
4.863859790420607254e+01,9.999999999999998579e+01,9.999999999999998579e+01
4.898112324155963648e+01,9.999999999999998579e+01,9.999999999999998579e+01
4.932364857891320042e+01,9.999999999999998579e+01,9.999999999999998579e+01
4.966617391626676437e+01,9.999999999999998579e+01,9.999999999999998579e+01
5.000869925362032831e+01,9.999999999999998579e+01,9.999999999999998579e+01
5.035122459097389225e+01,9.999908639922524856e+01,9.999999999999998579e+01
5.069374992832745619e+01,9.999817279845051132e+01,9.999999999999998579e+01
5.103627526568102013e+01,9.999725919767577409e+01,9.999908639922524856e+01
5.137880060303458407e+01,9.999360479457683937e+01,9.999725919767577409e+01
5.172132594038814801e+01,9.999269119380210213e+01,9.999634559690103686e+01
5.206385127774171195e+01,9.999086399225262767e+01,9.999634559690103686e+01
5.240637661509527589e+01,9.998720958915369295e+01,9.999360479457683937e+01
5.274890195244883984e+01,9.998446878682949546e+01,9.999177759302736490e+01
5.309142728980240378e+01,9.998081438373056073e+01,9.998995039147789043e+01
5.343395262715596772e+01,9.997807358140636325e+01,9.998720958915367873e+01
5.377647796450953166e+01,9.997624637985688878e+01,9.998629598837894150e+01
5.411900330186309560e+01,9.997167837598321682e+01,9.998355518605472980e+01
5.446152863921665954e+01,9.996893757365900512e+01,9.997715998063159759e+01
5.480405397657022348e+01,9.996528317056007040e+01,9.997259197675792564e+01
5.514657931392378742e+01,9.995706076358749215e+01,9.996985117443372815e+01
5.548910465127735137e+01,9.994975195738963691e+01,9.996528317056005619e+01
5.583162998863091531e+01,9.994518395351596496e+01,9.996254236823585870e+01
5.617415532598447925e+01,9.993696154654338670e+01,9.995523356203798926e+01
5.651668066333804319e+01,9.993056634112026870e+01,9.994609755429067377e+01
5.685920600069160713e+01,9.990498551942773986e+01,9.991046712407607799e+01
5.720173133804517107e+01,9.987026868998786711e+01,9.984377426752052997e+01
5.754425667539873501e+01,9.979900782955866134e+01,9.963912769398022817e+01
5.788678201275229895e+01,9.951305078706710106e+01,9.919603131823451747e+01
5.822930735010586289e+01,9.908183122139290333e+01,9.837379062097441818e+01
5.857183268745942684e+01,9.817736645440676568e+01,9.654202106763385416e+01
5.891435802481299078e+01,9.645614259480893793e+01,9.008469079181779193e+01
5.925688336216655472e+01,9.024274372584670800e+01,7.128187324702849992e+01
5.959940869952011866e+01,6.821491544624831249e+01,3.827621805823290657e+01
5.994193403687368260e+01,2.772230190851202281e+01,1.496569429090875758e+01
6.028445937422724654e+01,8.387768712827869066e+00,5.866230574563527256e+00
6.062698471158081048e+01,2.821199192376915299e+00,2.208173072530765335e+00
6.096951004893437442e+01,1.139260166092620929e+00,8.989831623377215752e-01
6.131203538628793837e+01,5.143572361749363386e-01,3.873667284869857785e-01
6.165456072364150231e+01,2.302273952328311724e-01,1.699297441004229969e-01
6.199708606099506625e+01,1.078048914185479323e-01,8.222406972601112307e-02
6.233961139834863019e+01,4.293923641247247847e-02,2.649442246727025385e-02
6.268213673570219413e+01,9.136007747334569037e-03,7.308806197867656444e-03
6.302466207305575807e+01,9.136007747334570555e-04,2.740802324200371058e-03
6.336718741040932201e+01,0.000000000000000000e+00,9.136007747334570555e-04
6.370971274776288595e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.405223808511644279e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.439476342247000673e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.473728875982357067e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.507981409717713461e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.542233943453069855e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.576486477188426250e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.610739010923782644e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.644991544659139038e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.679244078394495432e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.713496612129851826e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.747749145865208220e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.782001679600564614e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.816254213335921008e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.843656240324206408e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/lung/lung_svm_comparison/dvh/dvh_Heart.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000000853e+02,1.000000000000000426e+02
3.425253373535638857e-01,7.725850713501655775e+01,7.810647639956096100e+01
6.850506747071277713e-01,7.491561470911096876e+01,7.570732711306260398e+01
1.027576012060691601e+00,7.332532930845233921e+01,7.409028540065862956e+01
1.370101349414255543e+00,7.206915477497265954e+01,7.279569154774974038e+01
1.712626686767819484e+00,7.102771679473116251e+01,7.171720636663009429e+01
2.055152024121383203e+00,7.009536223929757170e+01,7.074368825466521571e+01
2.397677361474947144e+00,6.926317233809010077e+01,6.985249725576289848e+01
2.740202698828511085e+00,6.847969264544464352e+01,6.901207464324917851e+01
3.082728036182075027e+00,6.773874862788150608e+01,6.816959385290888918e+01
3.425253373535638968e+00,6.701564215148194137e+01,6.717343578485180444e+01
3.767778710889202909e+00,6.626166300768390727e+01,6.603320526893523379e+01
4.110304048242766406e+00,6.527510976948411781e+01,6.498147639956091837e+01
4.452829385596330347e+00,6.414173984632274994e+01,6.387554884742041850e+01
4.795354722949894288e+00,6.299876509330409391e+01,6.181805708013173017e+01
5.137880060303458229e+00,6.166986827661912685e+01,5.977908891328210927e+01
5.480405397657022171e+00,5.996844127332604302e+01,5.784920417124040171e+01
5.822930735010586112e+00,5.809481339187708926e+01,5.590628430296378326e+01
6.165456072364150053e+00,5.614709110867181607e+01,5.392357299670691617e+01
6.507981409717713994e+00,5.424739297475304767e+01,5.189489571899012788e+01
6.850506747071277935e+00,5.241904500548851331e+01,4.980515916575192392e+01
7.193032084424841877e+00,5.057285949506041334e+01,4.766396816684962090e+01
7.535557421778405818e+00,4.875891877058180768e+01,4.536498353457739086e+01
7.878082759131969759e+00,4.691341931942922372e+01,4.289722832052689938e+01
8.220608096485532812e+00,4.498010428100990765e+01,4.049327661909989473e+01
8.563133433839096753e+00,4.290065861690452920e+01,3.819566410537870382e+01
8.905658771192660694e+00,4.057560373216248450e+01,3.603594950603731917e+01
9.248184108546224635e+00,3.825809549945117283e+01,3.400933040614709313e+01
9.590709445899788577e+00,3.602703073545556123e+01,3.207121295279912232e+01
9.933234783253352518e+00,3.397022502744238892e+01,3.024355104281009687e+01
1.027576012060691646e+01,3.199163007683864990e+01,2.858465971459933996e+01
1.061828545796048040e+01,3.013789791437981336e+01,2.709659714599341385e+01
1.096081079531404434e+01,2.842755214050494672e+01,2.566822173435785004e+01
1.130333613266760828e+01,2.681462678375412167e+01,2.425493962678375937e+01
1.164586147002117222e+01,2.528471459934138821e+01,2.278745883644347359e+01
1.198838680737473616e+01,2.387486278814489893e+01,2.140710757409440390e+01
1.233091214472830011e+01,2.249451152579582924e+01,2.019003841931943199e+01
1.267343748208186405e+01,2.122530186608122804e+01,1.905186608122942360e+01
1.301596281943542799e+01,2.013652579582875646e+01,1.802003293084522895e+01
1.335848815678899193e+01,1.912321624588363989e+01,1.715285400658617121e+01
1.370101349414255587e+01,1.814352360043907453e+01,1.640504939626784164e+01
1.404353883149611981e+01,1.726536772777167528e+01,1.575260702524698431e+01
1.438606416884968375e+01,1.646953896816684804e+01,1.515024698133919046e+01
1.472858950620324769e+01,1.576289791437980092e+01,1.455611964873765452e+01
1.507111484355681164e+01,1.518935236004390532e+01,1.401756311745335104e+01
1.541364018091037558e+01,1.467618002195389515e+01,1.350439077936333909e+01
1.575616551826393952e+01,1.421240395170142889e+01,1.308795279912184739e+01
1.609869085561750168e+01,1.380145444566410795e+01,1.276687705817782970e+01
1.644121619297106562e+01,1.340148188803512852e+01,1.249108122941822430e+01
1.678374153032462957e+01,1.305159165751921080e+01,1.222420417124039638e+01
1.712626686767819351e+01,1.272914379802415041e+01,1.197790889132821057e+01
1.746879220503175745e+01,1.243688254665203274e+01,1.172681119648737535e+01
1.781131754238532139e+01,1.214256311745335104e+01,1.152099341383095421e+01
1.815384287973888533e+01,1.188391877058178103e+01,1.130831503841931962e+01
1.849636821709244927e+01,1.163350713501646716e+01,1.113131174533479495e+01
1.883889355444601321e+01,1.138858397365532404e+01,1.095430845225027028e+01
1.918141889179957715e+01,1.120815038419319265e+01,1.080474753018660472e+01
1.952394422915314109e+01,1.103526344676179605e+01,1.066753567508232514e+01
1.986646956650670504e+01,1.087609769484082989e+01,1.053924259055982482e+01
2.020899490386026898e+01,1.071967618002195088e+01,1.041575192096597391e+01
2.055152024121383292e+01,1.057834796926454324e+01,1.029088913282108031e+01
2.089404557856739686e+01,1.044319429198682592e+01,1.017494511525796419e+01
2.123657091592096080e+01,1.032176180021953904e+01,1.006311745334797614e+01
2.157909625327452474e+01,1.019552689352360275e+01,9.948545554335902708e+00
2.192162159062808868e+01,1.008026893523600798e+01,9.851811196487384237e+00
2.226414692798165262e+01,9.972557628979147992e+00,9.739983534577396185e+00
2.260667226533521657e+01,9.855927552140510528e+00,9.635702524698142923e+00
2.294919760268878051e+01,9.757821075740949368e+00,9.538968166849624453e+00
2.329172294004234445e+01,9.647365532382004005e+00,9.453896816684968840e+00
2.363424827739590839e+01,9.555433589462134947e+00,9.351673984632279613e+00
2.397677361474947233e+01,9.457327113062573787e+00,9.269346871569709378e+00
2.431929895210303627e+01,9.361964873765098005e+00,9.178787047200883009e+00
2.466182428945660021e+01,9.261800219538972812e+00,9.093029637760706052e+00
2.500434962681016415e+01,9.180159165751925698e+00,9.007272228320529095e+00
2.534687496416372809e+01,9.079994511525800505e+00,8.920142700329309449e+00
2.568940030151729204e+01,9.003155872667402804e+00,8.836443468715696525e+00
2.603192563887085598e+01,8.909851811196491056e+00,8.762349066959382426e+00
2.637445097622441992e+01,8.819978046103186031e+00,8.678649835345769503e+00
2.671697631357798386e+01,8.739023051591658486e+00,8.601125137211848681e+00
2.705950165093154780e+01,8.653951701427002874e+00,8.522914379802406515e+00
2.740202698828511174e+01,8.586031833150382653e+00,8.450192096597135105e+00
2.774455232563867568e+01,8.513309549945111243e+00,8.388446761800205209e+00
2.808707766299223962e+01,8.429610318331498320e+00,8.311608122941807508e+00
2.842960300034580357e+01,8.344538968166842707e+00,8.218990120746417105e+00
2.877212833769936751e+01,8.270444566410530385e+00,8.157930845225008554e+00
2.911465367505293145e+01,8.197722283205258975e+00,8.090010976948386556e+00
2.945717901240649539e+01,8.129802414928638754e+00,8.024835345773849937e+00
2.979970434976005933e+01,8.058452250274410034e+00,7.957601536772752837e+00
3.014222968711362327e+01,7.983671789242576367e+00,7.890367727771655737e+00
3.048475502446718721e+01,7.915065861690436577e+00,7.814901207464300725e+00
3.082728036182075115e+01,7.846459934138295900e+00,7.749725576289766771e+00
3.116980569917431509e+01,7.779226125137198800e+00,7.679061470911062948e+00
3.151233103652787904e+01,7.710620197585059010e+00,7.622804610318308249e+00
3.185485637388144298e+01,7.638583973655311610e+00,7.553512623490647115e+00
3.219738171123500337e+01,7.576838638858384378e+00,7.490395170142678971e+00
3.253990704858856731e+01,7.510976948408329967e+00,7.432080131723360239e+00
3.288243238594213125e+01,7.445801317233797789e+00,7.366218441273306716e+00
3.322495772329569519e+01,7.390916575192085780e+00,7.312019758507116052e+00
3.356748306064925913e+01,7.324368825466510025e+00,7.253704720087797320e+00
3.391000839800282307e+01,7.261251372118541880e+00,7.193331503841914554e+00
3.425253373535638701e+01,7.202936333699223148e+00,7.135016465422595822e+00
3.459505907270995095e+01,7.130900109769475748e+00,7.066410537870455144e+00
3.493758441006351489e+01,7.078073545554326884e+00,7.010839736553221790e+00
3.528010974741707884e+01,7.022502744237092642e+00,6.957327113062552471e+00
3.562263508477064278e+01,6.955268935235995542e+00,6.903814489571883151e+00
3.596516042212420672e+01,6.897639956092197266e+00,6.840697036223915006e+00
3.630768575947777066e+01,6.842069154774963913e+00,6.781009879253553585e+00
3.665021109683133460e+01,6.785812294182209214e+00,6.719264544456628130e+00
3.699273643418489854e+01,6.717206366630069425e+00,6.672612513721172256e+00
3.733526177153846248e+01,6.669182217343571750e+00,6.623902305159152348e+00
3.767778710889202642e+01,6.610181119648730785e+00,6.569017563117440339e+00
3.802031244624559037e+01,6.564901207464317601e+00,6.512074643249164296e+00
3.836283778359915431e+01,6.508644346871562902e+00,6.457875960482973632e+00
3.870536312095271825e+01,6.446899012074636559e+00,6.401619099890218045e+00
3.904788845830628219e+01,6.384467618002188871e+00,6.351536772777155448e+00
3.939041379565984613e+01,6.332327113062562240e+00,6.304198682766179118e+00
3.973293913301341007e+01,6.282930845225020988e+00,6.249999999999988454e+00
4.007546447036697401e+01,6.228732162458829436e+00,6.196487376509319134e+00
4.041798980772053795e+01,6.169045005488467126e+00,6.136800219538957712e+00
4.076051514507410189e+01,6.120334796926447218e+00,6.081229418221724359e+00
4.110304048242766584e+01,6.063391877058170287e+00,6.029088913282096840e+00
4.144556581978122978e+01,6.004390779363330211e+00,5.979006586169034243e+00
4.178809115713479372e+01,5.953622392974746269e+00,5.924807903402843579e+00
4.213061649448835766e+01,5.895307354555426649e+00,5.874725576289781870e+00
4.247314183184192160e+01,5.847283205268928086e+00,5.811608122941812837e+00
4.281566716919548554e+01,5.795142700329301455e+00,5.767700329308443230e+00
4.315819250654904948e+01,5.742316136114153480e+00,5.717618002195380633e+00
4.350071784390261342e+01,5.689489571899005504e+00,5.668221734357839381e+00
4.384324318125617737e+01,5.632546652030728573e+00,5.611278814489563338e+00
4.418576851860974131e+01,5.577661909989016564e+00,5.561882546652022086e+00
4.452829385596330525e+01,5.531009879253560690e+00,5.511114160263438144e+00
4.487081919331686919e+01,5.471322722283199269e+00,5.460345773874854203e+00
4.521334453067043313e+01,5.421926454445658017e+00,5.410263446761792494e+00
4.555586986802399707e+01,5.369785949506031386e+00,5.362239297475293931e+00
4.589839520537756101e+01,5.318331503841926100e+00,5.302552140504932510e+00
4.624092054273112495e+01,5.253155872667393922e+00,5.243551042810092433e+00
4.658344588008468889e+01,5.205131723380895359e+00,5.190038419319423113e+00
4.692597121743825284e+01,5.153677277716790073e+00,5.150246981339180685e+00
4.726849655479181678e+01,5.098106476399556719e+00,5.082327113062561352e+00
4.761102189214538072e+01,5.042535675082323365e+00,5.031558726673977411e+00
4.795354722949894466e+01,4.986964873765090012e+00,4.982162458836436159e+00
4.829607256685250860e+01,4.934138309549942036e+00,4.932766190998894906e+00
4.863859790420607254e+01,4.879253567508230027e+00,4.880625686059268276e+00
4.898112324155963648e+01,4.826427003293081164e+00,4.830543358946206567e+00
4.932364857891320042e+01,4.773600439077933189e+00,4.788007683863878761e+00
4.966617391626676437e+01,4.713913282107570879e+00,4.732436882546645407e+00
5.000869925362032831e+01,4.656970362239294836e+00,4.665889132821069651e+00
5.035122459097389225e+01,4.591794731064762658e+00,4.598655323819972551e+00
5.069374992832745619e+01,4.540340285400657372e+00,4.540340285400653819e+00
5.103627526568102013e+01,4.480653128430295062e+00,4.488885839736548533e+00
5.137880060303458407e+01,4.423710208562019019e+00,4.433315038419315179e+00
5.172132594038814801e+01,4.366081229418221632e+00,4.374999999999996447e+00
5.206385127774171195e+01,4.312568605927552312e+00,4.330406147091104607e+00
5.240637661509527589e+01,4.232985729967069233e+00,4.268660812294179152e+00
5.274890195244883984e+01,4.173298572996707811e+00,4.193880351262346373e+00
5.309142728980240378e+01,4.110181119648738779e+00,4.128018660812292850e+00
5.343395262715596772e+01,4.045005488474205713e+00,4.071075740944016808e+00
5.377647796450953166e+01,3.970911086717893834e+00,4.007958287596047775e+00
5.411900330186309560e+01,3.909165751920967491e+00,3.939352360043907098e+00
5.446152863921665954e+01,3.859769484083426683e+00,3.878979143798022999e+00
5.480405397657022348e+01,3.777442371020858225e+00,3.813117453347968588e+00
5.514657931392378742e+01,3.697859495060375146e+00,3.747255762897913733e+00
5.548910465127735137e+01,3.625823271130627745e+00,3.668358946212951999e+00
5.583162998863091531e+01,3.541437980241494810e+00,3.584659714599339964e+00
5.617415532598447925e+01,3.467343578485182931e+00,3.514681668496156597e+00
5.651668066333804319e+01,3.395307354555435531e+00,3.441273326015366507e+00
5.685920600069160713e+01,3.321212952799123652e+00,3.371295279912183140e+00
5.720173133804517107e+01,3.231339187705819072e+00,3.288968166849614683e+00
5.754425667539873501e+01,3.141465422612515379e+00,3.207327113062568014e+00
5.788678201275229895e+01,3.041300768386389741e+00,3.100987925356750274e+00
5.822930735010586289e+01,2.902030735455543908e+00,2.963776070252469363e+00
5.857183268745942684e+01,2.729829857299671314e+00,2.791575192096597213e+00
5.891435802481299078e+01,2.501372118551043577e+00,2.565175631174533510e+00
5.925688336216655472e+01,2.213227222832053087e+00,2.296926454445664234e+00
5.959940869952011866e+01,1.940175631174533732e+00,2.041712403951701393e+00
5.994193403687368260e+01,1.656833150384193543e+00,1.754939626783754036e+00
6.028445937422724654e+01,1.362513721185510507e+00,1.443468715697036053e+00
6.062698471158081048e+01,1.012623490669593895e+00,1.129939626783753814e+00
6.096951004893437442e+01,7.217343578485181377e-01,8.267014270032929657e-01
6.131203538628793837e+01,4.774972557628979208e-01,5.509055982436882326e-01
6.165456072364150231e+01,2.970636663007684142e-01,3.389132821075740432e-01
6.199708606099506625e+01,1.715148188803512774e-01,1.770032930845224506e-01
6.233961139834863019e+01,9.536223929747530970e-02,9.399012074643248171e-02
6.268213673570219413e+01,4.733809001097695479e-02,4.116355653128429826e-02
6.302466207305575807e+01,1.989571899012074901e-02,1.166300768386388693e-02
6.336718741040932201e+01,1.029088913282107630e-02,5.488474204171240808e-03
6.370971274776288595e+01,2.744237102085619971e-03,0.000000000000000000e+00
6.405223808511644279e+01,1.372118551042809985e-03,0.000000000000000000e+00
6.439476342247000673e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.473728875982357067e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.507981409717713461e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.542233943453069855e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.576486477188426250e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.610739010923782644e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.644991544659139038e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.679244078394495432e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.713496612129851826e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.747749145865208220e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.782001679600564614e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.816254213335921008e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.843656240324206408e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/lung/lung_svm_comparison/dvh/dvh_Lung_R_T30.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,9.999999999999990052e+01,1.000000000000001279e+02
3.425253373535638857e-01,8.468770015909410631e+01,8.492282898407005121e+01
6.850506747071277713e-01,8.332816793735399585e+01,8.357755325523267231e+01
1.027576012060691601e+00,8.237194983367416512e+01,8.262670716337126464e+01
1.370101349414255543e+00,8.163722390958483288e+01,8.191760160333905105e+01
1.712626686767819484e+00,8.105663340151649265e+01,8.132730015082969999e+01
2.055152024121383203e+00,8.051488667121216736e+01,8.079836360255391980e+01
2.397677361474947144e+00,8.003781069856809438e+01,8.033719704952595464e+01
2.740202698828511085e+00,7.958904109589035158e+01,7.991136180499610475e+01
3.082728036182075027e+00,7.916361908303883865e+01,7.951238661955838438e+01
3.425253373535638968e+00,7.878799148742734815e+01,7.914151118824780440e+01
3.767778710889202909e+00,7.841091758094168540e+01,7.878282609144828541e+01
4.110304048242766406e+00,7.807599330564674744e+01,7.844129010929989931e+01
4.452829385596330347e+00,7.777887972891996071e+01,7.813446558813210174e+01
4.795354722949894288e+00,7.748486538978072247e+01,7.784541002913293539e+01
5.137880060303458229e+00,7.719415690406820829e+01,7.756585879873561851e+01
5.480405397657022171e+00,7.692906878241279856e+01,7.731192793239540606e+01
5.822930735010586112e+00,7.666356742907905186e+01,7.706708816297867770e+01
6.165456072364150053e+00,7.638752866794763463e+01,7.683195933800296018e+01
6.507981409717713994e+00,7.612677947891478425e+01,7.658298725180283384e+01
6.850506747071277935e+00,7.585569949792345312e+01,7.633918056158195498e+01
7.193032084424841877e+00,7.560424802165327662e+01,7.610198557821453846e+01
7.535557421778405818e+00,7.536354056901996046e+01,7.585425318704943720e+01
7.878082759131969759e+00,7.512407281142165516e+01,7.562656253228385594e+01
8.220608096485532812e+00,7.489700200417355802e+01,7.540527696853253303e+01
8.563133433839096753e+00,7.466104671584113817e+01,7.517923924048029960e+01
8.905658771192660694e+00,7.440649600198342739e+01,7.494142440959535634e+01
9.248184108546224635e+00,7.416847455525932276e+01,7.467964214136667067e+01
9.590709445899788577e+00,7.392838695014351913e+01,7.442075249488637212e+01
9.933234783253352518e+00,7.369139858261526399e+01,7.415483790987428847e+01
1.027576012060691646e+01,7.346308808033217019e+01,7.388499762391793979e+01
1.061828545796048040e+01,7.320853736647445942e+01,7.360999194198237205e+01
1.096081079531404434e+01,7.292774644104211745e+01,7.333560610756431686e+01
1.130333613266760828e+01,7.265501353333742429e+01,7.304944317031355183e+01
1.164586147002117222e+01,7.237566891877926878e+01,7.276513977561531021e+01
1.198838680737473616e+01,7.208785305481514172e+01,7.248310915514792896e+01
1.233091214472830011e+01,7.177999545445149465e+01,7.219570652286212464e+01
1.267343748208186405e+01,7.145168288600999063e+01,7.191863468253484371e+01
1.301596281943542799e+01,7.110415504452566893e+01,7.162647988594812887e+01
1.335848815678899193e+01,7.075022211202706046e+01,7.131118411537435975e+01
1.370101349414255587e+01,7.039835533792015099e+01,7.098101200438033231e+01
1.404353883149611981e+01,7.003884377776394388e+01,7.066199714870148796e+01
1.438606416884968375e+01,6.969937395400725677e+01,7.032376701997982593e+01
1.472858950620324769e+01,6.933449038203262660e+01,6.998140457447475171e+01
1.507111484355681164e+01,6.896299510320454829e+01,6.963594289138211479e+01
1.541364018091037558e+01,6.858736750759307199e+01,6.927911733713511921e+01
1.575616551826393952e+01,6.821669869212168180e+01,6.891175437509045310e+01
1.609869085561750168e+01,6.782950060951667126e+01,6.849728300171496187e+01
1.644121619297106562e+01,6.743486435670153867e+01,6.808322486001782181e+01
1.678374153032462957e+01,6.701026880720671386e+01,6.767040641335567841e+01
1.712626686767819351e+01,6.656604475299072021e+01,6.727122461207879667e+01
1.746879220503175745e+01,6.609847310894848249e+01,6.686357156139592917e+01
1.781131754238532139e+01,6.563110808074542035e+01,6.645281927312551318e+01
1.815384287973888533e+01,6.511270894026731071e+01,6.603421558296662397e+01
1.849636821709244927e+01,6.456125126552196036e+01,6.561209942354182090e+01
1.883889355444601321e+01,6.400607450567154899e+01,6.516746213764747608e+01
1.918141889179957715e+01,6.342093844914145961e+01,6.471518006570383363e+01
1.952394422915314109e+01,6.282712452736621600e+01,6.422054174673030502e+01
1.986646956650670504e+01,6.222421950866748119e+01,6.372693650695261880e+01
2.020899490386026898e+01,6.164796793322170743e+01,6.322155416434223696e+01
2.055152024121383292e+01,6.108163391805610587e+01,6.274179218578895956e+01
2.089404557856739686e+01,6.054319304117848333e+01,6.223331060559102212e+01
2.123657091592096080e+01,6.001714911465107605e+01,6.172813487881980876e+01
2.157909625327452474e+01,5.950350213847388403e+01,6.120622326907579946e+01
2.192162159062808868e+01,5.898613607719163099e+01,6.072232897373911698e+01
2.226414692798165262e+01,5.849686977003652544e+01,6.024298022686418363e+01
2.260667226533521657e+01,5.800863654207726938e+01,5.978346660054959472e+01
2.294919760268878051e+01,5.753631273373412824e+01,5.932787867517922820e+01
2.329172294004234445e+01,5.708031157668542477e+01,5.889439864460008067e+01
2.363424827739590839e+01,5.666046819149151759e+01,5.846938986342691891e+01
2.397677361474947233e+01,5.622368230748565310e+01,5.805450525837309073e+01
2.431929895210303627e+01,5.578958242938899303e+01,5.765573668877454594e+01
2.466182428945660021e+01,5.536601995909001772e+01,5.724250501043407979e+01
2.500434962681016415e+01,5.495568090249794579e+01,5.684993491601064619e+01
2.534687496416372809e+01,5.455505279034687049e+01,5.646025744333559260e+01
2.568940030151729204e+01,5.413334986260043280e+01,5.608421661604577224e+01
2.603192563887085598e+01,5.371288662988902018e+01,5.570011777102831019e+01
2.637445097622441992e+01,5.331122543854210249e+01,5.530920060331823862e+01
2.671697631357798386e+01,5.288931589495648922e+01,5.491332465546807384e+01
2.705950165093154780e+01,5.247463790574183662e+01,5.453831690737409588e+01
2.740202698828511174e+01,5.204405049691107621e+01,5.416289592760178806e+01
2.774455232563867568e+01,5.162627327010886802e+01,5.377900369842350159e+01
2.808707766299223962e+01,5.119609909295645167e+01,5.338023512882496391e+01
2.842960300034580357e+01,5.078885927395192823e+01,5.301266555094112221e+01
2.877212833769936751e+01,5.036033802351286681e+01,5.261802929812598251e+01
2.911465367505293145e+01,4.995413128370419287e+01,5.222690551457673536e+01
2.945717901240649539e+01,4.953986652616787012e+01,5.185603008326616958e+01
2.979970434976005933e+01,4.913118039628916023e+01,5.146841876898282209e+01
3.014222968711362327e+01,4.872456042480214222e+01,5.107646852207689392e+01
3.048475502446718721e+01,4.830719642967827809e+01,5.068658443356267185e+01
3.082728036182075115e+01,4.789355151965947499e+01,5.031075022211201286e+01
3.116980569917431509e+01,4.747267505526971121e+01,4.992045290191944673e+01
3.151233103652787904e+01,4.706233599867763928e+01,4.954585838550382704e+01
3.185485637388144298e+01,4.665034401537219821e+01,4.917684249674579178e+01
3.219738171123500337e+01,4.622760800842991102e+01,4.880823983966610058e+01
3.253990704858856731e+01,4.580321907477425469e+01,4.844356288353063889e+01
3.288243238594213125e+01,4.536643319076838310e+01,4.807929915907352125e+01
3.322495772329569519e+01,4.493811855616849726e+01,4.772887869584080534e+01
3.356748306064925913e+01,4.453811029153494161e+01,4.737184652575464838e+01
3.391000839800282307e+01,4.413066385669124969e+01,4.702245914171778907e+01
3.425253373535638701e+01,4.373148205541436084e+01,4.666646005082748161e+01
3.459505907270995095e+01,4.334573028368353675e+01,4.630674187483210602e+01
3.493758441006351489e+01,4.295481311597346519e+01,4.593338705345149720e+01
3.528010974741707884e+01,4.256472241162006753e+01,4.556912332899437956e+01
3.562263508477064278e+01,4.218930143184775261e+01,4.519907436104049481e+01
3.596516042212420672e+01,4.182855017665652753e+01,4.482158722287648089e+01
3.630768575947777066e+01,4.147027831153534549e+01,4.444554639558665343e+01
3.665021109683133460e+01,4.112006446414180516e+01,4.409161346308804497e+01
3.699273643418489854e+01,4.076819769003489569e+01,4.372445711688254733e+01
3.733526177153846248e+01,4.042170292774641638e+01,4.337052418438394596e+01
3.767778710889202642e+01,4.006859645860449604e+01,4.301349201429778901e+01
3.802031244624559037e+01,3.971569660530173707e+01,4.265893923428168222e+01
3.836283778359915431e+01,3.935949089857226113e+01,4.229529535734207712e+01
3.870536312095271825e+01,3.899192132068841232e+01,4.196202400876050120e+01
3.904788845830628219e+01,3.865141841773587572e+01,4.161821525238123343e+01
3.939041379565984613e+01,3.831277505733586963e+01,4.127461311184114123e+01
3.973293913301341007e+01,3.797309861774000694e+01,4.092522572780428902e+01
4.007546447036697401e+01,3.762825678216488967e+01,4.059588008016694261e+01
4.041798980772053795e+01,3.727225769127458221e+01,4.023967437343745956e+01
4.076051514507410189e+01,3.693237463583955815e+01,3.990454348230334602e+01
4.110304048242766584e+01,3.658402033099854833e+01,3.957747060889687418e+01
4.144556581978122978e+01,3.623277340440915850e+01,3.923779416930101860e+01
4.178809115713479372e+01,3.587512138680549612e+01,3.888778693774665385e+01
4.213061649448835766e+01,3.552573400276862969e+01,3.853654001115725691e+01
4.247314183184192160e+01,3.517841277712346937e+01,3.818219384698031149e+01
4.281566716919548554e+01,3.481931444864560632e+01,3.782908737783838404e+01
4.315819250654904948e+01,3.445959627265023784e+01,3.748403892642410540e+01
4.350071784390261342e+01,3.412467199735529988e+01,3.711874212277113827e+01
4.384324318125617737e+01,3.377590446083594600e+01,3.676811504369925387e+01
4.418576851860974131e+01,3.342176491249817616e+01,3.639517345399698911e+01
4.452829385596330525e+01,3.307217091262214126e+01,3.602367817516891080e+01
4.487081919331686919e+01,3.272113060187192701e+01,3.566003429822930570e+01
4.521334453067043313e+01,3.238166077811523280e+01,3.529556395793301959e+01
4.555586986802399707e+01,3.203000061984750602e+01,3.491125849707638906e+01
4.589839520537756101e+01,3.166883613297794398e+01,3.454306907167504193e+01
4.624092054273112495e+01,3.131965536478025314e+01,3.415318498316081985e+01
4.658344588008468889e+01,3.095663133535816058e+01,3.378127647265441169e+01
4.692597121743825284e+01,3.060683071964296076e+01,3.340647534039960220e+01
4.726849655479181678e+01,3.024752577532592923e+01,3.301638463604620455e+01
4.761102189214538072e+01,2.986838571044855684e+01,3.262774024256699335e+01
4.795354722949894466e+01,2.947891485361267527e+01,3.223000475216430516e+01
4.829607256685250860e+01,2.907746027810491896e+01,3.185189776648278226e+01
4.863859790420607254e+01,2.867084030661790095e+01,3.145085642265336290e+01
4.898112324155963648e+01,2.826566664600507650e+01,3.106159218165664626e+01
4.932364857891320042e+01,2.785698051612635950e+01,3.065517882600880384e+01
4.966617391626676437e+01,2.743259158247070317e+01,3.024215376350751328e+01
5.000869925362032831e+01,2.700696295378002532e+01,2.980412818446662726e+01
5.035122459097389225e+01,2.657286307568337236e+01,2.937498708651005686e+01
5.069374992832745619e+01,2.614702783115352958e+01,2.893634165995165475e+01
5.103627526568102013e+01,2.568648112564308406e+01,2.847868757618959634e+01
5.137880060303458407e+01,2.524143060807040939e+01,2.803487675365193610e+01
5.172132594038814801e+01,2.478811545693092455e+01,2.756482571953965888e+01
5.206385127774171195e+01,2.434141201264488075e+01,2.709539453294489419e+01
5.240637661509527589e+01,2.387094774685426657e+01,2.660447529907642306e+01
5.274890195244883984e+01,2.340089671274199645e+01,2.608380338436744239e+01
5.309142728980240378e+01,2.291390317981776192e+01,2.555693299448335054e+01
5.343395262715596772e+01,2.240624806297650551e+01,2.500485547222049476e+01
5.377647796450953166e+01,2.187441889295233111e+01,2.444905886485257440e+01
5.411900330186309560e+01,2.130519225603834599e+01,2.386764189342754250e+01
5.446152863921665954e+01,2.071984958366908103e+01,2.328250583689744957e+01
5.480405397657022348e+01,2.012169672927126385e+01,2.266761709952684001e+01
5.514657931392378742e+01,1.949193165148040308e+01,2.201863674869314735e+01
5.548910465127735137e+01,1.882063679001632295e+01,2.133163908345212789e+01
5.583162998863091531e+01,1.812020909522924228e+01,2.061054980474802178e+01
5.617415532598447925e+01,1.734994524680262273e+01,1.983036839604123003e+01
5.651668066333804319e+01,1.652244881092585160e+01,1.898200376040826498e+01
5.685920600069160713e+01,1.561395896609434431e+01,1.803942230211367459e+01
5.720173133804517107e+01,1.461724415793714904e+01,1.697906981549205341e+01
5.754425667539873501e+01,1.354759395855286108e+01,1.578710303931899084e+01
5.788678201275229895e+01,1.246430711378334166e+01,1.443583545114568167e+01
5.822930735010586289e+01,1.128948945226141021e+01,1.291225025310440166e+01
5.857183268745942684e+01,9.942974028389016894e+00,1.126015000309923764e+01
5.891435802481299078e+01,8.427860079753713762e+00,9.346680716543730227e+00
5.925688336216655472e+01,6.842496745800533020e+00,7.421640942994688572e+00
5.959940869952011866e+01,5.358788404719105891e+00,5.570363024029420629e+00
5.994193403687368260e+01,3.995743713713093115e+00,4.015992065951774492e+00
6.028445937422724654e+01,2.901092997789210592e+00,2.799438004917456091e+00
6.062698471158081048e+01,2.111407260480588466e+00,1.939916113969296863e+00
6.096951004893437442e+01,1.537428459265687275e+00,1.330192772577945659e+00
6.131203538628793837e+01,1.112213062253352369e+00,9.153081675241221404e-01
6.165456072364150231e+01,7.851401888468769741e-01,6.239798342940968690e-01
6.199708606099506625e+01,5.613752350255170054e-01,4.029008863819499853e-01
6.233961139834863019e+01,3.876113142833529368e-01,2.448397694167234739e-01
6.268213673570219413e+01,2.564102564102563875e-01,1.469038616500341066e-01
6.302466207305575807e+01,1.681852930845678384e-01,7.396847042294261987e-02
6.336718741040932201e+01,9.648959689249778093e-02,3.264530258889646042e-02
6.370971274776288595e+01,5.041426475753631176e-02,1.384326122440546203e-02
6.405223808511644279e+01,2.169466311287423024e-02,6.611706853447384992e-03
6.439476342247000673e+01,8.677865245149692097e-03,1.239695035021384740e-03
6.473728875982357067e+01,2.686005909213000017e-03,2.066158391702307810e-04
6.507981409717713461e+01,6.198475175106923701e-04,0.000000000000000000e+00
6.542233943453069855e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.576486477188426250e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.610739010923782644e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.644991544659139038e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.679244078394495432e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.713496612129851826e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.747749145865208220e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.782001679600564614e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.816254213335921008e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.843656240324206408e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/lung/lung_svm_comparison/dvh/dvh_PTV.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,9.999999999999980105e+01,9.999999999999981526e+01
3.425253373535638857e-01,9.999999999999980105e+01,9.999999999999981526e+01
6.850506747071277713e-01,9.999999999999980105e+01,9.999999999999981526e+01
1.027576012060691601e+00,9.999999999999980105e+01,9.999999999999981526e+01
1.370101349414255543e+00,9.999999999999980105e+01,9.999999999999981526e+01
1.712626686767819484e+00,9.999999999999980105e+01,9.999999999999981526e+01
2.055152024121383203e+00,9.999999999999980105e+01,9.999999999999981526e+01
2.397677361474947144e+00,9.999999999999980105e+01,9.999999999999981526e+01
2.740202698828511085e+00,9.999999999999980105e+01,9.999999999999981526e+01
3.082728036182075027e+00,9.999999999999980105e+01,9.999999999999981526e+01
3.425253373535638968e+00,9.999999999999980105e+01,9.999999999999981526e+01
3.767778710889202909e+00,9.999999999999980105e+01,9.999999999999981526e+01
4.110304048242766406e+00,9.999999999999980105e+01,9.999999999999981526e+01
4.452829385596330347e+00,9.999999999999980105e+01,9.999999999999981526e+01
4.795354722949894288e+00,9.999999999999980105e+01,9.999999999999981526e+01
5.137880060303458229e+00,9.999999999999980105e+01,9.999999999999981526e+01
5.480405397657022171e+00,9.999999999999980105e+01,9.999999999999981526e+01
5.822930735010586112e+00,9.999999999999980105e+01,9.999999999999981526e+01
6.165456072364150053e+00,9.999999999999980105e+01,9.999999999999981526e+01
6.507981409717713994e+00,9.999999999999980105e+01,9.999999999999981526e+01
6.850506747071277935e+00,9.999999999999980105e+01,9.999999999999981526e+01
7.193032084424841877e+00,9.999999999999980105e+01,9.999999999999981526e+01
7.535557421778405818e+00,9.999999999999980105e+01,9.999999999999981526e+01
7.878082759131969759e+00,9.999999999999980105e+01,9.999999999999981526e+01
8.220608096485532812e+00,9.999999999999980105e+01,9.999999999999981526e+01
8.563133433839096753e+00,9.999999999999980105e+01,9.999999999999981526e+01
8.905658771192660694e+00,9.999999999999980105e+01,9.999999999999981526e+01
9.248184108546224635e+00,9.999999999999980105e+01,9.999999999999981526e+01
9.590709445899788577e+00,9.999999999999980105e+01,9.999999999999981526e+01
9.933234783253352518e+00,9.999999999999980105e+01,9.999999999999981526e+01
1.027576012060691646e+01,9.999999999999980105e+01,9.999999999999981526e+01
1.061828545796048040e+01,9.999999999999980105e+01,9.999999999999981526e+01
1.096081079531404434e+01,9.999999999999980105e+01,9.999999999999981526e+01
1.130333613266760828e+01,9.999999999999980105e+01,9.999999999999981526e+01
1.164586147002117222e+01,9.999999999999980105e+01,9.999999999999981526e+01
1.198838680737473616e+01,9.999999999999980105e+01,9.999999999999981526e+01
1.233091214472830011e+01,9.999999999999980105e+01,9.999999999999981526e+01
1.267343748208186405e+01,9.999999999999980105e+01,9.999999999999981526e+01
1.301596281943542799e+01,9.999999999999980105e+01,9.999999999999981526e+01
1.335848815678899193e+01,9.999999999999980105e+01,9.999999999999981526e+01
1.370101349414255587e+01,9.999999999999980105e+01,9.999999999999981526e+01
1.404353883149611981e+01,9.999999999999980105e+01,9.999999999999981526e+01
1.438606416884968375e+01,9.999999999999980105e+01,9.999999999999981526e+01
1.472858950620324769e+01,9.999999999999980105e+01,9.999999999999981526e+01
1.507111484355681164e+01,9.999999999999980105e+01,9.999999999999981526e+01
1.541364018091037558e+01,9.999999999999980105e+01,9.999999999999981526e+01
1.575616551826393952e+01,9.999999999999980105e+01,9.999999999999981526e+01
1.609869085561750168e+01,9.999999999999980105e+01,9.999999999999981526e+01
1.644121619297106562e+01,9.999999999999980105e+01,9.999999999999981526e+01
1.678374153032462957e+01,9.999999999999980105e+01,9.999999999999981526e+01
1.712626686767819351e+01,9.999999999999980105e+01,9.999999999999981526e+01
1.746879220503175745e+01,9.999999999999980105e+01,9.999999999999981526e+01
1.781131754238532139e+01,9.999999999999980105e+01,9.999999999999981526e+01
1.815384287973888533e+01,9.999999999999980105e+01,9.999999999999981526e+01
1.849636821709244927e+01,9.999999999999980105e+01,9.999999999999981526e+01
1.883889355444601321e+01,9.999999999999980105e+01,9.999999999999981526e+01
1.918141889179957715e+01,9.999999999999980105e+01,9.999999999999981526e+01
1.952394422915314109e+01,9.999999999999980105e+01,9.999999999999981526e+01
1.986646956650670504e+01,9.999999999999980105e+01,9.999999999999981526e+01
2.020899490386026898e+01,9.999999999999980105e+01,9.999999999999981526e+01
2.055152024121383292e+01,9.999999999999980105e+01,9.999999999999981526e+01
2.089404557856739686e+01,9.999999999999980105e+01,9.999999999999981526e+01
2.123657091592096080e+01,9.999999999999980105e+01,9.999999999999981526e+01
2.157909625327452474e+01,9.999999999999980105e+01,9.999999999999981526e+01
2.192162159062808868e+01,9.999999999999980105e+01,9.999999999999981526e+01
2.226414692798165262e+01,9.999999999999980105e+01,9.999999999999981526e+01
2.260667226533521657e+01,9.999999999999980105e+01,9.999999999999981526e+01
2.294919760268878051e+01,9.999999999999980105e+01,9.999999999999981526e+01
2.329172294004234445e+01,9.999999999999980105e+01,9.999999999999981526e+01
2.363424827739590839e+01,9.999999999999980105e+01,9.999999999999981526e+01
2.397677361474947233e+01,9.999999999999980105e+01,9.999999999999981526e+01
2.431929895210303627e+01,9.999999999999980105e+01,9.999999999999981526e+01
2.466182428945660021e+01,9.999999999999980105e+01,9.999999999999981526e+01
2.500434962681016415e+01,9.999999999999980105e+01,9.999999999999981526e+01
2.534687496416372809e+01,9.999999999999980105e+01,9.999999999999981526e+01
2.568940030151729204e+01,9.999999999999980105e+01,9.999999999999981526e+01
2.603192563887085598e+01,9.999999999999980105e+01,9.999999999999981526e+01
2.637445097622441992e+01,9.999999999999980105e+01,9.999999999999981526e+01
2.671697631357798386e+01,9.999999999999980105e+01,9.999999999999981526e+01
2.705950165093154780e+01,9.999999999999980105e+01,9.999999999999981526e+01
2.740202698828511174e+01,9.999999999999980105e+01,9.999999999999981526e+01
2.774455232563867568e+01,9.999999999999980105e+01,9.999999999999981526e+01
2.808707766299223962e+01,9.999999999999980105e+01,9.999999999999981526e+01
2.842960300034580357e+01,9.999999999999980105e+01,9.999999999999981526e+01
2.877212833769936751e+01,9.999999999999980105e+01,9.999999999999981526e+01
2.911465367505293145e+01,9.999999999999980105e+01,9.999999999999981526e+01
2.945717901240649539e+01,9.999999999999980105e+01,9.999999999999981526e+01
2.979970434976005933e+01,9.999999999999980105e+01,9.999999999999981526e+01
3.014222968711362327e+01,9.999999999999980105e+01,9.999999999999981526e+01
3.048475502446718721e+01,9.999999999999980105e+01,9.999999999999981526e+01
3.082728036182075115e+01,9.999999999999980105e+01,9.999999999999981526e+01
3.116980569917431509e+01,9.999972602439459024e+01,9.999999999999981526e+01
3.151233103652787904e+01,9.999972602439459024e+01,9.999972602439460445e+01
3.185485637388144298e+01,9.999972602439459024e+01,9.999945204878939364e+01
3.219738171123500337e+01,9.999972602439459024e+01,9.999917807318418284e+01
3.253990704858856731e+01,9.999917807318416862e+01,9.999863012197376122e+01
3.288243238594213125e+01,9.999890409757895782e+01,9.999863012197376122e+01
3.322495772329569519e+01,9.999863012197374701e+01,9.999863012197376122e+01
3.356748306064925913e+01,9.999863012197374701e+01,9.999835614636855041e+01
3.391000839800282307e+01,9.999863012197374701e+01,9.999808217076333960e+01
3.425253373535638701e+01,9.999753421955290378e+01,9.999780819515812880e+01
3.459505907270995095e+01,9.999698626834248216e+01,9.999698626834249637e+01
3.493758441006351489e+01,9.999589036592163893e+01,9.999698626834249637e+01
3.528010974741707884e+01,9.999506843910600651e+01,9.999698626834249637e+01
3.562263508477064278e+01,9.999424651229037408e+01,9.999616434152686395e+01
3.596516042212420672e+01,9.999342458547474166e+01,9.999561639031644233e+01
3.630768575947777066e+01,9.999260265865910924e+01,9.999452048789559910e+01
3.665021109683133460e+01,9.999178073184347681e+01,9.999369856107996668e+01
3.699273643418489854e+01,9.999123278063305520e+01,9.999205470744870183e+01
3.733526177153846248e+01,9.998849302458094712e+01,9.998986290260701537e+01
3.767778710889202642e+01,9.998630121973926066e+01,9.998712314655490729e+01
3.802031244624559037e+01,9.998438339050278501e+01,9.998465736610801002e+01
3.836283778359915431e+01,9.997999978081941208e+01,9.998109568324026952e+01
3.870536312095271825e+01,9.997479424432037831e+01,9.997753400037252902e+01
3.904788845830628219e+01,9.996986268342658377e+01,9.997342436629436691e+01
3.939041379565984613e+01,9.996547907374321085e+01,9.996986268342662640e+01
3.973293913301341007e+01,9.996027353724420550e+01,9.996438317132238183e+01
4.007546447036697401e+01,9.995479402513996092e+01,9.995862968361294065e+01
4.041798980772053795e+01,9.994712270819402988e+01,9.995260222029828867e+01
4.076051514507410189e+01,9.994082126927416709e+01,9.994547885456276504e+01
4.110304048242766584e+01,9.993314995232822184e+01,9.993643765959075154e+01
4.144556581978122978e+01,9.992109502569887525e+01,9.992767044022394884e+01
4.178809115713479372e+01,9.991040997709559690e+01,9.991671141601544548e+01
4.213061649448835766e+01,9.989643722122977465e+01,9.990410853817567727e+01
4.247314183184192160e+01,9.988383434339003486e+01,9.988958783109943340e+01
4.281566716919548554e+01,9.986903966070858019e+01,9.987917675810136586e+01
4.315819250654904948e+01,9.985095727076458161e+01,9.986821773389286250e+01
4.350071784390261342e+01,9.983205295400495061e+01,9.984986136834363890e+01
4.384324318125617737e+01,9.981314863724530539e+01,9.982986114916317888e+01
4.418576851860974131e+01,9.979150456443355210e+01,9.981588839329735663e+01
4.452829385596330525e+01,9.977040844283223464e+01,9.979616214972209320e+01
4.487081919331686919e+01,9.974328485791622256e+01,9.977177832085821763e+01
4.521334453067043313e+01,9.971670922421063210e+01,9.974903834562560689e+01
4.555586986802399707e+01,9.968465407840081127e+01,9.972438054115652051e+01
4.589839520537756101e+01,9.964876327411801071e+01,9.969095551732065985e+01
4.624092054273112495e+01,9.960465320167887171e+01,9.965643459106392754e+01
4.658344588008468889e+01,9.956328288529184078e+01,9.962136571359678783e+01
4.692597121743825284e+01,9.951533715437970784e+01,9.958383105568272242e+01
4.726849655479181678e+01,9.945780227728516820e+01,9.953835110521751517e+01
4.761102189214538072e+01,9.939396596127073735e+01,9.949478898398878357e+01
4.795354722949894466e+01,9.932684193799377681e+01,9.944574735065582161e+01
4.829607256685250860e+01,9.923697793948420554e+01,9.939095222961340426e+01
4.863859790420607254e+01,9.914300430689644372e+01,9.933122554767717816e+01
4.898112324155963648e+01,9.903231816239075158e+01,9.926684128045235411e+01
4.932364857891320042e+01,9.890765926201923719e+01,9.918601847691478213e+01
4.966617391626676437e+01,9.875231509386397022e+01,9.909204484432704874e+01
5.000869925362032831e+01,9.860053260857647217e+01,9.897998882179530256e+01
5.035122459097389225e+01,9.842957183092410389e+01,9.885176823855604766e+01
5.069374992832745619e+01,9.823340529759224182e+01,9.871286260671348600e+01
5.103627526568102013e+01,9.800408771602971569e+01,9.856984734079277644e+01
5.137880060303458407e+01,9.776490701267954364e+01,9.839669475829872169e+01
5.172132594038814801e+01,9.747778057841723864e+01,9.820737761509715824e+01
5.206385127774171195e+01,9.715914694955554864e+01,9.798764917971703881e+01
5.240637661509527589e+01,9.679695119946514126e+01,9.774326293986783298e+01
5.274890195244883984e+01,9.638982345011996244e+01,9.744161579852929833e+01
5.309142728980240378e+01,9.592790057973235207e+01,9.711339302348521585e+01
5.343395262715596772e+01,9.541830595403780535e+01,9.673804644434463285e+01
5.377647796450953166e+01,9.482350491512232793e+01,9.630653486613556424e+01
5.411900330186309560e+01,9.417336080395399733e+01,9.581310480114854045e+01
5.446152863921665954e+01,9.346431193766504464e+01,9.526213985906697701e+01
5.480405397657022348e+01,9.265498799986846734e+01,9.462158489408105311e+01
5.514657931392378742e+01,9.176374535611346062e+01,9.387774112593017151e+01
5.548910465127735137e+01,9.073250117809507742e+01,9.301937555480061803e+01
5.583162998863091531e+01,8.962536575743293099e+01,9.207087200955629669e+01
5.617415532598447925e+01,8.838343433900642765e+01,9.098784644215281503e+01
5.651668066333804319e+01,8.697218599655883509e+01,8.973769575556994482e+01
5.685920600069160713e+01,8.537600412059308042e+01,8.826754265800174437e+01
5.720173133804517107e+01,8.354365527293448679e+01,8.649135880941163634e+01
5.754425667539873501e+01,8.141650867406764291e+01,8.424092318819934633e+01
5.788678201275229895e+01,7.886168615546471017e+01,8.124390404278405242e+01
5.822930735010586289e+01,7.560740391675525984e+01,7.729125798638889933e+01
5.857183268745942684e+01,7.113146445440497700e+01,7.204955670747077079e+01
5.891435802481299078e+01,6.494399938629464941e+01,6.355329921423796691e+01
5.925688336216655472e+01,5.643404311280123409e+01,5.011260397374217490e+01
5.959940869952011866e+01,4.273087924251224479e+01,3.235049151223574881e+01
5.994193403687368260e+01,2.384793258008306438e+01,1.881445276112615161e+01
6.028445937422724654e+01,1.295849817532246817e+01,1.137628905522252332e+01
6.062698471158081048e+01,7.920908722287367532e+00,7.147201613168363998e+00
6.096951004893437442e+01,5.207728303871823172e+00,4.659229142237175658e+00
6.131203538628793837e+01,3.542778550997819131e+00,3.138390557704742179e+00
6.165456072364150231e+01,2.410437374656160259e+00,2.105502526055080370e+00
6.199708606099506625e+01,1.590976339466733780e+00,1.310973270939955526e+00
6.233961139834863019e+01,9.926136176834814417e-01,7.649398897522163843e-01
6.268213673570219413e+01,6.197328189897971518e-01,4.317855538142883476e-01
6.302466207305575807e+01,3.679492377998663244e-01,2.200024109853258580e-01
6.336718741040932201e+01,1.928788260693267975e-01,8.219268156363357392e-02
6.370971274776288595e+01,8.822014487830003027e-02,2.958936536290808494e-02
6.405223808511644279e+01,3.260309702024131312e-02,1.041107299806025288e-02
6.439476342247000673e+01,1.260287783975714768e-02,1.643853631272671530e-03
6.473728875982357067e+01,3.561682867757454476e-03,2.739756052121119037e-04
6.507981409717713461e+01,8.219268156363357652e-04,0.000000000000000000e+00
6.542233943453069855e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.576486477188426250e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.610739010923782644e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.644991544659139038e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.679244078394495432e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.713496612129851826e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.747749145865208220e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.782001679600564614e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.816254213335921008e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.843656240324206408e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/lung/lung_svm_comparison/dvh/dvh_Spinal_Cord.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,9.999999999999980105e+01,9.999999999999987210e+01
3.425253373535638857e-01,5.751498249569788612e+01,5.811428232362177937e+01
6.850506747071277713e-01,5.581202159852823996e+01,5.629858185486251898e+01
1.027576012060691601e+00,5.509404853735219376e+01,5.561027710199953589e+01
1.370101349414255543e+00,5.461935560434323378e+01,5.500504361241311813e+01
1.712626686767819484e+00,5.355723016673568537e+01,5.448288138610325859e+01
2.055152024121383203e+00,5.292232836883619740e+01,5.339702130184526396e+01
2.397677361474947144e+00,5.253070669910380985e+01,5.294012935382414042e+01
2.740202698828511085e+00,5.210941672105835920e+01,5.256037500741697244e+01
3.082728036182075027e+00,5.167032575802507210e+01,5.219842164599764800e+01
3.425253373535638968e+00,5.104135762178820812e+01,5.178306532961481423e+01
3.767778710889202909e+00,5.037085385391305437e+01,5.132617338159368359e+01
4.110304048242766406e+00,4.975968670266401972e+01,5.066160327538113961e+01
4.452829385596330347e+00,4.943333531122036106e+01,4.992582922921724986e+01
4.795354722949894288e+00,4.910105025811409263e+01,4.956980952946052810e+01
5.137880060303458229e+00,4.872129591170693175e+01,4.924345813801686944e+01
5.480405397657022171e+00,4.837714353527544375e+01,4.892897406989843745e+01
5.822930735010586112e+00,4.792618524891693710e+01,4.863822464843045168e+01
6.165456072364150053e+00,4.749302794754625978e+01,4.828220494867373702e+01
6.507981409717713994e+00,4.704800332285036291e+01,4.792025158725440548e+01
6.850506747071277935e+00,4.642496884827610870e+01,4.755829822583507394e+01
7.193032084424841877e+00,4.601554619355588471e+01,4.706580430783827040e+01
7.535557421778405818e+00,4.567732747878699939e+01,4.640123420162573353e+01
7.878082759131969759e+00,4.542811368895729629e+01,4.596807690025505622e+01
8.220608096485532812e+00,4.519670088411543674e+01,4.565952649379924111e+01
8.563133433839096753e+00,4.475167625941953986e+01,4.532724144069297267e+01
8.905658771192660694e+00,4.434818726636192565e+01,4.500089004924931402e+01
9.248184108546224635e+00,4.396249925829214078e+01,4.475760992108222780e+01
9.590709445899788577e+00,4.353527561858407324e+01,4.447279416127685892e+01
9.933234783253352518e+00,4.311398564053861548e+01,4.414050910817058337e+01
1.027576012060691646e+01,4.271049664748100128e+01,4.380229039340169805e+01
1.061828545796048040e+01,4.247908384263913462e+01,4.334539844538057451e+01
1.096081079531404434e+01,4.210526315789457641e+01,4.269862932415586698e+01
1.130333613266760828e+01,4.173737613481264219e+01,4.228327300777303321e+01
1.164586147002117222e+01,4.142882572835682709e+01,4.205779386459377633e+01
1.198838680737473616e+01,4.109654067525055865e+01,4.183824838307713634e+01
1.233091214472830011e+01,4.066931703554249822e+01,4.161276923989788656e+01
1.267343748208186405e+01,4.028362902747272756e+01,4.142289206669430257e+01
1.301596281943542799e+01,3.992167566605339601e+01,4.122708123182810880e+01
1.335848815678899193e+01,3.951818667299578181e+01,4.103127039696192213e+01
1.370101349414255587e+01,3.917996795822689649e+01,4.062184774224169814e+01
1.404353883149611981e+01,3.884768290512063516e+01,4.005814988429356305e+01
1.438606416884968375e+01,3.853319883700219606e+01,3.971399750786206795e+01
1.472858950620324769e+01,3.815937815225763785e+01,3.956565596629677373e+01
1.507111484355681164e+01,3.773215451254957742e+01,3.938764611641840929e+01
1.541364018091037558e+01,3.742360410609376231e+01,3.899602444668602175e+01
1.575616551826393952e+01,3.709725271465011076e+01,3.859846911529101732e+01
1.609869085561750168e+01,3.658695781166547789e+01,3.815937815225773022e+01
1.644121619297106562e+01,3.613599952530697124e+01,3.771435352756182624e+01
1.678374153032462957e+01,3.578591348721286636e+01,3.731086453450421203e+01
1.712626686767819351e+01,3.541209280246830815e+01,3.687177357147093204e+01
1.746879220503175745e+01,3.508574141102464949e+01,3.650982021005160760e+01
1.781131754238532139e+01,3.478905832789405395e+01,3.614193318696966628e+01
1.815384287973888533e+01,3.445083961312517573e+01,3.573251053224944229e+01
1.849636821709244927e+01,3.407108526671801485e+01,3.528155224589092853e+01
1.883889355444601321e+01,3.360232599537167175e+01,3.476532368124368588e+01
1.918141889179957715e+01,3.308609743072442910e+01,3.420755948495815346e+01
1.952394422915314109e+01,3.267667477600420511e+01,3.372693289028658370e+01
1.986646956650670504e+01,3.227911944460920779e+01,3.329377558891590638e+01
2.020899490386026898e+01,3.200023734646645579e+01,3.289622025752089485e+01
2.055152024121383292e+01,3.165608497003496069e+01,3.249273126446328064e+01
2.089404557856739686e+01,3.137720287189219448e+01,3.208330860974304954e+01
2.123657091592096080e+01,3.097964754049719360e+01,3.168575327834804511e+01
2.157909625327452474e+01,3.049902094582562384e+01,3.124072865365214469e+01
2.192162159062808868e+01,3.008366462944278652e+01,3.062362784074049671e+01
2.226414692798165262e+01,2.966237465139733587e+01,2.993532308787750296e+01
2.260667226533521657e+01,2.922921735002666210e+01,2.952590043315727542e+01
2.294919760268878051e+01,2.870112146205419279e+01,2.915207974841272076e+01
2.329172294004234445e+01,2.833323443897225147e+01,2.883166201863167544e+01
2.363424827739590839e+01,2.792974544591463726e+01,2.854684625882629945e+01
2.397677361474947233e+01,2.754999109950746927e+01,2.821456120572002746e+01
2.431929895210303627e+01,2.707529816649850929e+01,2.783480685931285592e+01
2.466182428945660021e+01,2.663620720346522219e+01,2.744318518958046482e+01
2.500434962681016415e+01,2.622085088708238487e+01,2.708716548982375016e+01
2.534687496416372809e+01,2.563341838248380000e+01,2.668367649676613595e+01
2.568940030151729204e+01,2.504598587788520803e+01,2.621491722541978930e+01
2.603192563887085598e+01,2.447042069661184627e+01,2.571648964576038310e+01
2.637445097622441992e+01,2.394232480863938406e+01,2.536046994600366489e+01
2.671697631357798386e+01,2.348543286061826052e+01,2.492137898297038134e+01
2.705950165093154780e+01,2.267845487450302855e+01,2.441108407998574847e+01
2.740202698828511174e+01,2.177060464012339480e+01,2.393045748531417516e+01
2.774455232563867568e+01,2.084495342075592461e+01,2.331929033406514051e+01
2.808707766299223962e+01,1.991930220138845797e+01,2.277339346110483476e+01
2.842960300034580357e+01,1.878003916216695757e+01,2.205542039992878500e+01
2.877212833769936751e+01,1.768824541624634961e+01,2.127811072212661259e+01
2.911465367505293145e+01,1.674479321189104297e+01,2.036432682608436551e+01
2.945717901240649539e+01,1.567673411262088479e+01,1.947427757669256465e+01
2.979970434976005933e+01,1.475701655491602615e+01,1.847742241737374869e+01
3.014222968711362327e+01,1.376016139559721196e+01,1.758143950631933805e+01
3.048475502446718721e+01,1.288791313119324933e+01,1.650151308372395320e+01
3.082728036182075115e+01,1.200973120512667336e+01,1.553432623271820034e+01
3.116980569917431509e+01,1.127989082062539694e+01,1.466801162997684749e+01
3.151233103652787904e+01,1.059751972942501830e+01,1.382543167388594618e+01
3.185485637388144298e+01,9.956684269862922321e+00,1.300065270278287777e+01
3.219738171123500337e+01,9.303981486975603232e+00,1.230048062659466268e+01
3.253990704858856731e+01,8.651278704088284144e+00,1.162404319705689737e+01
3.288243238594213125e+01,8.028244229514024610e+00,1.104847801578353383e+01
3.322495772329569519e+01,7.452679048240661963e+00,1.055598409778673741e+01
3.356748306064925913e+01,6.859312881979463761e+00,9.998219901501208540e+00
3.391000839800282307e+01,6.218477422417369560e+00,9.535394291817471668e+00
3.425253373535638701e+01,5.553907316204827360e+00,9.048834035483288574e+00
3.459505907270995095e+01,4.901204533317509160e+00,8.520738147510822813e+00
3.493758441006351489e+01,4.272236397080638071e+00,7.921438319587012167e+00
3.528010974741707884e+01,3.756007832433395421e+00,7.334005814988425520e+00
3.562263508477064278e+01,3.198243636147867441e+00,6.710971340414166875e+00
3.596516042212420672e+01,2.699816056488459459e+00,6.099804189165131341e+00
3.630768575947777066e+01,2.272592416780395475e+00,5.458968729603036252e+00
3.665021109683133460e+01,1.869103423722779711e+00,4.711327360113926055e+00
3.699273643418489854e+01,1.513083723966059724e+00,3.993354298937875413e+00
3.733526177153846248e+01,1.145196700884115737e+00,3.364386162701003435e+00
3.767778710889202642e+01,8.247789711030678594e-01,2.771019996439803457e+00
3.802031244624559037e+01,5.458968729603038694e-01,2.278526078443007474e+00
3.836283778359915431e+01,3.026167447932119337e-01,1.833501453747107712e+00
3.870536312095271825e+01,1.661425265531359663e-01,1.418145137364267727e+00
3.904788845830628219e+01,7.713760161395596948e-02,1.056191775944935740e+00
3.939041379565984613e+01,1.186732332522399611e-02,7.476413694891118622e-01
3.973293913301341007e+01,0.000000000000000000e+00,4.687592713463479277e-01
4.007546447036697401e+01,0.000000000000000000e+00,2.848157598053759343e-01
4.041798980772053795e+01,0.000000000000000000e+00,1.246068949148519678e-01
4.076051514507410189e+01,0.000000000000000000e+00,4.153563163828398463e-02
4.110304048242766584e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.144556581978122978e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.178809115713479372e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.213061649448835766e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.247314183184192160e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.281566716919548554e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.315819250654904948e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.350071784390261342e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.384324318125617737e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.418576851860974131e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.452829385596330525e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.487081919331686919e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.521334453067043313e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.555586986802399707e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.589839520537756101e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.624092054273112495e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.658344588008468889e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.692597121743825284e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.726849655479181678e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.761102189214538072e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.795354722949894466e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.829607256685250860e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.863859790420607254e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.898112324155963648e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.932364857891320042e+01,0.000000000000000000e+00,0.000000000000000000e+00
4.966617391626676437e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.000869925362032831e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.035122459097389225e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.069374992832745619e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.103627526568102013e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.137880060303458407e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.172132594038814801e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.206385127774171195e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.240637661509527589e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.274890195244883984e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.309142728980240378e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.343395262715596772e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.377647796450953166e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.411900330186309560e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.446152863921665954e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.480405397657022348e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.514657931392378742e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.548910465127735137e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.583162998863091531e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.617415532598447925e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.651668066333804319e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.685920600069160713e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.720173133804517107e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.754425667539873501e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.788678201275229895e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.822930735010586289e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.857183268745942684e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.891435802481299078e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.925688336216655472e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.959940869952011866e+01,0.000000000000000000e+00,0.000000000000000000e+00
5.994193403687368260e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.028445937422724654e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.062698471158081048e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.096951004893437442e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.131203538628793837e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.165456072364150231e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.199708606099506625e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.233961139834863019e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.268213673570219413e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.302466207305575807e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.336718741040932201e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.370971274776288595e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.405223808511644279e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.439476342247000673e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.473728875982357067e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.507981409717713461e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.542233943453069855e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.576486477188426250e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.610739010923782644e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.644991544659139038e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.679244078394495432e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.713496612129851826e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.747749145865208220e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.782001679600564614e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.816254213335921008e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.843656240324206408e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/lung/lung_svm_comparison/dvh/dvh_Total_Lung.csv <==
dose_gy,vol_a_pct,vol_b_pct
0.000000000000000000e+00,1.000000000000000000e+02,1.000000000000000568e+02
3.425253373535638857e-01,5.610289177821554318e+01,5.577499794695327751e+01
6.850506747071277713e-01,5.428869102684989656e+01,5.398949037937341444e+01
1.027576012060691601e+00,5.309594505947899279e+01,5.282345875552720571e+01
1.370101349414255543e+00,5.220536799997625366e+01,5.193594889842916018e+01
1.712626686767819484e+00,5.150159346112024394e+01,5.122435794054185720e+01
2.055152024121383203e+00,5.085817355022741992e+01,5.061982224077941339e+01
2.397677361474947144e+00,5.031389353641510809e+01,5.004892682545548155e+01
2.740202698828511085e+00,4.981334589237285826e+01,4.956143952713640033e+01
3.082728036182075027e+00,4.934564699666466936e+01,4.911352903403908243e+01
3.425253373535638968e+00,4.892454978910510022e+01,4.868431858140905888e+01
3.767778710889202909e+00,4.852403252026085312e+01,4.824610440559108326e+01
4.110304048242766406e+00,4.815438515948959264e+01,4.788209673956392010e+01
4.452829385596330347e+00,4.780225053502895349e+01,4.753589863588653941e+01
4.795354722949894288e+00,4.744813707030721872e+01,4.718900793811778271e+01
5.137880060303458229e+00,4.708917544694581636e+01,4.680372773928390728e+01
5.480405397657022171e+00,4.674000908287679579e+01,4.645218676690159043e+01
5.822930735010586112e+00,4.640469460063540197e+01,4.611904900894739257e+01
6.165456072364150053e+00,4.606670868404154362e+01,4.576345141402983785e+01
6.507981409717713994e+00,4.573653918647897854e+01,4.539202309702358917e+01
6.850506747071277935e+00,4.539904797995038166e+01,4.501050269468577625e+01
7.193032084424841877e+00,4.502207891021308939e+01,4.462888335033491671e+01
7.535557421778405818e+00,4.468280674744952563e+01,4.425666349722423121e+01
7.878082759131969759e+00,4.436807220392344675e+01,4.392688976771388809e+01
8.220608096485532812e+00,4.405907629715452600e+01,4.361027532593977440e+01
8.563133433839096753e+00,4.375136663655531777e+01,4.330682017190189725e+01
8.905658771192660694e+00,4.343880881731643484e+01,4.299554859883272684e+01
9.248184108546224635e+00,4.315721984816359225e+01,4.269397334304287739e+01
9.590709445899788577e+00,4.288859228272086455e+01,4.240288594063680705e+01
9.933234783253352518e+00,4.261947000721287537e+01,4.212268215966671647e+01
1.027576012060691646e+01,4.235707578859258149e+01,4.185217469597596107e+01
1.061828545796048040e+01,4.208627149886266494e+01,4.157009101675784279e+01
1.096081079531404434e+01,4.180636454393174262e+01,4.128157610669117616e+01
1.130333613266760828e+01,4.153160257367965613e+01,4.099058764629815244e+01
1.164586147002117222e+01,4.123784373692111416e+01,4.072492834124706462e+01
1.198838680737473616e+01,4.095971773822517292e+01,4.045550923969990720e+01
1.233091214472830011e+01,4.068357057979032021e+01,4.016778586573768450e+01
1.267343748208186405e+01,4.039080116316232960e+01,3.988204133203655033e+01
1.301596281943542799e+01,4.008417986470671224e+01,3.958422587274278470e+01
1.335848815678899193e+01,3.976499293059318774e+01,3.930451680183797691e+01
1.370101349414255587e+01,3.945006050304099432e+01,3.903034848366421272e+01
1.404353883149611981e+01,3.912246349781784005e+01,3.875499286133379684e+01
1.438606416884968375e+01,3.880604694006983379e+01,3.846400440094078022e+01
1.472858950620324769e+01,3.847884570289890149e+01,3.816519952151646322e+01
1.507111484355681164e+01,3.814531217689248876e+01,3.786688935215742191e+01
1.541364018091037558e+01,3.779664052288874387e+01,3.755561777908825150e+01
1.575616551826393952e+01,3.743055507458743136e+01,3.722713029574761379e+01
1.609869085561750168e+01,3.705368494686318570e+01,3.686025331134186445e+01
1.644121619297106562e+01,3.666563437166379913e+01,3.649050700855753604e+01
1.678374153032462957e+01,3.624780225053502392e+01,3.609068233380466495e+01
1.712626686767819351e+01,3.581364469725227195e+01,3.566849676410149783e+01
1.746879220503175745e+01,3.531171186502724879e+01,3.522355453139581272e+01
1.781131754238532139e+01,3.483065579755670882e+01,3.478761602187809387e+01
1.815384287973888533e+01,3.429221336251461594e+01,3.439234267972572923e+01
1.849636821709244927e+01,3.377632970644891941e+01,3.403555778065153703e+01
1.883889355444601321e+01,3.330645408645352745e+01,3.368817237281751176e+01
1.918141889179957715e+01,3.284231710321529363e+01,3.335533144090248214e+01
1.952394422915314109e+01,3.239133940771330344e+01,3.301605927813891128e+01
1.986646956650670504e+01,3.197400199664980391e+01,3.267273049284010256e+01
2.020899490386026898e+01,3.156754820702229125e+01,3.230031275570329541e+01
2.055152024121383292e+01,3.117306640097436343e+01,3.194125219032884644e+01
2.089404557856739686e+01,3.079481108506735865e+01,3.158990910197263702e+01
2.123657091592096080e+01,3.043456321553625443e+01,3.124529407050413354e+01
2.157909625327452474e+01,3.008767251776749418e+01,3.089711712656566434e+01
2.192162159062808868e+01,2.974464055850785726e+01,3.057189472965582056e+01
2.226414692798165262e+01,2.941427317691918475e+01,3.025785278022112479e+01
2.260667226533521657e+01,2.908628040364381917e+01,2.995429868417019392e+01
2.294919760268878051e+01,2.877936227914904421e+01,2.965767052903307288e+01
2.329172294004234445e+01,2.848312989206414514e+01,2.937845616819352657e+01
2.363424827739590839e+01,2.821064358811230122e+01,2.909894498131481910e+01
2.397677361474947233e+01,2.793241864740330627e+01,2.882339147495828868e+01
2.431929895210303627e+01,2.765488630078569088e+01,2.856149196640327048e+01
2.466182428945660021e+01,2.737972856248137887e+01,2.829494218323469212e+01
2.500434962681016415e+01,2.710397717209873747e+01,2.804085909371096719e+01
2.534687496416372809e+01,2.682525752132446684e+01,2.778578658405669799e+01
2.568940030151729204e+01,2.653565424911420934e+01,2.752922994420661595e+01
2.603192563887085598e+01,2.626217852503182471e+01,2.727207965227820452e+01
2.637445097622441992e+01,2.600393987095981529e+01,2.702571403977272624e+01
2.671697631357798386e+01,2.574520650682253731e+01,2.677796323908448173e+01
2.705950165093154780e+01,2.549804935821262575e+01,2.653822674145364857e+01
2.740202698828511174e+01,2.524673664505442616e+01,2.631382625584624790e+01
2.774455232563867568e+01,2.499888690235313149e+01,2.609704430524403307e+01
2.808707766299223962e+01,2.474391333471191956e+01,2.587600784808048004e+01
2.842960300034580357e+01,2.450684827143355093e+01,2.567535344560614163e+01
2.877212833769936751e+01,2.426988215016823958e+01,2.546074821929112275e+01
2.911465367505293145e+01,2.405250654748770245e+01,2.524940807940690490e+01
2.945717901240649539e+01,2.383710978506825384e+01,2.505379971959834151e+01
2.979970434976005933e+01,2.362626435524930812e+01,2.485166118692818316e+01
3.014222968711362327e+01,2.341917872192643202e+01,2.465051207438856906e+01
3.048475502446718721e+01,2.320882800217275488e+01,2.445144074412309720e+01
3.082728036182075115e+01,2.300243496294125833e+01,2.425988900684976102e+01
3.116980569917431509e+01,2.279485461955310655e+01,2.406141132866261856e+01
3.151233103652787904e+01,2.259301291292211289e+01,2.387272890976785789e+01
3.185485637388144298e+01,2.239176485836944153e+01,2.368473908496448033e+01
3.219738171123500337e+01,2.218566864517710968e+01,2.349932175250051714e+01
3.253990704858856731e+01,2.197937454795866685e+01,2.331627902834986088e+01
3.288243238594213125e+01,2.176763864002223414e+01,2.313323630419920462e+01
3.322495772329569519e+01,2.156035512267324705e+01,2.295741634700151934e+01
3.356748306064925913e+01,2.136722031319104076e+01,2.277783659330776445e+01
3.391000839800282307e+01,2.116943522909527786e+01,2.260270923020146228e+01
3.425253373535638701e+01,2.097669618766528643e+01,2.242599879488628645e+01
3.459505907270995095e+01,2.079088308714910838e+01,2.224711163528391111e+01
3.493758441006351489e+01,2.060309114637183825e+01,2.206179324483300519e+01
3.528010974741707884e+01,2.041549708962067911e+01,2.188211454912619303e+01
3.562263508477064278e+01,2.023473003177027252e+01,2.169917076698859049e+01
3.596516042212420672e+01,2.006128468288589062e+01,2.151276401439408659e+01
3.630768575947777066e+01,1.988902663815816041e+01,2.132892975413899350e+01
3.665021109683133460e+01,1.972062733193955353e+01,2.115607805733293745e+01
3.699273643418489854e+01,1.955173331565567807e+01,2.097748772376973037e+01
3.733526177153846248e+01,1.938551073372427425e+01,2.080621909917254797e+01
3.767778710889202642e+01,1.921572623932291179e+01,2.063396105444482131e+01
3.802031244624559037e+01,1.904653539699987164e+01,2.046269242984764247e+01
3.836283778359915431e+01,1.887566254045490410e+01,2.028677353063690347e+01
3.870536312095271825e+01,1.869914998916583926e+01,2.012668535351486909e+01
3.904788845830628219e+01,1.853579672561300740e+01,1.996036382957040800e+01
3.939041379565984613e+01,1.837333394017766608e+01,1.979483384173038374e+01
3.973293913301341007e+01,1.821027750266400247e+01,1.962663241953788784e+01
4.007546447036697401e+01,1.804474751482397821e+01,1.946783048858555887e+01
4.041798980772053795e+01,1.787377571626595696e+01,1.929675974801448390e+01
4.076051514507410189e+01,1.771071927875229335e+01,1.913538532472274056e+01
4.110304048242766584e+01,1.754360621870339543e+01,1.897796858195317782e+01
4.144556581978122978e+01,1.737510797047173838e+01,1.881471426041339967e+01
4.178809115713479372e+01,1.720324569379623014e+01,1.864680966426006847e+01
4.213061649448835766e+01,1.703563792368206364e+01,1.847821247401535416e+01
4.247314183184192160e+01,1.686911851571149512e+01,1.830803221156176974e+01
4.281566716919548554e+01,1.669666258695766103e+01,1.813874242722567942e+01
4.315819250654904948e+01,1.652390983216466225e+01,1.797321243938565161e+01
4.350071784390261342e+01,1.636332694497735218e+01,1.779778825024018474e+01
4.384324318125617737e+01,1.619571917486318213e+01,1.762938894402157786e+01
4.418576851860974131e+01,1.602593468046181968e+01,1.745060072643225979e+01
4.452829385596330525e+01,1.585822796833459591e+01,1.727220827689516014e+01
4.487081919331686919e+01,1.568972972010293709e+01,1.709777350788023753e+01
4.521334453067043313e+01,1.552677222460232542e+01,1.692294297081309651e+01
4.555586986802399707e+01,1.535797715033150368e+01,1.673861400049272774e+01
4.589839520537756101e+01,1.518463074346017727e+01,1.656210144920365934e+01
4.624092054273112495e+01,1.501702297334600900e+01,1.637480421849166135e+01
4.658344588008468889e+01,1.484288503037024753e+01,1.619641176895456525e+01
4.692597121743825284e+01,1.467498043421691456e+01,1.601633730519553822e+01
4.726849655479181678e+01,1.450272238948918790e+01,1.582933690052270315e+01
4.761102189214538072e+01,1.432057014345602042e+01,1.564293014792819569e+01
4.795354722949894466e+01,1.413396550683540376e+01,1.545207100474623729e+01
4.829607256685250860e+01,1.394132540741847137e+01,1.527071029481750486e+01
4.863859790420607254e+01,1.374601387364906735e+01,1.507826807942667635e+01
4.898112324155963648e+01,1.355179070202326130e+01,1.489166344280606147e+01
4.932364857891320042e+01,1.335568763214942223e+01,1.469654979306276665e+01
4.966617391626676437e+01,1.315216391129650297e+01,1.449836894091478712e+01
5.000869925362032831e+01,1.294794759635220238e+01,1.428841398921333194e+01
5.035122459097389225e+01,1.273967465887267103e+01,1.408241671803405382e+01
5.069374992832745619e+01,1.253555728594142415e+01,1.387206599828037845e+01
5.103627526568102013e+01,1.231442188676481919e+01,1.365241472929959166e+01
5.137880060303458407e+01,1.210100396460646088e+01,1.343949151720650370e+01
5.172132594038814801e+01,1.188372730393897747e+01,1.321420055348161426e+01
5.206385127774171195e+01,1.166912207762396569e+01,1.298881064774367111e+01
5.240637661509527589e+01,1.144343534584685784e+01,1.275352654070028535e+01
5.274890195244883984e+01,1.121804544010891291e+01,1.250350007371179473e+01
5.309142728980240378e+01,1.098454228930050824e+01,1.225100005639694167e+01
5.343395262715596772e+01,1.074104599517360903e+01,1.198623122946334263e+01
5.377647796450953166e+01,1.048577560149323240e+01,1.171968144629476427e+01
5.411900330186309560e+01,1.021279458747611812e+01,1.144076391149438621e+01
5.446152863921665954e+01,9.932096096440760746e+00,1.116006542045902705e+01
5.480405397657022348e+01,9.645164258582973105e+00,1.086511927954383339e+01
5.514657931392378742e+01,9.342995350714808467e+00,1.055394664848771669e+01
5.548910465127735137e+01,9.021038040235760391e+00,1.022427186099042729e+01
5.583162998863091531e+01,8.685129905916040727e+00,9.878667409391374221e+00
5.617415532598447925e+01,8.315878313196986227e+00,9.504666600045707625e+00
5.651668066333804319e+01,7.918824014809639600e+00,9.097718100352922832e+00
5.685920600069160713e+01,7.483380215357185783e+00,8.645652042707327567e+00
5.720173133804517107e+01,7.005688176330497896e+00,8.137485863659883023e+00
5.754425667539873501e+01,6.492871722669495860e+00,7.565996796257616452e+00
5.788678201275229895e+01,5.973525096146902413e+00,6.918322378803454242e+00
5.822930735010586289e+01,5.410446099854259394e+00,6.188328206488024286e+00
5.857183268745942684e+01,4.764453696622021006e+00,5.396396334000533201e+00
5.891435802481299078e+01,4.038120378789602505e+00,4.479104930973105247e+00
5.925688336216655472e+01,3.278443602557848724e+00,3.555975949175466777e+00
5.959940869952011866e+01,2.567050528696646516e+00,2.668565034090470522e+00
5.994193403687368260e+01,1.913934300524491761e+00,1.923828501829932591e+00
6.028445937422724654e+01,1.389442689323068691e+00,1.340862160913353529e+00
6.062698471158081048e+01,1.011088431403007748e+00,9.289665605678479876e-01
6.096951004893437442e+01,7.362275191378588879e-01,6.369886800442864372e-01
6.131203538628793837e+01,5.326048562718848078e-01,4.383131178310327725e-01
6.165456072364150231e+01,3.759796496067550620e-01,2.988048794243158279e-01
6.199708606099506625e+01,2.688254494688298579e-01,1.929369254560979741e-01
6.233961139834863019e+01,1.856152164900716772e-01,1.172462854694749090e-01
6.268213673570219413e+01,1.227870382005218364e-01,7.034777128168494265e-02
6.302466207305575807e+01,8.053879862628909869e-02,3.542124067347849486e-02
6.336718741040932201e+01,4.620592009640910047e-02,1.563283806259665662e-02
6.370971274776288595e+01,2.414185118527584564e-02,6.629114874645416176e-03
6.405223808511644279e+01,1.038891137071296447e-02,3.166144417741094397e-03
6.439476342247000673e+01,4.155564548285186829e-03,5.936520783264551994e-04
6.473728875982357067e+01,1.286246169707319599e-03,9.894201305440919990e-05
6.507981409717713461e+01,2.968260391632275997e-04,0.000000000000000000e+00
6.542233943453069855e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.576486477188426250e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.610739010923782644e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.644991544659139038e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.679244078394495432e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.713496612129851826e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.747749145865208220e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.782001679600564614e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.816254213335921008e+01,0.000000000000000000e+00,0.000000000000000000e+00
6.843656240324206408e+01,0.000000000000000000e+00,0.000000000000000000e+00

